Invertible Monotone Operators for Normalizing Flows

Normalizing flows model probability distributions by learning invertible transformations that transfer a simple distribution into complex distributions. Since the architecture of ResNet-based normalizing flows is more flexible than that of coupling-based models, ResNet-based normalizing flows have been widely studied in recent years. Despite their architectural flexibility, it is well-known that the current ResNet-based models suffer from constrained Lipschitz constants. In this paper, we propose the monotone formulation to overcome the issue of the Lipschitz constants using monotone operators and provide an in-depth theoretical analysis. Furthermore, we construct an activation function called Concatenated Pila (CPila) to improve gradient flow. The resulting model, Monotone Flows, exhibits an excellent performance on multiple density estimation benchmarks (MNIST, CIFAR-10, ImageNet32, ImageNet64). Code is available at https://github.com/mlvlab/MonotoneFlows.

==> Figures/loss_curve.csv <==
epoch,id,mf,abl_mf,abl_cpila
1.0,5.3555,4.1262,4.9899,5.2438
2.0,4.0815,3.5216,3.6036,3.8469
3.0,3.5982,3.4399,3.4562,3.5491
4.0,3.4722,3.4096,3.425,3.4473
5.0,3.4421,3.3874,3.4056,3.4104
6.0,3.4224,3.3716,3.391,3.3923
7.0,3.4086,3.3601,3.3796,3.3798
8.0,3.3969,3.3495,3.3705,3.3687
9.0,3.388,3.3417,3.3625,3.3586
10.0,3.3809,3.3353,3.3564,3.3519
11.0,3.3744,3.3281,3.3504,3.345
12.0,3.3695,3.3237,3.3458,3.3399
13.0,3.365,3.3184,3.3411,3.3358
14.0,3.3607,3.3147,3.3371,3.3319
15.0,3.357,3.3114,3.334,3.3275
16.0,3.3542,3.3089,3.3313,3.3236
17.0,3.3506,3.3061,3.3279,3.3207
18.0,3.3479,3.3036,3.326,3.3187
19.0,3.3455,3.3019,3.3234,3.3154
20.0,3.3436,3.2986,3.3215,3.3143
21.0,3.341,3.2975,3.3196,3.3117
22.0,3.3394,3.2949,3.3181,3.3112
23.0,3.3376,3.2944,3.3167,3.3082
24.0,3.3348,3.292,3.315,3.3071
25.0,3.3344,3.2909,3.3139,3.305
26.0,3.3319,3.2889,3.3105,3.3023
27.0,3.3286,3.2855,3.3084,3.2998
28.0,3.3256,3.2832,3.3054,3.296
29.0,3.3224,3.28,3.3021,3.2936
30.0,3.3196,3.2777,3.2999,3.2903
31.0,3.3173,3.2756,3.2977,3.2882
32.0,3.3157,3.273,3.2958,3.286
33.0,3.314,3.2716,3.2941,3.2846
34.0,3.3125,3.2713,3.2932,3.2828
35.0,3.3113,3.2692,3.2919,3.2814
36.0,3.3098,3.2674,3.2907,3.2807
37.0,3.309,3.2664,3.2895,3.2794
38.0,3.308,3.2661,3.2884,3.2775
39.0,3.3067,3.2649,3.2876,3.2776
40.0,3.306,3.2637,3.2866,3.2766
41.0,3.3049,3.2637,3.2861,3.2754
42.0,3.3039,3.2631,3.2854,3.2745
43.0,3.3034,3.2631,3.2847,3.2741
44.0,3.3027,3.2617,3.2835,3.2737
45.0,3.302,3.261,3.2836,3.273
46.0,3.3017,3.2598,3.2833,3.2715
47.0,3.3005,3.2594,3.2818,3.2712
48.0,3.3,3.2584,3.282,3.2708
49.0,3.2987,3.2582,3.2813,3.2696
50.0,3.2981,3.2578,3.2807,3.2693
51.0,3.2975,3.257,3.2798,3.2686
52.0,3.2968,3.257,3.279,3.2681
53.0,3.2964,3.2563,3.2789,3.2676
54.0,3.2962,3.2558,3.2777,3.2666
55.0,3.2957,3.2556,3.2778,3.2663
56.0,3.2947,3.2546,3.2773,3.2654
57.0,3.2947,3.2546,3.2771,3.2655
58.0,3.2943,3.2538,3.2767,3.2647
59.0,3.2938,3.2531,3.2759,3.2641
60.0,3.293,3.2534,3.2758,3.2633
61.0,3.2934,3.2525,3.2754,3.2632
62.0,3.2927,3.2521,3.2755,3.2628
63.0,3.2921,3.2518,3.2749,3.2627
64.0,3.2923,3.2517,3.2747,3.2623
65.0,3.2913,3.2517,3.2742,3.2618
66.0,3.2911,3.2509,3.2743,3.2619
67.0,3.2909,3.2503,3.2737,3.2611
68.0,3.2905,3.2499,3.2737,3.2607
69.0,3.2899,3.2497,3.2729,3.2607
70.0,3.2891,3.2495,3.2725,3.2602
71.0,3.2894,3.2495,3.2721,3.2596
72.0,3.2888,3.2488,3.2715,3.2595
73.0,3.289,3.2485,3.2718,3.2586
74.0,3.2874,3.2482,3.2714,3.2595
75.0,3.288,3.2486,3.271,3.2582
76.0,3.2876,3.248,3.2711,3.2576
77.0,3.2873,3.248,3.2704,3.2575
78.0,3.287,3.2478,3.2704,3.2574
79.0,3.2868,3.2474,3.2704,3.2571
80.0,3.2867,3.2476,3.27,3.2573
81.0,3.2859,3.2465,3.27,3.2568
82.0,3.2857,3.2471,3.2689,3.2568
83.0,3.2851,3.2465,3.2691,3.2564
84.0,3.2858,3.2462,3.2687,3.2569
85.0,3.2854,3.246,3.269,3.2559
86.0,3.2845,3.2465,3.2688,3.2555
87.0,3.2845,3.2461,3.2682,3.2554
88.0,3.2843,3.245,3.2684,3.2555
89.0,3.2844,3.2451,3.2681,3.2555
90.0,3.2835,3.245,3.2675,3.2547
91.0,3.2836,3.2451,3.2677,3.254
92.0,3.2831,3.2447,3.2677,3.2537
93.0,3.2834,3.2451,3.2663,3.2537
94.0,3.2829,3.2444,3.2674,3.2539
95.0,3.2827,3.2436,3.2665,3.2542
96.0,3.2822,3.2447,3.2667,3.2537
97.0,3.282,3.2435,3.2663,3.2537
98.0,3.2817,3.244,3.2659,3.2528
99.0,3.2818,3.2431,3.2665,3.253
100.0,3.2818,3.2432,3.266,3.253
101.0,3.2816,3.2432,3.2654,3.2525
102.0,3.2813,3.243,3.2655,3.252
103.0,3.2813,3.2428,3.265,3.2523
104.0,3.2811,3.2424,3.2648,3.2523
105.0,3.2805,3.2422,3.2654,3.2524
106.0,3.281,3.2426,3.2651,3.2519
107.0,3.2804,3.2416,3.2651,3.252
108.0,3.2799,3.2417,3.2646,3.2516
109.0,3.2807,3.2422,3.2649,3.2519
110.0,3.2798,3.2415,3.2645,3.2516
111.0,3.2794,3.242,3.2638,3.2512
112.0,3.2794,3.2407,3.2642,3.2506
113.0,3.2793,3.2411,3.2643,3.2507
114.0,3.2798,3.2411,3.2639,3.2504
115.0,3.2793,3.2409,3.2639,3.2509
116.0,3.279,3.2411,3.2633,3.2509
117.0,3.2788,3.2403,3.2636,3.2501
118.0,3.2781,3.2408,3.2633,3.2497
119.0,3.2788,3.2404,3.2628,3.2499
120.0,3.2776,3.2407,3.2634,3.2503
121.0,3.2786,3.2406,3.2627,3.2501
122.0,3.2779,3.2399,3.2625,3.2496
123.0,3.2782,3.2402,3.2623,3.2497
124.0,3.278,3.2405,3.2625,3.2494
125.0,3.2777,3.2398,3.2626,3.2498
126.0,3.2773,3.2405,3.2625,3.2489
127.0,3.2771,3.2392,3.2616,3.2496
128.0,3.2768,3.2393,3.2619,3.2494
129.0,3.2765,3.2387,3.2621,3.2484
130.0,3.2767,3.2392,3.2619,3.2484
131.0,3.2764,3.2391,3.2614,3.2487
132.0,3.2765,3.2393,3.2616,3.2489
133.0,3.2763,3.2391,3.2618,3.248
134.0,3.2766,3.2385,3.2617,3.2482
135.0,3.2763,3.2384,3.2614,3.248
136.0,3.2764,3.2393,3.261,3.2482
137.0,3.2759,3.2386,3.261,3.248
138.0,3.2757,3.2384,3.2607,3.2474
139.0,3.2759,3.2379,3.2612,3.2483
140.0,3.2753,3.2387,3.2605,3.2479
141.0,3.2749,3.2387,3.2612,3.2471
142.0,3.2752,3.2391,3.2602,3.2476
143.0,3.2752,3.238,3.2607,3.2478
144.0,3.2754,3.2383,3.2607,3.2477
145.0,3.2749,3.2379,3.2601,3.2473
146.0,3.2752,3.2375,3.2601,3.2479
147.0,3.2747,3.2381,3.2601,3.247
148.0,3.2743,3.2385,3.2603,3.2471
149.0,3.2748,3.2377,3.2598,3.2467
150.0,3.2744,3.2379,3.2601,3.2472
151.0,3.2743,3.2374,3.2597,3.2465
152.0,3.2737,3.238,3.26,3.2465
153.0,3.2744,3.2369,3.2593,3.2463
154.0,3.2738,3.2374,3.2596,3.2465
155.0,3.2741,3.2373,3.2594,3.2472
156.0,3.2735,3.237,3.2591,3.2467
157.0,3.2736,3.2373,3.2595,3.2465
158.0,3.2737,3.2372,3.2594,3.2465
159.0,3.2735,3.237,3.2592,3.2456
160.0,3.2736,3.2365,3.2594,3.2464
161.0,3.2732,3.2365,3.2596,3.2462
162.0,3.2732,3.237,3.2592,3.2459
163.0,3.2729,3.2368,3.2594,3.2463
164.0,3.2728,3.237,3.2589,3.2456
165.0,3.2728,3.2365,3.2587,3.2462
166.0,3.2724,3.2363,3.2587,3.2459
167.0,3.2727,3.2363,3.2586,3.2456
168.0,3.2724,3.2367,3.2585,3.2454
169.0,3.2726,3.2359,3.2587,3.2456
170.0,3.2728,3.2365,3.2585,3.2459
171.0,3.2728,3.2362,3.2581,3.2457
172.0,3.2718,3.2354,3.2585,3.245
173.0,3.2723,3.2355,3.258,3.2453
174.0,3.2719,3.2364,3.2579,3.2455
175.0,3.2717,3.2362,3.2575,3.2457
176.0,3.2717,3.2363,3.2576,3.2451
177.0,3.2722,3.2358,3.2577,3.2454
178.0,3.2718,3.235,3.2576,3.2454
179.0,3.2717,3.2357,3.2574,3.245
180.0,3.2712,3.2354,3.2576,3.2453
181.0,3.2719,3.2355,3.2574,3.2455
182.0,3.2719,3.2352,3.2575,3.2445
183.0,3.2716,3.2356,3.2576,3.2447
184.0,3.2709,3.2354,3.2574,3.2447
185.0,3.2715,3.2352,3.2573,3.2452
186.0,3.2714,3.2347,3.257,3.2442
187.0,3.2711,3.2348,3.2571,3.2446
188.0,3.2704,3.2348,3.2576,3.2443
189.0,3.2709,3.2348,3.2567,3.245
190.0,3.2708,3.2358,3.2574,3.2446
191.0,3.2699,3.2344,3.2569,3.2441
192.0,3.2712,3.2347,3.2575,3.2442
193.0,3.2702,3.2348,3.2571,3.2446
194.0,3.2699,3.2344,3.257,3.2439
195.0,3.2706,3.2348,3.257,3.244
196.0,3.2701,3.2349,3.2564,3.2443
197.0,3.2697,3.2344,3.2572,3.2436
198.0,3.2702,3.2348,3.2566,3.2438
199.0,3.2701,3.2343,3.2571,3.2437
200.0,3.2699,3.234,3.2566,3.2436
201.0,3.2705,3.2337,3.2559,3.2438
202.0,3.27,3.2342,3.2559,3.2439
203.0,3.2694,3.2342,3.2564,3.2438
204.0,3.2695,3.2344,3.2562,3.2438
205.0,3.2696,3.2347,3.2561,3.2432
206.0,3.2699,3.2342,3.2561,3.2438
207.0,3.2694,3.2335,3.2565,3.2436
208.0,3.2689,3.2339,3.2557,3.2439
209.0,3.2696,3.234,3.2562,3.2434
210.0,3.2692,3.2339,3.2559,3.2438
211.0,3.269,3.2339,3.2563,3.2437
212.0,3.2689,3.2345,3.2559,3.2437
213.0,3.2687,3.2342,3.2559,3.2432
214.0,3.2688,3.2338,3.2557,3.2434
215.0,3.2684,3.2344,3.2556,3.243
216.0,3.2686,3.2338,3.2552,3.2436
217.0,3.2684,3.234,3.2555,3.243
218.0,3.2691,3.234,3.2558,3.2431
219.0,3.2689,3.2338,3.2561,3.2431
220.0,3.2685,3.2338,3.2554,3.243
221.0,3.269,3.2336,3.2557,3.2426
222.0,3.2685,3.2331,3.2552,3.2433
223.0,3.2687,3.2337,3.2554,3.2428
224.0,3.2683,3.2331,3.2552,3.2423
225.0,3.2685,3.2334,3.255,3.2429
226.0,3.2681,3.2338,3.2555,3.2428
227.0,3.2681,3.2338,3.2551,3.2433
228.0,3.2678,3.233,3.2553,3.2416
229.0,3.2676,3.2335,3.2553,3.2429
230.0,3.2682,3.2331,3.2547,3.2429
231.0,3.2684,3.2331,3.255,3.2429
232.0,3.2675,3.2331,3.2555,3.2424
233.0,3.2679,3.2331,3.255,3.2423
234.0,3.2677,3.2331,3.2545,3.2426
235.0,3.2679,3.2328,3.2548,3.2421
236.0,3.2676,3.2332,3.2552,3.2418
237.0,3.2673,3.2334,3.2548,3.2417
238.0,3.2675,3.2326,3.2546,3.2417
239.0,3.2678,3.2327,3.2548,3.2423
240.0,3.2666,3.2331,3.2548,3.242
241.0,3.2667,3.2328,3.2552,3.242
242.0,3.2668,3.2321,3.2545,3.2417
243.0,3.2672,3.233,3.2544,3.2423
244.0,3.2671,3.233,3.2542,3.242
245.0,3.2673,3.2326,3.2539,3.2415
246.0,3.2668,3.2329,3.2545,3.2413
247.0,3.2672,3.2319,3.2545,3.2423
248.0,3.2667,3.2324,3.2543,3.2424
249.0,3.2672,3.2329,3.2541,3.2422
250.0,3.2673,3.2322,3.2541,3.2412
251.0,3.2665,3.2321,3.2542,3.2418
252.0,3.2665,3.2327,3.2543,3.242
253.0,3.2668,3.233,3.254,3.2417
254.0,3.2666,3.2323,3.2543,3.2421
255.0,3.267,3.2326,3.2537,3.2417
256.0,3.2664,3.2321,3.2539,3.241
257.0,3.2665,3.2324,3.2537,3.2415
258.0,3.2664,3.2323,3.2542,3.2413
259.0,3.2662,3.2325,3.2533,3.2416
260.0,3.2663,3.2325,3.2534,3.2416
261.0,3.2661,3.2323,3.2533,3.2412
262.0,3.2661,3.2321,3.2538,3.2408
263.0,3.266,3.2314,3.2539,3.2412
264.0,3.2661,3.2317,3.2538,3.2414
265.0,3.2659,3.2318,3.2536,3.2408
266.0,3.2661,3.2318,3.2534,3.2411
267.0,3.2663,3.2318,3.2533,3.2412
268.0,3.2656,3.2321,3.253,3.2407
269.0,3.2659,3.2322,3.2534,3.2408
270.0,3.2656,3.2318,3.2537,3.2411
271.0,3.266,3.2325,3.2538,3.2408
272.0,3.265,3.2316,3.2537,3.2406
273.0,3.2656,3.2323,3.253,3.2409
274.0,3.2653,3.2319,3.253,3.2402
275.0,3.2655,3.2318,3.2533,3.2413
276.0,3.265,3.2319,3.2531,3.2407
277.0,3.2652,3.232,3.2533,3.2411
278.0,3.2651,3.2319,3.2527,3.2412
279.0,3.2658,3.2313,3.2528,3.2409
280.0,3.2657,3.2318,3.253,3.2405
281.0,3.2646,3.2309,3.253,3.2403
282.0,3.2654,3.2316,3.2525,3.2399
283.0,3.2645,3.2314,3.2532,3.2412
284.0,3.2657,3.2317,3.2532,3.2409
285.0,3.2646,3.231,3.2531,3.2406
286.0,3.2648,3.2315,3.2525,3.24
287.0,3.2647,3.2319,3.253,3.2406
288.0,3.2652,3.2314,3.2529,3.2401
289.0,3.2649,3.2307,3.2521,3.2405
290.0,3.2645,3.2316,3.2526,3.2401
291.0,3.265,3.2314,3.2524,3.2403
292.0,3.2646,3.2308,3.2526,3.2397
293.0,3.2644,3.2316,3.2524,3.2402
294.0,3.2642,3.2313,3.2529,3.2403
295.0,3.2646,3.2306,3.2525,3.24
296.0,3.2643,3.231,3.2523,3.2404
297.0,3.2649,3.2314,3.2527,3.2406
298.0,3.2648,3.2306,3.2527,3.2404
299.0,3.264,3.2313,3.2522,3.2398
300.0,3.2642,3.2307,3.2524,3.2402
301.0,3.2645,3.23,3.2526,3.24
302.0,3.2639,3.2315,3.2527,3.2396
303.0,3.264,3.2312,3.2525,3.2402
304.0,3.2642,3.2309,3.252,3.2394
305.0,3.2642,3.2309,3.252,3.2396
306.0,3.2639,3.2313,3.2518,3.2394
307.0,3.2638,3.2317,3.2524,3.2397
308.0,3.2643,3.2304,3.2523,3.2394
309.0,3.2636,3.2311,3.2523,3.2399
310.0,3.264,3.2304,3.2518,3.2396
311.0,3.2644,3.2314,3.2524,3.2393
312.0,3.264,3.2311,3.2522,3.2398
313.0,3.2638,3.2304,3.2523,3.2395
314.0,3.2643,3.231,3.252,3.2395
315.0,3.2642,3.2308,3.2516,3.239
316.0,3.264,3.2304,3.2525,3.2394
317.0,3.2638,3.231,3.2519,3.2388
318.0,3.2634,3.2305,3.2522,3.2401
319.0,3.2635,3.2291,3.252,3.2391
320.0,3.2632,3.2307,3.2514,3.2391
321.0,3.2634,3.2307,3.2519,3.24
322.0,3.2632,3.2302,3.2516,3.2391
323.0,3.263,3.2307,3.2516,3.2387
324.0,3.2634,3.2305,3.2514,3.239
325.0,3.263,3.2298,3.2511,3.2394
326.0,3.2635,3.2302,3.2519,3.239
327.0,3.2634,3.2299,3.2517,3.2389
328.0,3.2634,3.2303,3.2515,3.2391
329.0,3.2638,3.2302,3.2513,3.2389
330.0,3.2629,3.2298,3.2517,3.2385
331.0,3.2633,3.2295,3.2515,3.2388
332.0,3.2632,3.2303,3.2516,3.24
333.0,3.263,3.2304,3.2517,3.2388
334.0,3.2627,3.2311,3.2514,3.2385
335.0,3.2634,3.2297,3.2519,3.2388
336.0,3.2631,3.2301,3.2517,3.239
337.0,3.263,3.23,3.251,3.2394
338.0,3.2626,3.2305,3.251,3.2389
339.0,3.2627,3.23,3.2512,3.2383
340.0,3.2626,3.2298,3.2516,3.2387
341.0,3.2632,3.23,3.2512,3.2389
342.0,3.2631,3.2297,3.2515,3.2385
343.0,3.2628,3.2297,3.2513,3.2382
344.0,3.2631,3.2299,3.2506,3.2386
345.0,3.2622,3.2291,3.2515,3.2395
346.0,3.2626,3.2299,3.2511,3.2382
347.0,3.2624,3.2301,3.2514,3.2388
348.0,3.2626,3.2295,3.2516,3.239
349.0,3.2624,3.2304,3.2514,3.2388
350.0,3.2622,3.23,3.2512,3.2388
351.0,3.2628,3.2304,3.2505,3.2393
352.0,3.2625,3.2296,3.2512,3.2391
353.0,3.2624,3.2302,3.2514,3.239
354.0,3.2625,3.2298,3.2509,3.2382
355.0,3.2624,3.2293,3.2507,3.239
356.0,3.2625,3.2292,3.2506,3.2383
357.0,3.2622,3.2299,3.2505,3.2385
358.0,3.2622,3.2299,3.2508,3.2382
359.0,3.2624,3.2295,3.2503,3.2387
360.0,3.2627,3.2298,3.2504,3.2386
361.0,3.2622,3.2297,3.2504,3.2387
362.0,3.2617,3.23,3.251,3.2382
363.0,3.2622,3.2299,3.2503,3.2386
364.0,3.2619,3.2295,3.2507,3.2385
365.0,3.262,3.2296,3.2506,3.2381
366.0,3.262,3.2292,3.2513,3.2387
367.0,3.2615,3.2296,3.2507,3.2376
368.0,3.2621,3.2297,3.2502,3.2378
369.0,3.2618,3.2295,3.2508,3.2382
370.0,3.2614,3.2303,3.2502,3.2389
371.0,3.2621,3.2289,3.2506,3.2387
372.0,3.2622,3.2294,3.2502,3.2383
373.0,3.2613,3.2294,3.2503,3.2375
374.0,3.2614,3.2296,3.2508,3.2381
375.0,3.2618,3.2292,3.2504,3.2385
376.0,3.2618,3.2288,3.2502,3.2382
377.0,3.2615,3.2295,3.2505,3.2386
378.0,3.261,3.2295,3.251,3.239
379.0,3.2618,3.2297,3.2506,3.2379
380.0,3.262,3.2289,3.2502,3.2384
381.0,3.2619,3.2291,3.2503,3.2379
382.0,3.2616,3.2293,3.2504,3.2381
383.0,3.2613,3.2292,3.2502,3.2375
384.0,3.2618,3.2295,3.25,3.2382
385.0,3.2616,3.2285,3.2504,3.2382
386.0,3.2618,3.2292,3.2497,3.2375
387.0,3.2612,3.2288,3.2502,3.2381
388.0,3.2612,3.2291,3.2505,3.2376
389.0,3.2609,3.2286,3.2499,3.2375
390.0,3.2615,3.2288,3.2503,3.2382
391.0,3.2612,3.2286,3.2507,3.237
392.0,3.2611,3.2293,3.2501,3.2375
393.0,3.2608,3.2284,3.2503,3.2376
394.0,3.2608,3.2286,3.2502,3.2375
395.0,3.2607,3.229,3.2499,3.237
396.0,3.2607,3.2285,3.2495,3.2374
397.0,3.2606,3.2288,3.2502,3.2375
398.0,3.2612,3.2292,3.2498,3.2378
399.0,3.261,3.229,3.2503,3.2376
400.0,3.2614,3.2292,3.2493,3.2376
401.0,3.2612,3.2287,3.25,3.2375
402.0,3.2611,3.2289,3.2506,3.2373
403.0,3.2607,3.2277,3.2499,3.2374
404.0,3.2612,3.2282,3.2498,3.237
405.0,3.2608,3.2285,3.2499,3.2372
406.0,3.2603,3.2283,3.2502,3.2376
407.0,3.261,3.228,3.2501,3.2374
408.0,3.2608,3.2291,3.2504,3.2369
409.0,3.2608,3.2288,3.2498,3.2375
410.0,3.2603,3.2283,3.25,3.2368
411.0,3.2607,3.2287,3.2498,3.2374
412.0,3.2604,3.2286,3.2497,3.2375
413.0,3.2605,3.2286,3.2501,3.2372
414.0,3.2606,3.2286,3.2493,3.2373
415.0,3.2599,3.2281,3.2493,3.237
416.0,3.2604,3.229,3.2495,3.2367
417.0,3.2603,3.2285,3.2494,3.2374
418.0,3.2606,3.2285,3.2498,3.2377
419.0,3.2606,3.2285,3.2495,3.2374
420.0,3.2606,3.2288,3.2495,3.2365
421.0,3.2606,3.2288,3.2496,3.2372
422.0,3.2603,3.228,3.2494,3.238
423.0,3.2602,3.2282,3.2488,3.2375
424.0,3.2598,3.2284,3.2494,3.2371
425.0,3.2606,3.2281,3.2497,3.2369
426.0,3.2598,3.228,3.2494,3.2368
427.0,3.2605,3.2284,3.2493,3.2363
428.0,3.2607,3.2283,3.2496,3.2373
429.0,3.26,3.2279,3.2494,3.2368
430.0,3.2601,3.228,3.2488,3.2369
431.0,3.2601,3.2273,3.2492,3.2362
432.0,3.26,3.2282,3.2498,3.2371
433.0,3.2601,3.2281,3.2498,3.2365
434.0,3.2601,3.2277,3.249,3.2368
435.0,3.2599,3.2277,3.249,3.2369
436.0,3.2601,3.2286,3.2493,3.2374
437.0,3.2598,3.2281,3.2492,3.2365
438.0,3.2602,3.2282,3.2495,3.2367
439.0,3.2598,3.2284,3.2492,3.2369
440.0,3.2599,3.2285,3.2499,3.2365
441.0,3.2603,3.2273,3.2496,3.2372
442.0,3.26,3.2272,3.2492,3.2363
443.0,3.2595,3.2283,3.2492,3.2371
444.0,3.2593,3.2284,3.2489,3.2364
445.0,3.2599,3.2282,3.2486,3.2361
446.0,3.2594,3.2288,3.2489,3.2362
447.0,3.2598,3.2278,3.2492,3.2374
448.0,3.2597,3.2279,3.2489,3.2375
449.0,3.26,3.228,3.249,3.2359
450.0,3.2599,3.2269,3.2491,3.2366
451.0,3.2597,3.2277,3.2483,3.237
452.0,3.2594,3.2278,3.2488,3.2363
453.0,3.2589,3.2282,3.2494,3.2363
454.0,3.2596,3.2277,3.2492,3.2367
455.0,3.2593,3.2278,3.249,3.2366
456.0,3.2594,3.2277,3.249,3.2366
457.0,3.2587,3.2279,3.2487,3.2359
458.0,3.2591,3.2276,3.2496,3.2368
459.0,3.2591,3.2278,3.2491,3.2365
460.0,3.2596,3.2275,3.249,3.2363
461.0,3.2594,3.2277,3.2488,3.2361
462.0,3.2593,3.2275,3.2493,3.2362
463.0,3.259,3.2275,3.2488,3.2356
464.0,3.2591,3.2275,3.2487,3.2363
465.0,3.2594,3.2272,3.2489,3.2365
466.0,3.2594,3.2272,3.2489,3.2357
467.0,3.2591,3.2268,3.2487,3.236
468.0,3.2594,3.2273,3.2484,3.2363
469.0,3.2594,3.2277,3.2487,3.2361
470.0,3.2591,3.2271,3.2482,3.2363
471.0,3.2589,3.2271,3.2491,3.2361
472.0,3.2592,3.2272,3.249,3.2358
473.0,3.259,3.2281,3.2489,3.2365
474.0,3.2583,3.2273,3.2482,3.2359
475.0,3.2594,3.2267,3.2483,3.2357
476.0,3.2594,3.2265,3.2486,3.2362
477.0,3.2595,3.2266,3.2487,3.2355
478.0,3.2585,3.2269,3.248,3.2358
479.0,3.2588,3.2268,3.2488,3.2361
480.0,3.2591,3.2271,3.2488,3.2358
481.0,3.259,3.2269,3.2484,3.2365
482.0,3.2585,3.2269,3.2483,3.2362
483.0,3.2592,3.2268,3.2488,3.236
484.0,3.2583,3.2274,3.2489,3.2366
485.0,3.2582,3.2267,3.248,3.2352
486.0,3.2587,3.2265,3.2487,3.2359
487.0,3.259,3.2272,3.2485,3.2355
488.0,3.2588,3.2265,3.2482,3.2363
489.0,3.2586,3.2262,3.248,3.2354
490.0,3.2586,3.227,3.2476,3.2364
491.0,3.2589,3.2265,3.2482,3.2361
492.0,3.2585,3.2268,3.2479,3.2353
493.0,3.2589,3.2263,3.2487,3.2354
494.0,3.2585,3.2268,3.248,3.2353
495.0,3.2587,3.2269,3.2483,3.2353
496.0,3.2586,3.2268,3.2483,3.2357
497.0,3.2585,3.2262,3.2481,3.2355
498.0,3.2585,3.2263,3.2478,3.2358
499.0,3.2586,3.2264,3.248,3.2356
500.0,3.2581,3.2264,3.2483,3.2362
501.0,3.2587,3.2266,3.2484,3.2349
502.0,3.2582,3.2261,3.2482,3.2358
503.0,3.2589,3.2266,3.2484,3.2353
504.0,3.2582,3.2271,3.2483,3.2354
505.0,3.2586,3.2272,3.2484,3.2354
506.0,3.2579,3.227,3.2479,3.2351
507.0,3.2577,3.2264,3.248,3.2352
508.0,3.2587,3.2267,3.2478,3.2358
509.0,3.2581,3.2267,3.2479,3.2353
510.0,3.2585,3.2269,3.248,3.2352
511.0,3.2587,3.2258,3.2483,3.2351
512.0,3.2586,3.2261,3.2487,3.2348
513.0,3.2578,3.226,3.2479,3.2347
514.0,3.2579,3.2268,3.2479,3.2354
515.0,3.2579,3.2258,3.2476,3.2353
516.0,3.2579,3.2263,3.2477,3.2345
517.0,3.2585,3.2265,3.248,3.2355
518.0,3.258,3.2259,3.2483,3.2353
519.0,3.2587,3.226,3.2484,3.2355
520.0,3.258,3.2257,3.248,3.2356
521.0,3.2579,3.2258,3.2476,3.2351
522.0,3.2587,3.2258,3.2483,3.2349
523.0,3.2579,3.2255,3.2476,3.2347
524.0,3.2575,3.2261,3.2482,3.235
525.0,3.2575,3.2261,3.2485,3.2353
526.0,3.2576,3.2259,3.2475,3.2358
527.0,3.2579,3.2258,3.2479,3.2355
528.0,3.2579,3.2264,3.2478,3.2357
529.0,3.2578,3.2264,3.248,3.2348
530.0,3.2577,3.2253,3.2478,3.2344
531.0,3.2581,3.2254,3.2474,3.2349
532.0,3.2578,3.2258,3.2482,3.235
533.0,3.2571,3.2258,3.2477,3.235
534.0,3.2578,3.225,3.2475,3.2352
535.0,3.2577,3.2252,3.2474,3.2351
536.0,3.2578,3.2256,3.2478,3.2352
537.0,3.2577,3.2261,3.2477,3.2348
538.0,3.2578,3.2255,3.2476,3.2346
539.0,3.2579,3.2262,3.2481,3.2347
540.0,3.2581,3.226,3.2483,3.2351
541.0,3.2575,3.2251,3.2473,3.2355
542.0,3.2574,3.2254,3.2474,3.2352
543.0,3.2575,3.2256,3.2482,3.2346
544.0,3.2578,3.2248,3.2478,3.2346
545.0,3.2573,3.2253,3.2479,3.2351
546.0,3.2574,3.2259,3.2474,3.2359
547.0,3.2582,3.2255,3.2478,3.2349
548.0,3.2574,3.2251,3.2475,3.2349
549.0,3.2572,3.2252,3.2479,3.2351
550.0,3.2576,3.2263,3.2469,3.2346
551.0,3.2578,3.2252,3.2474,3.2347
552.0,3.2577,3.2251,3.2475,3.2351
553.0,3.2576,3.2259,3.2472,3.2341
554.0,3.2571,3.2252,3.2475,3.2347
555.0,3.2575,3.2251,3.2475,3.2344
556.0,3.2576,3.225,3.2478,3.2357
557.0,3.2573,3.226,3.2475,3.2338
558.0,3.257,3.225,3.2479,3.2344
559.0,3.2571,3.2248,3.2471,3.2344
560.0,3.2579,3.2244,3.2472,3.2341
561.0,3.2573,3.2251,3.2478,3.2343
562.0,3.2575,3.225,3.2472,3.2348
563.0,3.2569,3.2248,3.2471,3.2343
564.0,3.2566,3.2253,3.247,3.2349
565.0,3.2576,3.2251,3.2472,3.2348
566.0,3.2573,3.2244,3.2473,3.2345
567.0,3.2579,3.2245,3.2473,3.2343
568.0,3.2577,3.2248,3.2477,3.2338
569.0,3.257,3.2246,3.2475,3.2347
570.0,3.2569,3.2256,3.2472,3.234
571.0,3.2572,3.2246,3.2471,3.234
572.0,3.2573,3.2248,3.247,3.2333
573.0,3.2575,3.2248,3.2478,3.2344
574.0,3.257,3.2243,3.2473,3.2344
575.0,3.2572,3.224,3.247,3.234
576.0,3.2571,3.2249,3.2473,3.2346
577.0,3.2566,3.225,3.247,3.2344
578.0,3.2575,3.2253,3.2475,3.2344
579.0,3.2569,3.2245,3.2473,3.2342
580.0,3.2572,3.2246,3.2466,3.2341
581.0,3.2575,3.2249,3.2475,3.2347
582.0,3.2573,3.2246,3.2468,3.2344
583.0,3.2562,3.2248,3.2474,3.2342
584.0,3.2571,3.2242,3.2472,3.2339
585.0,3.2569,3.2251,3.2471,3.2341
586.0,3.2569,3.2247,3.2472,3.2337
587.0,3.2569,3.2242,3.2472,3.2336
588.0,3.2571,3.2244,3.2472,3.2339
589.0,3.2571,3.2239,3.2469,3.2341
590.0,3.2561,3.2245,3.2474,3.2337
591.0,3.2569,3.2244,3.2463,3.234
592.0,3.2564,3.2242,3.2469,3.2337
593.0,3.2565,3.224,3.2462,3.234
594.0,3.2573,3.2248,3.2471,3.2341
595.0,3.2576,3.2246,3.2469,3.2344
596.0,3.257,3.2239,3.2469,3.234
597.0,3.2561,3.224,3.2468,3.2348
598.0,3.2568,3.224,3.2468,3.2338
599.0,3.2566,3.2235,3.2463,3.2337
600.0,3.2567,3.2244,3.247,3.234
601.0,3.257,3.2235,3.2468,3.2337
602.0,3.2569,3.2237,3.2463,3.2332
603.0,3.2565,3.2235,3.2471,3.2344
604.0,3.2566,3.2243,3.2467,3.2338
605.0,3.2569,3.2243,3.2467,3.234
606.0,3.2568,3.2234,3.2469,3.2337
607.0,3.2561,3.2244,3.247,3.2337
608.0,3.2565,3.2234,3.2464,3.2336
609.0,3.2563,3.2247,3.247,3.2338
610.0,3.2564,3.2238,3.2465,3.2335
611.0,3.2564,3.2236,3.2465,3.2339
612.0,3.2567,3.2242,3.2463,3.2331
613.0,3.2563,3.2232,3.2465,3.2337
614.0,3.2563,3.2235,3.2466,3.2337
615.0,3.2566,3.2241,3.2468,3.2339
616.0,3.2568,3.2234,3.2469,3.234
617.0,3.2563,3.2237,3.2467,3.234
618.0,3.2568,3.2233,3.2466,3.2332
619.0,3.2563,3.2241,3.2467,3.2331
620.0,3.2569,3.224,3.2465,3.2335
621.0,3.2563,3.224,3.2464,3.2342
622.0,3.2562,3.2239,3.2464,3.2333
623.0,3.2561,3.223,3.2464,3.2342
624.0,3.2562,3.2232,3.2464,3.2331
625.0,3.2562,3.2235,3.247,3.2336
626.0,3.2557,3.2233,3.2472,3.2335
627.0,3.2558,3.2231,3.2468,3.2338
628.0,3.2562,3.2233,3.2465,3.2333
629.0,3.2562,3.2239,3.2468,3.2332
630.0,3.2563,3.2238,3.2464,3.2335
631.0,3.2561,3.2236,3.2467,3.2327
632.0,3.2565,3.2234,3.2467,3.2334
633.0,3.2561,3.2234,3.246,3.2341
634.0,3.256,3.2228,3.2466,3.2329
635.0,3.2563,3.2243,3.246,3.2333
636.0,3.2563,3.2233,3.247,3.2337
637.0,3.2563,3.2231,3.2468,3.2329
638.0,3.2565,3.2237,3.2467,3.2322
639.0,3.2553,3.2225,3.2461,3.2335
640.0,3.2562,3.2237,3.2461,3.2332
641.0,3.2557,3.2232,3.2467,3.2333
642.0,3.2565,3.2226,3.2464,3.2334
643.0,3.2567,3.2232,3.2466,3.2332
644.0,3.2563,3.2221,3.2466,3.2327
645.0,3.2559,3.2229,3.2464,3.2335
646.0,3.2557,3.2228,3.2459,3.2329
647.0,3.2562,3.2237,3.2466,3.233
648.0,3.2558,3.2231,3.2466,3.2328
649.0,3.2557,3.2227,3.2463,3.2329
650.0,3.256,3.2224,3.2458,3.2336
651.0,3.2554,3.2232,3.2459,3.2331
652.0,3.2558,3.2234,3.2463,3.2327
653.0,3.2561,3.2219,3.2463,3.2332
654.0,3.2561,3.2227,3.2468,3.2334
655.0,3.256,3.2219,3.2464,3.2339
656.0,3.256,3.2223,3.2466,3.2323
657.0,3.2556,3.2227,3.2465,3.233
658.0,3.2559,3.2226,3.2461,3.2333
659.0,3.2562,3.2223,3.2469,3.233
660.0,3.2558,3.2225,3.2462,3.2326
661.0,3.2559,3.2227,3.2463,3.2328
662.0,3.2555,3.2223,3.2463,3.2328
663.0,3.2553,3.2218,3.2462,3.2332
664.0,3.256,3.2221,3.246,3.2334
665.0,3.2559,3.2216,3.2461,3.2333
666.0,3.2563,3.2229,3.2464,3.2336
667.0,3.2554,3.2223,3.2462,3.2331
668.0,3.2557,3.2219,3.2459,3.2331
669.0,3.2552,3.222,3.2464,3.2335
670.0,3.2555,3.2223,3.2468,3.2328
671.0,3.2562,3.2221,3.2464,3.2329
672.0,3.2552,3.2218,3.2465,3.2331
673.0,3.2555,3.2225,3.2465,3.2319
674.0,3.2554,3.222,3.2459,3.233
675.0,3.2557,3.2223,3.246,3.2328
676.0,3.2561,3.2221,3.2466,3.2329
677.0,3.2555,3.2219,3.2461,3.2329
678.0,3.2555,3.2221,3.2458,3.2328
679.0,3.2556,3.2216,3.2457,3.2324
680.0,3.2556,3.2219,3.2456,3.2328
681.0,3.2553,3.221,3.2463,3.2325
682.0,3.2555,3.2213,3.2458,3.2329
683.0,3.2555,3.2216,3.2466,3.2328
684.0,3.2558,3.2215,3.2458,3.2328
685.0,3.2555,3.2222,3.2456,3.2334
686.0,3.2553,3.2221,3.2457,3.2328
687.0,3.2558,3.2217,3.2461,3.2325
688.0,3.2557,3.2219,3.2458,3.2329
689.0,3.2555,3.2227,3.2462,3.2321
690.0,3.2555,3.2226,3.2463,3.2324
691.0,3.2555,3.2219,3.2456,3.2332
692.0,3.2553,3.2215,3.2461,3.2323
693.0,3.2557,3.2224,3.2458,3.232
694.0,3.2551,3.2223,3.2459,3.2327
695.0,3.2549,3.2219,3.2457,3.2324
696.0,3.2553,3.2215,3.2455,3.2322
697.0,3.2553,3.2208,3.2458,3.2333
698.0,3.2551,3.2214,3.2457,3.2322
699.0,3.255,3.2209,3.2461,3.232
700.0,3.2553,3.2214,3.2458,3.2324
701.0,3.2553,3.2212,3.2459,3.232
702.0,3.2552,3.2217,3.246,3.2317
703.0,3.2553,3.221,3.2457,3.2323
704.0,3.2551,3.221,3.2455,3.2327
705.0,3.2548,3.2221,3.2458,3.232
706.0,3.2551,3.2215,3.2455,3.2322
707.0,3.2548,3.2215,3.2457,3.2321
708.0,3.2549,3.2212,3.2457,3.2329
709.0,3.2552,3.2211,3.2456,3.2327
710.0,3.2545,3.2214,3.2446,3.2315
711.0,3.2553,3.2215,3.2457,3.2319
712.0,3.2552,3.2212,3.2458,3.2321
713.0,3.255,3.221,3.2458,3.2323
714.0,3.2554,3.2213,3.2456,3.2319
715.0,3.2546,3.2208,3.2464,3.2325
716.0,3.2548,3.2213,3.2459,3.2317
717.0,3.2548,3.2209,3.2458,3.2325
718.0,3.2553,3.2211,3.2456,3.232
719.0,3.2552,3.2212,3.2459,3.2317
720.0,3.2551,3.2214,3.2454,3.2318
721.0,3.2552,3.2205,3.2457,3.2321
722.0,3.2551,3.2203,3.2451,3.2316
723.0,3.2553,3.2201,3.2458,3.232
724.0,3.2552,3.2216,3.246,3.2321
725.0,3.2552,3.2213,3.2451,3.2321
726.0,3.2547,3.2201,3.2457,3.2319
727.0,3.2548,3.2217,3.2457,3.2323
728.0,3.2545,3.2213,3.2458,3.2321
729.0,3.2549,3.2214,3.2453,3.2325
730.0,3.2551,3.2209,3.2455,3.2324
731.0,3.2554,3.2213,3.2455,3.2322
732.0,3.2552,3.2208,3.2458,3.2329
733.0,3.2554,3.2204,3.246,3.2316
734.0,3.2549,3.2206,3.2452,3.2321
735.0,3.2549,3.2206,3.2454,3.2323
736.0,3.2549,3.22,3.2453,3.2313
737.0,3.2551,3.2203,3.2454,3.2323
738.0,3.2552,3.2206,3.2454,3.2323
739.0,3.2547,3.2202,3.2454,3.2322
740.0,3.2548,3.2202,3.2453,3.2321
741.0,3.2548,3.2205,3.2454,3.2317
742.0,3.2545,3.2206,3.2455,3.2316
743.0,3.2549,3.2208,3.2461,3.232
744.0,3.2543,3.2203,3.2458,3.2324
745.0,3.2551,3.2197,3.245,3.2321
746.0,3.255,3.2206,3.245,3.2317
747.0,3.2554,3.2201,3.2457,3.2321
748.0,3.2545,3.2206,3.2452,3.2318
749.0,3.2548,3.2199,3.2453,3.2315
750.0,3.2544,3.2205,3.2457,3.2311
751.0,3.2546,3.2202,3.2449,3.2314
752.0,3.2544,3.2199,3.2456,3.231
753.0,3.255,3.2205,3.2454,3.232
754.0,3.2547,3.2207,3.2444,3.2314
755.0,3.254,3.2205,3.2449,3.2315
756.0,3.2544,3.2201,3.2453,3.232
757.0,3.2548,3.2198,3.2453,3.2316
758.0,3.2543,3.2199,3.2453,3.2317
759.0,3.2549,3.2205,3.2448,3.2323
760.0,3.2545,3.2199,3.2454,3.2315
761.0,3.2545,3.22,3.245,3.2314
762.0,3.2542,3.2194,3.2456,3.232
763.0,3.2542,3.2196,3.245,3.2324
764.0,3.2544,3.2201,3.2449,3.2313
765.0,3.2542,3.2201,3.2452,3.2319
766.0,3.2548,3.2197,3.2452,3.2316
767.0,3.255,3.2193,3.2453,3.2318
768.0,3.2544,3.22,3.2456,3.2316
769.0,3.2543,3.2203,3.245,3.2317
770.0,3.2543,3.2198,3.2459,3.2317
771.0,3.2545,3.2199,3.245,3.2317
772.0,3.2545,3.2195,3.2458,3.2315
773.0,3.2544,3.2197,3.2454,3.2305
774.0,3.2545,3.2199,3.2453,3.2317
775.0,3.255,3.2201,3.2453,3.2316
776.0,3.2547,3.2199,3.2453,3.2314
777.0,3.255,3.2197,3.2452,3.2316
778.0,3.2543,3.22,3.245,3.2314
779.0,3.2538,3.2198,3.2449,3.2315
780.0,3.254,3.2195,3.245,3.232
781.0,3.2546,3.2201,3.245,3.2316
782.0,3.2544,3.2195,3.2447,3.2315
783.0,3.2545,3.2198,3.2449,3.2309
784.0,3.2546,3.2195,3.2452,3.2316
785.0,3.2543,3.2193,3.2449,3.2316
786.0,3.2545,3.2193,3.2447,3.2316
787.0,3.2542,3.2194,3.2448,3.2312
788.0,3.2537,3.2198,3.245,3.231
789.0,3.2544,3.2191,3.245,3.2311
790.0,3.2546,3.2194,3.2448,3.2312
791.0,3.2542,3.2189,3.2456,3.2312
792.0,3.2536,3.2193,3.2447,3.2307
793.0,3.2541,3.2199,3.2446,3.2311
794.0,3.2538,3.2195,3.2454,3.2314
795.0,3.2544,3.2193,3.2452,3.2312
796.0,3.2549,3.22,3.2447,3.2317
797.0,3.2549,3.2191,3.2447,3.2312
798.0,3.2541,3.2194,3.2453,3.2307
799.0,3.2539,3.2194,3.2451,3.2316
800.0,3.2545,3.2192,3.2449,3.2315
801.0,3.2544,3.2191,3.245,3.2313
802.0,3.2547,3.2193,3.2449,3.2311
803.0,3.254,3.2193,3.2447,3.2306
804.0,3.2541,3.2196,3.2444,3.2309
805.0,3.2538,3.2199,3.2448,3.2314
806.0,3.2534,3.2188,3.2449,3.2308
807.0,3.2541,3.2186,3.2445,3.2313
808.0,3.2543,3.2193,3.2453,3.231
809.0,3.2544,3.2192,3.2446,3.2309
810.0,3.2542,3.2186,3.245,3.2305
811.0,3.2545,3.2192,3.245,3.231
812.0,3.2538,3.2192,3.245,3.2309
813.0,3.2537,3.2187,3.2448,3.2311
814.0,3.2541,3.2192,3.2444,3.2316
815.0,3.2537,3.2194,3.245,3.231
816.0,3.2541,3.2196,3.2445,3.231
817.0,3.2537,3.2188,3.244,3.2311
818.0,3.2534,3.2193,3.2449,3.2309
819.0,3.2536,3.2186,3.2452,3.2307
820.0,3.2538,3.2194,3.2441,3.2308
821.0,3.2534,3.2183,3.2445,3.2311
822.0,3.2535,3.219,3.2451,3.2307
823.0,3.254,3.2186,3.2446,3.2311
824.0,3.2543,3.2185,3.2446,3.2308
825.0,3.2538,3.2184,3.2442,3.2311
826.0,3.254,3.2183,3.2442,3.2309
827.0,3.2538,3.2188,3.2448,3.2304
828.0,3.2536,3.2191,3.245,3.2311
829.0,3.2536,3.2191,3.2443,3.2308
830.0,3.2533,3.2187,3.2447,3.2309
831.0,3.2538,3.2189,3.2446,3.2311
832.0,3.254,3.219,3.2443,3.2303
833.0,3.2537,3.2187,3.2449,3.2307
834.0,3.2534,3.2192,3.2446,3.2307
835.0,3.2542,3.219,3.2448,3.2306
836.0,3.2536,3.2188,3.245,3.2312
837.0,3.2537,3.2186,3.2447,3.2306
838.0,3.2541,3.2182,3.2444,3.2305
839.0,3.2536,3.2185,3.2448,3.2303
840.0,3.2532,3.2186,3.2444,3.2309
841.0,3.2529,3.2182,3.2441,3.2315
842.0,3.2534,3.2188,3.2443,3.231
843.0,3.2534,3.2185,3.2443,3.2306
844.0,3.254,3.2185,3.2445,3.2304
845.0,3.2538,3.2184,3.2443,3.2309
846.0,3.2537,3.218,3.2447,3.2308
847.0,3.2526,3.2183,3.2442,3.2308
848.0,3.2534,3.2186,3.2442,3.2304
849.0,3.254,3.2182,3.2442,3.2303
850.0,3.2535,3.2174,3.2441,3.2304
851.0,3.2534,3.2179,3.2449,3.2308
852.0,3.2531,3.2179,3.2441,3.2307
853.0,3.2535,3.2182,3.2449,3.2307
854.0,3.2538,3.2178,3.2446,3.2302
855.0,3.2538,3.218,3.2441,3.2307
856.0,3.254,3.2175,3.2452,3.2306
857.0,3.2539,3.2179,3.2446,3.23
858.0,3.2534,3.2173,3.2446,3.2307
859.0,3.2536,3.2178,3.2446,3.2296
860.0,3.2534,3.2177,3.2431,3.23
861.0,3.2535,3.2179,3.2445,3.2312
862.0,3.2537,3.2177,3.244,3.2303
863.0,3.2533,3.2178,3.2444,3.2306
864.0,3.2535,3.2182,3.2445,3.2304
865.0,3.2534,3.218,3.2442,3.2297
866.0,3.2534,3.2176,3.2452,3.2309
867.0,3.2537,3.218,3.2446,3.2307
868.0,3.2534,3.2179,3.2443,3.2302
869.0,3.2535,3.2181,3.2438,3.2303
870.0,3.2534,3.2169,3.2444,3.2311
871.0,3.2537,3.2176,3.2442,3.2297
872.0,3.2536,3.2185,3.2442,3.2307
873.0,3.2528,3.2178,3.2441,3.2304
874.0,3.2536,3.2176,3.244,3.23
875.0,3.2534,3.2175,3.2444,3.2306
876.0,3.2534,3.2178,3.2443,3.2304
877.0,3.253,3.2182,3.2445,3.23
878.0,3.2527,3.2177,3.2446,3.2301
879.0,3.253,3.2174,3.2442,3.2306
880.0,3.2534,3.2178,3.2444,3.2308
881.0,3.2532,3.2171,3.2442,3.2309
882.0,3.2532,3.217,3.244,3.23
883.0,3.2533,3.2185,3.2441,3.2303
884.0,3.2526,3.2171,3.2439,3.2299
885.0,3.2532,3.2177,3.2441,3.2299
886.0,3.2532,3.2175,3.2441,3.2302
887.0,3.2535,3.2188,3.2434,3.2302
888.0,3.2536,3.2181,3.2437,3.2303
889.0,3.2535,3.218,3.2438,3.2305
890.0,3.2534,3.2178,3.2439,3.2294
891.0,3.2531,3.2181,3.2438,3.2304
892.0,3.2529,3.2181,3.244,3.2296
893.0,3.2533,3.2181,3.2438,3.2297
894.0,3.2533,3.2179,3.2439,3.2296
895.0,3.2534,3.2173,3.2446,3.2298
896.0,3.2532,3.2176,3.2442,3.2296
897.0,3.2526,3.2172,3.2437,3.2293
898.0,3.2532,3.2176,3.2444,3.2309
899.0,3.2529,3.218,3.2443,3.2302
900.0,3.2531,3.2175,3.244,3.2303
901.0,3.2532,3.2172,3.2442,3.2298
902.0,3.253,3.2179,3.2433,3.2303
903.0,3.253,3.2174,3.2444,3.2297
904.0,3.2531,3.218,3.2444,3.2304
905.0,3.2532,3.2178,3.2443,3.2302
906.0,3.2533,3.2175,3.2442,3.2298
907.0,3.2529,3.2171,3.2443,3.2294
908.0,3.2534,3.2174,3.2441,3.2304
909.0,3.2532,3.2177,3.2443,3.2301
910.0,3.2531,3.2171,3.2432,3.23
911.0,3.253,3.2169,3.2437,3.2294
912.0,3.2525,3.2171,3.2438,3.2306
913.0,3.2528,3.2175,3.2438,3.2304
914.0,3.2528,3.2165,3.2437,3.2302
915.0,3.2526,3.2167,3.2437,3.2295
916.0,3.2534,3.2178,3.2443,3.2301
917.0,3.2531,3.2166,3.2443,3.2299
918.0,3.253,3.2175,3.244,3.2301
919.0,3.2533,3.2167,3.2438,3.2305
920.0,3.2533,3.217,3.2445,3.2294
921.0,3.2525,3.2174,3.2436,3.2301
922.0,3.2529,3.217,3.2438,3.2303
923.0,3.2531,3.2166,3.2437,3.2292
924.0,3.2527,3.2172,3.2436,3.2297
925.0,3.2527,3.2164,3.2443,3.2299
926.0,3.2523,3.2173,3.244,3.2303
927.0,3.2528,3.217,3.2437,3.2301
928.0,3.253,3.2171,3.2431,3.2287
929.0,3.2527,3.217,3.2444,3.2301
930.0,3.2528,3.217,3.2442,3.2292
931.0,3.2525,3.2176,3.2438,3.2297
932.0,3.2526,3.2163,3.244,3.2294
933.0,3.2531,3.217,3.2437,3.2299
934.0,3.2527,3.217,3.244,3.2296
935.0,3.2531,3.2166,3.2443,3.2296
936.0,3.2527,3.2167,3.2433,3.2296
937.0,3.2534,3.2173,3.2434,3.2296
938.0,3.2527,3.2165,3.2441,3.2293
939.0,3.2529,3.2163,3.2438,3.2303
940.0,3.2523,3.2166,3.244,3.2301
941.0,3.2529,3.2162,3.2432,3.2298
942.0,3.2527,3.2163,3.2435,3.2296
943.0,3.2528,3.2158,3.2447,3.2297
944.0,3.2525,3.2169,3.2442,3.2295
945.0,3.2524,3.2159,3.2435,3.2289
946.0,3.253,3.2164,3.2438,3.2298
947.0,3.2525,3.2165,3.2439,3.2296
948.0,3.2533,3.2166,3.2438,3.2292
949.0,3.2528,3.2158,3.2435,3.2296
950.0,3.2531,3.2164,3.2437,3.2294
951.0,3.2529,3.2152,3.2441,3.23
952.0,3.2525,3.2164,3.2434,3.2295
953.0,3.2528,3.2156,3.2438,3.229
954.0,3.2523,3.2157,3.2438,3.2297
955.0,3.253,3.2165,3.2433,3.2291
956.0,3.2525,3.216,3.2434,3.2297
957.0,3.2526,3.2162,3.2437,3.2288
958.0,3.2523,3.2163,3.2438,3.2294
959.0,3.2526,3.2161,3.2433,3.2296
960.0,3.2527,3.2158,3.2432,3.2289
961.0,3.2523,3.216,3.2438,3.2296
962.0,3.2529,3.2153,3.2435,3.2287
963.0,3.2522,3.2155,3.2432,3.2295
964.0,3.2529,3.2163,3.2439,3.2293
965.0,3.2527,3.2162,3.2432,3.2295
966.0,3.2525,3.2159,3.244,3.2297
967.0,3.2524,3.2155,3.2432,3.2293
968.0,3.2521,3.2165,3.2438,3.2289
969.0,3.2524,3.2153,3.2433,3.2287
970.0,3.2522,3.2162,3.2435,3.2297
971.0,3.253,3.2163,3.2444,3.2293
972.0,3.2527,3.2159,3.2433,3.2299
973.0,3.2523,3.2161,3.2433,3.2293
974.0,3.2524,3.2154,3.2434,3.2289
975.0,3.2524,3.2158,3.2435,3.2293
976.0,3.2528,3.2153,3.2438,3.2303
977.0,3.2524,3.2158,3.2436,3.2288
978.0,3.252,3.2155,3.2432,3.2292
979.0,3.2525,3.2152,3.2436,3.229
980.0,3.2523,3.2156,3.2433,3.2291
981.0,3.2525,3.215,3.244,3.2295
982.0,3.2522,3.2157,3.2441,3.2289
983.0,3.2522,3.2154,3.2435,3.2293
984.0,3.2524,3.2155,3.2433,3.2291
985.0,3.2524,3.2152,3.2432,3.2284
986.0,3.252,3.2159,3.243,3.2298
987.0,3.2517,3.215,3.2439,3.2293
988.0,3.2528,3.2154,3.2432,3.2289
989.0,3.2527,3.2148,3.2433,3.2292
990.0,3.2522,3.2153,3.2435,3.2286
991.0,3.2522,3.215,3.2436,3.2296
992.0,3.2519,3.2159,3.2437,3.2296
993.0,3.2527,3.2153,3.2431,3.2286
994.0,3.2518,3.2155,3.2435,3.229
995.0,3.2524,3.2156,3.2438,3.2292
996.0,3.2523,3.2155,3.243,3.2286
997.0,3.252,3.2152,3.2434,3.2294
998.0,3.2523,3.2153,3.2439,3.2293
999.0,3.2522,3.2153,3.2433,3.2283
1000.0,3.2518,3.2151,3.2424,3.2293


==> Figures/toy_1d/toy_1d_impflow_abridged.csv <==
x_sample,y_sample,y_pred
-2.0000000000,0.0000000000,-0.0721304491
-1.9967999458,0.0001600000,-0.0711564049
-1.9936000109,0.0003200000,-0.0701819733
-1.9903999567,0.0004800000,-0.0692074820
-1.9872000217,0.0006400000,-0.0682332739
-1.9839999676,0.0008000000,-0.0672589540
-1.9808000326,0.0009600000,-0.0662845746
-1.9775999784,0.0011200000,-0.0653100237
-1.9744000435,0.0012800000,-0.0643393397
-1.9711999893,0.0014400000,-0.0633680448
-1.9680000544,0.0016000000,-0.0623970777
-1.9648000002,0.0017600000,-0.0614260584
-1.9615999460,0.0019200000,-0.0604553185
-1.9584000111,0.0020800000,-0.0596056916
-1.9551999569,0.0022400001,-0.0588485748
-1.9520000219,0.0024000001,-0.0580915697
-1.9487999678,0.0025599999,-0.0573477745
-1.9456000328,0.0027200000,-0.0566227846
-1.9423999786,0.0028800000,-0.0559373051
-1.9392000437,0.0030400001,-0.0552620143
-1.9359999895,0.0031999999,-0.0545865521
-1.9328000546,0.0033600000,-0.0539111495
-1.9296000004,0.0035200000,-0.0532382615
-1.9263999462,0.0036800001,-0.0525831729
-1.9232000113,0.0038399999,-0.0519403405
-1.9199999571,0.0040000002,-0.0512981266
-1.9168000221,0.0041600000,-0.0506558530
-1.9135999680,0.0043199998,-0.0500155389
-1.9104000330,0.0044800001,-0.0493766814
-1.9071999788,0.0046399999,-0.0487377122
-1.9040000439,0.0048000002,-0.0480990782
-1.9007999897,0.0049600000,-0.0474613942
-1.8976000547,0.0051199999,-0.0468229279
-1.8944000006,0.0052800002,-0.0461840704
-1.8911999464,0.0054400000,-0.0455457717
-1.8880000114,0.0055999998,-0.0449076965
-1.8847999573,0.0057600001,-0.0442691185
-1.8816000223,0.0059199999,-0.0436328910
-1.8783999681,0.0060800002,-0.0430041067
-1.8752000332,0.0062400000,-0.0423781760
-1.8719999790,0.0063999998,-0.0417562202
-1.8688000441,0.0065600001,-0.0411346555
-1.8655999899,0.0067199999,-0.0405123606
-1.8624000549,0.0068799998,-0.0398902930
-1.8592000008,0.0070400001,-0.0392688401
-1.8559999466,0.0071999999,-0.0386466049
-1.8528000116,0.0073600002,-0.0380250402
-1.8495999575,0.0075200000,-0.0374033079
-1.8464000225,0.0076799998,-0.0367814638
-1.8431999683,0.0078400001,-0.0361598432
-1.8400000334,0.0080000004,-0.0355379432
-1.8367999792,0.0081599997,-0.0349168815
-1.8336000443,0.0083200000,-0.0342949815
-1.8303999901,0.0084800003,-0.0336731374
-1.8272000551,0.0086399997,-0.0330514051
-1.8240000010,0.0088000000,-0.0324298963
-1.8207999468,0.0089600002,-0.0318079367
-1.8176000118,0.0091199996,-0.0311862621
-1.8143999577,0.0092799999,-0.0305646416
-1.8112000227,0.0094400002,-0.0299427975
-1.8079999685,0.0096000005,-0.0293211769
-1.8048000336,0.0097599998,-0.0286987722
-1.8015999794,0.0099200001,-0.0280770957
-1.7984000444,0.0100800004,-0.0274559781
-1.7951999903,0.0102399997,-0.0268340781
-1.7920000553,0.0104000000,-0.0262124017
-1.7888000011,0.0105600003,-0.0255909488
-1.7855999470,0.0107199997,-0.0249687694
-1.7824000120,0.0108800000,-0.0243469793
-1.7791999578,0.0110400002,-0.0237260871
-1.7760000229,0.0111999996,-0.0231046341
-1.7727999687,0.0113599999,-0.0224830694
-1.7696000338,0.0115200002,-0.0218615048
-1.7663999796,0.0116800005,-0.0212403312
-1.7632000446,0.0118399998,-0.0206188802
-1.7599999905,0.0120000001,-0.0199971460
-1.7568000555,0.0121600004,-0.0193762537
-1.7536000013,0.0123199997,-0.0187542420
-1.7503999472,0.0124800000,-0.0181332920
-1.7472000122,0.0126400003,-0.0175113361
-1.7439999580,0.0127999997,-0.0168900508
-1.7408000231,0.0129600000,-0.0162685420
-1.7375999689,0.0131200003,-0.0156471450
-1.7344000340,0.0132799996,-0.0150258048
-1.7311999798,0.0134399999,-0.0144041283
-1.7280000448,0.0136000002,-0.0137830116
-1.7247999907,0.0137599995,-0.0131614469
-1.7216000557,0.0139199998,-0.0125394901
-1.7184000015,0.0140800001,-0.0119183734
-1.7151999474,0.0142400004,-0.0112968087
-1.7120000124,0.0143999998,-0.0106754117
-1.7087999582,0.0145600000,-0.0100540156
-1.7056000233,0.0147200003,-0.0094322823
-1.7023999691,0.0148799997,-0.0088113900
-1.6992000341,0.0150400000,-0.0081896568
-1.6959999800,0.0152000003,-0.0075682602
-1.6928000450,0.0153599996,-0.0069470317
-1.6895999908,0.0155199999,-0.0063252989
-1.6864000559,0.0156800002,-0.0057040700
-1.6832000017,0.0158399995,-0.0050828415
-1.6799999475,0.0160000008,-0.0044608288
-1.6768000126,0.0161600001,-0.0038398798
-1.6735999584,0.0163199995,-0.0032185391
-1.6704000235,0.0164800007,-0.0025970305
-1.6671999693,0.0166400000,-0.0019754097
-1.6640000343,0.0167999994,-0.0013537332
-1.6607999802,0.0169600006,-0.0007326163
-1.6576000452,0.0171200000,-0.0001112196
-1.6543999910,0.0172799993,0.0005107928
-1.6512000561,0.0174400005,0.0011320217
-1.6480000019,0.0175999999,0.0017532505
-1.6447999477,0.0177599993,0.0023747592
-1.6416000128,0.0179200005,0.0029963797
-1.6383999586,0.0180799998,0.0036176646
-1.6352000237,0.0182399992,0.0042387256
-1.6319999695,0.0184000004,0.0048605702
-1.6288000345,0.0185599998,0.0054821349
-1.6255999804,0.0187199991,0.0061038113
-1.6224000454,0.0188800003,0.0067247604
-1.6191999912,0.0190399997,0.0073465486
-1.6160000563,0.0192000009,0.0079678893
-1.6128000021,0.0193600003,0.0085891187
-1.6095999479,0.0195199996,0.0092109069
-1.6064000130,0.0196800008,0.0098319119
-1.6031999588,0.0198400002,0.0104533648
-1.6000000238,0.0199999996,0.0110749854
-1.5967999697,0.0201600008,0.0116964383
-1.5936000347,0.0203200001,0.0123176109
-1.5903999805,0.0204799995,0.0129392873
-1.5872000456,0.0206400007,0.0135607403
-1.5839999914,0.0208000001,0.0141822491
-1.5808000565,0.0209599994,0.0148037020
-1.5776000023,0.0211200006,0.0154249864
-1.5743999481,0.0212800000,0.0160467196
-1.5712000132,0.0214399993,0.0166679472
-1.5679999590,0.0216000006,0.0172894560
-1.5648000240,0.0217599999,0.0179107413
-1.5615999699,0.0219199993,0.0185322501
-1.5584000349,0.0220800005,0.0191538706
-1.5551999807,0.0222399998,0.0197754353
-1.5520000458,0.0223999992,0.0203966089
-1.5487999916,0.0225600004,0.0210182853
-1.5456000566,0.0227199998,0.0216396246
-1.5424000025,0.0228799991,0.0222611893
-1.5391999483,0.0230400003,0.0228826422
-1.5360000134,0.0231999997,0.0235037599
-1.5327999592,0.0233600009,0.0241253804
-1.5296000242,0.0235200003,0.0247469451
-1.5263999701,0.0236799996,0.0253681745
-1.5232000351,0.0238400009,0.0259896275
-1.5199999809,0.0240000002,0.0266111922
-1.5168000460,0.0241599996,0.0272324197
-1.5135999918,0.0243200008,0.0278540403
-1.5104000568,0.0244800001,0.0284756608
-1.5072000027,0.0246399995,0.0290967785
-1.5039999485,0.0248000007,0.0297186784
-1.5008000135,0.0249600001,0.0303399637
-1.4975999594,0.0251199994,0.0309616961
-1.4944000244,0.0252800006,0.0315832607
-1.4911999702,0.0254400000,0.0322047696
-1.4880000353,0.0255999994,0.0328260548
-1.4847999811,0.0257600006,0.0334477313
-1.4816000462,0.0259199999,0.0340694077
-1.4783999920,0.0260799993,0.0346906371
-1.4752000570,0.0262400005,0.0353119224
-1.4720000029,0.0263999999,0.0359335989
-1.4687999487,0.0265599992,0.0365552753
-1.4656000137,0.0267200004,0.0371766724
-1.4623999596,0.0268799998,0.0377981253
-1.4592000246,0.0270399991,0.0384199135
-1.4559999704,0.0272000004,0.0390413664
-1.4528000355,0.0273599997,0.0396630429
-1.4495999813,0.0275199991,0.0402846076
-1.4464000463,0.0276800003,0.0409058332
-1.4431999922,0.0278399996,0.0415272862
-1.4400000572,0.0280000009,0.0421488509
-1.4368000031,0.0281600002,0.0427708663
-1.4335999489,0.0283199996,0.0433919244
-1.4304000139,0.0284800008,0.0440136008
-1.4271999598,0.0286400001,0.0446353331
-1.4240000248,0.0287999995,0.0452565067
-1.4207999706,0.0289600007,0.0458780713
-1.4176000357,0.0291200001,0.0464997478
-1.4143999815,0.0292799994,0.0471214801
-1.4112000465,0.0294400007,0.0477428213
-1.4079999924,0.0296000000,0.0483640507
-1.4048000574,0.0297599994,0.0489854477
-1.4016000032,0.0299200006,0.0496075153
-1.3983999491,0.0300799999,0.0502290800
-1.3952000141,0.0302399993,0.0508502536
-1.3919999599,0.0304000005,0.0514718182
-1.3888000250,0.0305599999,0.0520932712
-1.3855999708,0.0307199992,0.0527147241
-1.3824000359,0.0308800004,0.0533362888
-1.3791999817,0.0310399998,0.0539579093
-1.3760000467,0.0311999992,0.0545799211
-1.3727999926,0.0313600004,0.0552008711
-1.3696000576,0.0315200016,0.0558223799
-1.3664000034,0.0316799991,0.0564439446
-1.3631999493,0.0318400003,0.0570659004
-1.3600000143,0.0320000015,0.0576870181
-1.3567999601,0.0321599990,0.0583085828
-1.3536000252,0.0323200002,0.0589299239
-1.3503999710,0.0324800014,0.0595518239
-1.3472000360,0.0326399989,0.0601735562
-1.3439999819,0.0328000002,0.0607944503
-1.3408000469,0.0329600014,0.0614162944
-1.3375999928,0.0331199989,0.0620376356
-1.3344000578,0.0332800001,0.0626592562
-1.3312000036,0.0334400013,0.0632807091
-1.3279999495,0.0335999988,0.0639022738
-1.3248000145,0.0337600000,0.0645236671
-1.3215999603,0.0339200012,0.0651451200
-1.3184000254,0.0340799987,0.0657668561
-1.3151999712,0.0342399999,0.0663883090
-1.3120000362,0.0344000012,0.0670095384
-1.3087999821,0.0345599987,0.0676312670
-1.3056000471,0.0347199999,0.0682527199
-1.3023999929,0.0348800011,0.0688741207
-1.2992000580,0.0350399986,0.0694952905
-1.2960000038,0.0351999998,0.0701173022
-1.2927999496,0.0353600010,0.0707387030
-1.2896000147,0.0355199985,0.0713602677
-1.2863999605,0.0356799997,0.0719816610
-1.2832000256,0.0358400010,0.0726032257
-1.2799999714,0.0359999985,0.0732245669
-1.2768000364,0.0361599997,0.0738458484
-1.2735999823,0.0363200009,0.0744671896
-1.2704000473,0.0364799984,0.0750890374
-1.2671999931,0.0366399996,0.0757104307
-1.2640000582,0.0368000008,0.0763317719
-1.2608000040,0.0369599983,0.0769534484
-1.2575999498,0.0371199995,0.0775750726
-1.2544000149,0.0372800007,0.0781965777
-1.2511999607,0.0374399982,0.0788181424
-1.2480000257,0.0375999995,0.0794393197
-1.2447999716,0.0377600007,0.0800611079
-1.2416000366,0.0379199982,0.0806825012
-1.2383999825,0.0380799994,0.0813042894
-1.2352000475,0.0382400006,0.0819253549
-1.2319999933,0.0384000018,0.0825466365
-1.2288000584,0.0385599993,0.0831682608
-1.2256000042,0.0387200005,0.0837897658
-1.2223999500,0.0388800018,0.0844114423
-1.2192000151,0.0390399992,0.0850328952
-1.2159999609,0.0392000005,0.0856547430
-1.2128000259,0.0393600017,0.0862763077
-1.2095999718,0.0395199992,0.0868977606
-1.2064000368,0.0396800004,0.0875194371
-1.2031999826,0.0398400016,0.0881409422
-1.2000000477,0.0399999991,0.0887623951
-1.1967999935,0.0401600003,0.0893844068
-1.1936000586,0.0403200015,0.0900056362
-1.1904000044,0.0404799990,0.0906272009
-1.1871999502,0.0406400003,0.0912487656
-1.1840000153,0.0408000015,0.0918705538
-1.1807999611,0.0409599990,0.0924920067
-1.1776000261,0.0411200002,0.0931133479
-1.1743999720,0.0412800014,0.0937351957
-1.1712000370,0.0414399989,0.0943565890
-1.1679999828,0.0416000001,0.0949781537
-1.1648000479,0.0417600013,0.0955998302
-1.1615999937,0.0419199988,0.0962217897
-1.1584000587,0.0420800000,0.0968432426
-1.1552000046,0.0422400013,0.0974644646
-1.1519999504,0.0423999988,0.0980861410
-1.1488000154,0.0425600000,0.0987073705
-1.1455999613,0.0427200012,0.0993290469
-1.1424000263,0.0428799987,0.0999656171
-1.1391999722,0.0430399999,0.1007456779
-1.1360000372,0.0432000011,0.1015256792
-1.1327999830,0.0433599986,0.1023060232
-1.1296000481,0.0435199998,0.1030860320
-1.1263999939,0.0436800011,0.1038659215
-1.1232000589,0.0438399985,0.1046459824
-1.1200000048,0.0439999998,0.1054261029
-1.1167999506,0.0441600010,0.1062063873
-1.1136000156,0.0443199985,0.1070207059
-1.1103999615,0.0444799997,0.1080626324
-1.1072000265,0.0446400009,0.1093646958
-1.1039999723,0.0447999984,0.1108358279
-1.1008000374,0.0449599996,0.1123834774
-1.0975999832,0.0451200008,0.1146975830
-1.0944000483,0.0452799983,0.1172645390
-1.0911999941,0.0454399996,0.1198706254
-1.0880000591,0.0456000008,0.1225487366
-1.0848000050,0.0457599983,0.1252218187
-1.0815999508,0.0459199995,0.1279037297
-1.0784000158,0.0460800007,0.1305850297
-1.0751999617,0.0462399982,0.1334657967
-1.0720000267,0.0463999994,0.1374417245
-1.0687999725,0.0465600006,0.1489766538
-1.0656000376,0.0467200018,0.1735027730
-1.0623999834,0.0468799993,0.2017456740
-1.0592000484,0.0470400006,0.2300738245
-1.0559999943,0.0472000018,0.2583984733
-1.0528000593,0.0473599993,0.2867272794
-1.0496000051,0.0475200005,0.3150527477
-1.0463999510,0.0719999969,0.3433777094
-1.0432000160,0.1360000074,0.3717030883
-1.0399999619,0.2000000030,0.4000311494
-1.0368000269,0.2639999986,0.4283573925
-1.0335999727,0.3280000091,0.4566839039
-1.0304000378,0.3919999897,0.4850056767
-1.0271999836,0.4560000002,0.5133354068
-1.0240000486,0.5199999809,0.5416607261
-1.0207999945,0.5839999914,0.5699902773
-1.0176000595,0.6480000019,0.5983132124
-1.0144000053,0.7120000124,0.6266410947
-1.0111999512,0.7760000229,0.6549660563
-1.0080000162,0.8399999738,0.6832909584
-1.0047999620,0.9039999843,0.7116202712
-1.0016000271,0.9679999948,0.7399455905
-0.9983999729,1.0000799894,0.7682688236
-0.9951999784,1.0002399683,0.7965964079
-0.9919999838,1.0003999472,0.8249226213
-0.9887999892,1.0005600452,0.8532516956
-0.9855999947,1.0007200241,0.8808785677
-0.9824000001,1.0008800030,0.8909977674
-0.9792000055,1.0010399818,0.8953648210
-0.9760000110,1.0011999607,0.8992987275
-0.9728000164,1.0013600588,0.9032330513
-0.9696000218,1.0015200377,0.9071668386
-0.9664000273,1.0016800165,0.9110999107
-0.9631999731,1.0018399954,0.9150338173
-0.9599999785,1.0019999743,0.9189677238
-0.9567999840,1.0021599531,0.9220597744
-0.9535999894,1.0023200512,0.9242442250
-0.9503999949,1.0024800301,0.9264092445
-0.9472000003,1.0026400089,0.9275016189
-0.9440000057,1.0027999878,0.9282398224
-0.9408000112,1.0029599667,0.9289780259
-0.9376000166,1.0031199455,0.9297163486
-0.9344000220,1.0032800436,0.9304552078
-0.9312000275,1.0034400225,0.9311929345
-0.9279999733,1.0036000013,0.9319312572
-0.9247999787,1.0037599802,0.9326692224
-0.9215999842,1.0039199591,0.9334080815
-0.9183999896,1.0040800571,0.9341468811
-0.9151999950,1.0042400360,0.9348848462
-0.9120000005,1.0044000149,0.9356232285
-0.9088000059,1.0045599937,0.9363619089
-0.9056000113,1.0047199726,0.9370998740
-0.9024000168,1.0048799515,0.9378384948
-0.8992000222,1.0050400496,0.9385766983
-0.8960000277,1.0052000284,0.9393151402
-0.8927999735,1.0053600073,0.9400534630
-0.8895999789,1.0055199862,0.9407907724
-0.8863999844,1.0056799650,0.9415181875
-0.8831999898,1.0058399439,0.9422456622
-0.8799999952,1.0060000420,0.9429728985
-0.8768000007,1.0061600208,0.9436997771
-0.8736000061,1.0063199997,0.9444271326
-0.8704000115,1.0064799786,0.9451543689
-0.8672000170,1.0066399574,0.9458812475
-0.8640000224,1.0068000555,0.9466090202
-0.8608000278,1.0069600344,0.9473359585
-0.8575999737,1.0071200132,0.9480636120
-0.8543999791,1.0072799921,0.9487903714
-0.8511999846,1.0074399710,0.9495180845
-0.8479999900,1.0075999498,0.9502447248
-0.8447999954,1.0077600479,0.9509723186
-0.8416000009,1.0079200268,0.9516995549
-0.8384000063,1.0080800056,0.9524265528
-0.8352000117,1.0082399845,0.9531543255
-0.8320000172,1.0083999634,0.9538810253
-0.8288000226,1.0085599422,0.9546085596
-0.8256000280,1.0087200403,0.9553359151
-0.8223999739,1.0088800192,0.9560624957
-0.8191999793,1.0090399981,0.9567901492
-0.8159999847,1.0091999769,0.9575172663
-0.8127999902,1.0093599558,0.9582446218
-0.8095999956,1.0095200539,0.9589715004
-0.8064000010,1.0096800327,0.9596990347
-0.8032000065,1.0098400116,0.9604262710
-0.8000000119,1.0099999905,0.9611536264
-0.7968000174,1.0101599693,0.9618805051
-0.7936000228,1.0103199482,0.9626077414
-0.7904000282,1.0104800463,0.9633347392
-0.7871999741,1.0106400251,0.9640624523
-0.7839999795,1.0108000040,0.9647896886
-0.7807999849,1.0109599829,0.9655166864
-0.7775999904,1.0111199617,0.9662440419
-0.7743999958,1.0112799406,0.9669710398
-0.7712000012,1.0114400387,0.9676985741
-0.7680000067,1.0116000175,0.9684259295
-0.7648000121,1.0117599964,0.9691529274
-0.7616000175,1.0119199753,0.9698801637
-0.7584000230,1.0120799541,0.9706072807
-0.7552000284,1.0122400522,0.9713341594
-0.7519999743,1.0124000311,0.9720618725
-0.7487999797,1.0125600100,0.9727891684
-0.7455999851,1.0127199888,0.9735161066
-0.7423999906,1.0128799677,0.9742432237
-0.7391999960,1.0130399466,0.9749706388
-0.7360000014,1.0132000446,0.9756979942
-0.7328000069,1.0133600235,0.9764251113
-0.7296000123,1.0135200024,0.9771524668
-0.7264000177,1.0136799812,0.9778798223
-0.7232000232,1.0138399601,0.9786068201
-0.7200000286,1.0140000582,0.9793341756
-0.7167999744,1.0141600370,0.9800612926
-0.7135999799,1.0143200159,0.9807887077
-0.7103999853,1.0144799948,0.9815160632
-0.7071999907,1.0146399736,0.9822428226
-0.7039999962,1.0147999525,0.9829704165
-0.7008000016,1.0149600506,0.9836974144
-0.6976000071,1.0151200294,0.9844249487
-0.6944000125,1.0152800083,0.9851520061
-0.6912000179,1.0154399872,0.9858791232
-0.6880000234,1.0155999660,0.9866065383
-0.6848000288,1.0157599449,0.9873334765
-0.6815999746,1.0159200430,0.9880608916
-0.6783999801,1.0160800219,0.9887881279
-0.6751999855,1.0162400007,0.9895150065
-0.6719999909,1.0163999796,0.9902426004
-0.6687999964,1.0165599585,0.9909698367
-0.6656000018,1.0167200565,0.9916970730
-0.6624000072,1.0168800354,0.9924239516
-0.6592000127,1.0170400143,0.9931511879
-0.6560000181,1.0171999931,0.9938784242
-0.6528000236,1.0173599720,0.9946057200
-0.6496000290,1.0175199509,0.9953328371
-0.6463999748,1.0176800489,0.9960601926
-0.6431999803,1.0178400278,0.9967877865
-0.6399999857,1.0180000067,0.9975146651
-0.6367999911,1.0181599855,0.9982417822
-0.6335999966,1.0183199644,0.9989691377
-0.6304000020,1.0184799433,0.9996963739
-0.6272000074,1.0186400414,1.0004236698
-0.6240000129,1.0188000202,1.0011508465
-0.6208000183,1.0189599991,1.0018782616
-0.6176000237,1.0191199780,1.0026054382
-0.6144000292,1.0192799568,1.0033322573
-0.6111999750,1.0194400549,1.0040597916
-0.6079999804,1.0196000338,1.0047869682
-0.6047999859,1.0197600126,1.0055139065
-0.6015999913,1.0199199915,1.0062413216
-0.5983999968,1.0200799704,1.0069684982
-0.5952000022,1.0202399492,1.0076957941
-0.5920000076,1.0204000473,1.0084230900
-0.5888000131,1.0205600262,1.0091502666
-0.5856000185,1.0207200050,1.0098773241
-0.5824000239,1.0208799839,1.0106047392
-0.5792000294,1.0210399628,1.0113320351
-0.5759999752,1.0211999416,1.0120590925
-0.5727999806,1.0213600397,1.0127863884
-0.5695999861,1.0215200186,1.0135135651
-0.5663999915,1.0216799974,1.0142409801
-0.5631999969,1.0218399763,1.0149679184
-0.5600000024,1.0219999552,1.0156955719
-0.5568000078,1.0221600533,1.0164227486
-0.5536000133,1.0223200321,1.0171496868
-0.5504000187,1.0224800110,1.0178768635
-0.5472000241,1.0226399899,1.0186040401
-0.5440000296,1.0227999687,1.0193310976
-0.5407999754,1.0229599476,1.0200587511
-0.5375999808,1.0231200457,1.0207858086
-0.5343999863,1.0232800245,1.0215131044
-0.5311999917,1.0234400034,1.0222400427
-0.5279999971,1.0235999823,1.0229675770
-0.5248000026,1.0237599611,1.0236947536
-0.5216000080,1.0239200592,1.0244220495
-0.5184000134,1.0240800381,1.0251491070
-0.5152000189,1.0242400169,1.0258762836
-0.5120000243,1.0243999958,1.0266034603
-0.5088000298,1.0245599747,1.0273308754
-0.5055999756,1.0247199535,1.0280579329
-0.5023999810,1.0248800516,1.0287854671
-0.4991999865,1.0250400305,1.0295124054
-0.4959999919,1.0252000093,1.0302398205
-0.4927999973,1.0253599882,1.0309672356
-0.4896000028,1.0255199671,1.0316940546
-0.4864000082,1.0256799459,1.0324217081
-0.4832000136,1.0258400440,1.0331486464
-0.4799999893,1.0260000229,1.0338760614
-0.4767999947,1.0261600018,1.0346031189
-0.4736000001,1.0263199806,1.0353305340
-0.4704000056,1.0264799595,1.0360573530
-0.4672000110,1.0266400576,1.0367847681
-0.4639999866,1.0268000364,1.0375121832
-0.4607999921,1.0269600153,1.0382391214
-0.4575999975,1.0271199942,1.0389665365
-0.4544000030,1.0272799730,1.0396935940
-0.4512000084,1.0274399519,1.0404208899
-0.4480000138,1.0276000500,1.0411480665
-0.4447999895,1.0277600288,1.0418754816
-0.4415999949,1.0279200077,1.0426026583
-0.4384000003,1.0280799866,1.0433299541
-0.4352000058,1.0282399654,1.0440570116
-0.4320000112,1.0283999443,1.0447839499
-0.4287999868,1.0285600424,1.0455117226
-0.4255999923,1.0287200212,1.0462387800
-0.4223999977,1.0288800001,1.0469661951
-0.4192000031,1.0290399790,1.0476931334
-0.4160000086,1.0291999578,1.0484205484
-0.4128000140,1.0293600559,1.0491477251
-0.4095999897,1.0295200348,1.0498746634
-0.4063999951,1.0296800137,1.0506019592
-0.4032000005,1.0298399925,1.0513294935
-0.4000000060,1.0299999714,1.0520565510
-0.3968000114,1.0301599503,1.0527836084
-0.3935999870,1.0303200483,1.0535109043
-0.3903999925,1.0304800272,1.0542380810
-0.3871999979,1.0306400061,1.0549654961
-0.3840000033,1.0307999849,1.0556929111
-0.3808000088,1.0309599638,1.0564200878
-0.3776000142,1.0311199427,1.0571470261
-0.3743999898,1.0312800407,1.0578742027
-0.3711999953,1.0314400196,1.0586014986
-0.3680000007,1.0315999985,1.0593290329
-0.3648000062,1.0317599773,1.0600560904
-0.3616000116,1.0319199562,1.0607831478
-0.3583999872,1.0320800543,1.0615106821
-0.3551999927,1.0322400331,1.0622376204
-0.3519999981,1.0324000120,1.0629650354
-0.3488000035,1.0325599909,1.0636924505
-0.3456000090,1.0327199697,1.0644193888
-0.3424000144,1.0328799486,1.0651464462
-0.3391999900,1.0330400467,1.0658738613
-0.3359999955,1.0332000256,1.0666009188
-0.3328000009,1.0333600044,1.0673283339
-0.3296000063,1.0335199833,1.0680553913
-0.3264000118,1.0336799622,1.0687831640
-0.3231999874,1.0338399410,1.0695101023
-0.3199999928,1.0340000391,1.0702373981
-0.3167999983,1.0341600180,1.0709646940
-0.3136000037,1.0343199968,1.0716917515
-0.3104000092,1.0344799757,1.0724188089
-0.3072000146,1.0346399546,1.0731459856
-0.3039999902,1.0348000526,1.0738735199
-0.3007999957,1.0349600315,1.0746006966
-0.2976000011,1.0351200104,1.0753279924
-0.2944000065,1.0352799892,1.0760549307
-0.2912000120,1.0354399681,1.0767822266
-0.2879999876,1.0355999470,1.0775095224
-0.2847999930,1.0357600451,1.0782369375
-0.2815999985,1.0359200239,1.0789637566
-0.2784000039,1.0360800028,1.0796911716
-0.2752000093,1.0362399817,1.0804179907
-0.2720000148,1.0363999605,1.0811458826
-0.2687999904,1.0365600586,1.0818730593
-0.2655999959,1.0367200375,1.0826001167
-0.2624000013,1.0368800163,1.0833274126
-0.2592000067,1.0370399952,1.0840547085
-0.2560000122,1.0371999741,1.0847818851
-0.2527999878,1.0373599529,1.0855091810
-0.2495999932,1.0375200510,1.0862362385
-0.2463999987,1.0376800299,1.0869637728
-0.2432000041,1.0378400087,1.0876905918
-0.2399999946,1.0379999876,1.0884177685
-0.2368000001,1.0381599665,1.0891453028
-0.2336000055,1.0383199453,1.0898724794
-0.2303999960,1.0384800434,1.0905997753
-0.2272000015,1.0386400223,1.0913270712
-0.2240000069,1.0388000011,1.0920541286
-0.2207999974,1.0389599800,1.0927811861
-0.2176000029,1.0391199589,1.0935084820
-0.2143999934,1.0392800570,1.0942357779
-0.2111999989,1.0394400358,1.0949630737
-0.2080000043,1.0396000147,1.0956901312
-0.2047999948,1.0397599936,1.0964176655
-0.2016000003,1.0399199724,1.0971450806
-0.1984000057,1.0400799513,1.0978721380
-0.1951999962,1.0402400494,1.0985991955
-0.1920000017,1.0404000282,1.0993266106
-0.1888000071,1.0405600071,1.1000536680
-0.1855999976,1.0407199860,1.1007810831
-0.1824000031,1.0408799648,1.1015081406
-0.1791999936,1.0410399437,1.1022356749
-0.1759999990,1.0412000418,1.1029624939
-0.1728000045,1.0413600206,1.1036897898
-0.1695999950,1.0415199995,1.1044167280
-0.1664000005,1.0416799784,1.1051441431
-0.1632000059,1.0418399572,1.1058715582
-0.1599999964,1.0420000553,1.1065987349
-0.1568000019,1.0421600342,1.1073257923
-0.1536000073,1.0423200130,1.1080529690
-0.1503999978,1.0424799919,1.1087802649
-0.1472000033,1.0426399708,1.1095077991
-0.1439999938,1.0427999496,1.1102348566
-0.1407999992,1.0429600477,1.1109621525
-0.1376000047,1.0431200266,1.1116890907
-0.1343999952,1.0432800055,1.1124166250
-0.1312000006,1.0434399843,1.1131438017
-0.1280000061,1.0435999632,1.1138710976
-0.1247999966,1.0437599421,1.1145982742
-0.1216000021,1.0439200401,1.1153254509
-0.1184000000,1.0440800190,1.1161761284
-0.1151999980,1.0442399979,1.1172631979
-0.1120000035,1.0443999767,1.1183506250
-0.1088000014,1.0445599556,1.1194375753
-0.1055999994,1.0447200537,1.1206625700
-0.1023999974,1.0448800325,1.1226092577
-0.0992000028,1.0450400114,1.1258493662
-0.0960000008,1.0451999903,1.1295360327
-0.0927999988,1.0453599691,1.1332229376
-0.0895999968,1.0455199480,1.1369098425
-0.0864000022,1.0456800461,1.1405967474
-0.0832000002,1.0458400249,1.1442837715
-0.0799999982,1.0460000038,1.1479704380
-0.0768000036,1.0461599827,1.1516572237
-0.0736000016,1.0463199615,1.1553443670
-0.0703999996,1.0464799404,1.1595375538
-0.0671999976,1.0466400385,1.1663376093
-0.0640000030,1.0468000174,1.1941292286
-0.0608000010,1.0469599962,1.2227283716
-0.0575999990,1.0471199751,1.2513376474
-0.0544000007,1.0472799540,1.2799487114
-0.0511999987,1.0474400520,1.3085576296
-0.0480000004,1.0476000309,1.3371720314
-0.0447999984,1.1039999723,1.3657820225
-0.0416000001,1.1679999828,1.3944468498
-0.0384000018,1.2319999933,1.4231494665
-0.0351999998,1.2960000038,1.4519022703
-0.0320000015,1.3600000143,1.4806821346
-0.0287999995,1.4240000248,1.5094621181
-0.0255999994,1.4880000353,1.5382388830
-0.0223999992,1.5520000458,1.5670169592
-0.0192000009,1.6160000563,1.5957969427
-0.0160000008,1.6799999475,1.6245754957
-0.0127999997,1.7439999580,1.6533563137
-0.0096000005,1.8079999685,1.6821321249
-0.0063999998,1.8719999790,1.7109104395
-0.0031999999,1.9359999895,1.7396898270
0.0000000000,2.0000000000,1.7684715986
0.0031999999,2.0001599789,1.7972499132
0.0063999998,2.0003199577,1.8260283470
0.0096000005,2.0004799366,1.8545632362
0.0127999997,2.0006399155,1.8804725409
0.0160000008,2.0007998943,1.8895922899
0.0192000009,2.0009601116,1.8941448927
0.0223999992,2.0011200905,1.8984372616
0.0255999994,2.0012800694,1.9025099277
0.0287999995,2.0014400482,1.9065628052
0.0320000015,2.0016000271,1.9106156826
0.0351999998,2.0017600060,1.9146683216
0.0384000018,2.0019199848,1.9187158346
0.0416000001,2.0020799637,1.9227585793
0.0447999984,2.0022399426,1.9268018007
0.0480000004,2.0023999214,1.9308450222
0.0511999987,2.0025599003,1.9338726997
0.0544000007,2.0027201176,1.9359033108
0.0575999990,2.0028800964,1.9374854565
0.0608000010,2.0030400753,1.9382227659
0.0640000030,2.0032000542,1.9389570951
0.0671999976,2.0033600330,1.9396392107
0.0703999996,2.0035200119,1.9403204918
0.0736000016,2.0036799908,1.9410016537
0.0768000036,2.0038399696,1.9416832924
0.0799999982,2.0039999485,1.9423648119
0.0832000002,2.0041599274,1.9430462122
0.0864000022,2.0043199062,1.9437277317
0.0895999968,2.0044798851,1.9444086552
0.0927999988,2.0046401024,1.9450905323
0.0960000008,2.0048000813,1.9457720518
0.0992000028,2.0049600601,1.9464534521
0.1023999974,2.0051200390,1.9471349716
0.1055999994,2.0052800179,1.9478161335
0.1088000014,2.0054399967,1.9484977722
0.1120000035,2.0055999756,1.9491792917
0.1151999980,2.0057599545,1.9498609304
0.1184000000,2.0059199333,1.9505422115
0.1216000021,2.0060799122,1.9512238503
0.1247999966,2.0062398911,1.9519052505
0.1280000061,2.0064001083,1.9525865316
0.1312000006,2.0065600872,1.9532679319
0.1343999952,2.0067200661,1.9539496899
0.1376000047,2.0068800449,1.9546308517
0.1407999992,2.0070400238,1.9553123713
0.1439999938,2.0072000027,1.9559932947
0.1472000033,2.0073599815,1.9566749334
0.1503999978,2.0075199604,1.9573569298
0.1536000073,2.0076799393,1.9580380917
0.1568000019,2.0078399181,1.9587196112
0.1599999964,2.0079998970,1.9594010115
0.1632000059,2.0081601143,1.9600826502
0.1664000005,2.0083200932,1.9607639313
0.1695999950,2.0084800720,1.9614453316
0.1728000045,2.0086400509,1.9621269703
0.1759999990,2.0088000298,1.9628082514
0.1791999936,2.0089600086,1.9634896517
0.1824000031,2.0091199875,1.9641709328
0.1855999976,2.0092799664,1.9648528099
0.1888000071,2.0094399452,1.9655343294
0.1920000017,2.0095999241,1.9662154913
0.1951999962,2.0097599030,1.9668973684
0.1984000057,2.0099198818,1.9675786495
0.2016000003,2.0100800991,1.9682600498
0.2047999948,2.0102400780,1.9689413309
0.2080000043,2.0104000568,1.9696232080
0.2111999989,2.0105600357,1.9703043699
0.2143999934,2.0107200146,1.9709861279
0.2176000029,2.0108799934,1.9716672897
0.2207999974,2.0110399723,1.9723489285
0.2240000069,2.0111999512,1.9730304480
0.2272000015,2.0113599300,1.9737118483
0.2303999960,2.0115199089,1.9743931293
0.2336000055,2.0116798878,1.9750747681
0.2368000001,2.0118401051,1.9757562876
0.2399999946,2.0120000839,1.9764376879
0.2432000041,2.0121600628,1.9771190882
0.2463999987,2.0123200417,1.9778006077
0.2495999932,2.0124800205,1.9784822464
0.2527999878,2.0126399994,1.9791635275
0.2560000122,2.0127999783,1.9798449278
0.2592000067,2.0129599571,1.9805260897
0.2624000013,2.0131199360,1.9812078476
0.2655999959,2.0132799149,1.9818892479
0.2687999904,2.0134398937,1.9825707674
0.2720000148,2.0136001110,1.9832521677
0.2752000093,2.0137600899,1.9839335680
0.2784000039,2.0139200687,1.9846150875
0.2815999985,2.0140800476,1.9852960110
0.2847999930,2.0142400265,1.9859780073
0.2879999876,2.0144000053,1.9866594076
0.2912000120,2.0145599842,1.9873408079
0.2944000065,2.0147199631,1.9880225658
0.2976000011,2.0148799419,1.9887034893
0.3007999957,2.0150399208,1.9893854856
0.3039999902,2.0151998997,1.9900671244
0.3072000146,2.0153601170,1.9907485247
0.3104000092,2.0155200958,1.9914298058
0.3136000037,2.0156800747,1.9921112061
0.3167999983,2.0158400536,1.9927927256
0.3199999928,2.0160000324,1.9934738874
0.3231999874,2.0161600113,1.9941555262
0.3264000118,2.0163199902,1.9948370457
0.3296000063,2.0164799690,1.9955182076
0.3328000009,2.0166399479,1.9962000847
0.3359999955,2.0167999268,1.9968816042
0.3391999900,2.0169599056,1.9975630045
0.3424000144,2.0171198845,1.9982442856
0.3456000090,2.0172801018,1.9989256859
0.3488000035,2.0174400806,1.9996072054
0.3519999981,2.0176000595,2.0002887249
0.3551999927,2.0177600384,2.0009703636
0.3583999872,2.0179200172,2.0016517639
0.3616000116,2.0180799961,2.0023331642
0.3648000062,2.0182399750,2.0030143261
0.3680000007,2.0183999538,2.0036959648
0.3711999953,2.0185599327,2.0043776035
0.3743999898,2.0187199116,2.0050590038
0.3776000142,2.0188798904,2.0057404041
0.3808000088,2.0190401077,2.0064220428
0.3840000033,2.0192000866,2.0071034431
0.3871999979,2.0193600655,2.0077848434
0.3903999925,2.0195200443,2.0084662437
0.3935999870,2.0196800232,2.0091476440
0.3968000114,2.0198400021,2.0098290443
0.4000000060,2.0199999809,2.0105106831
0.4032000005,2.0201599598,2.0111923218
0.4063999951,2.0203199387,2.0118734837
0.4095999897,2.0204799175,2.0125548840
0.4128000140,2.0206398964,2.0132367611
0.4160000086,2.0208001137,2.0139179230
0.4192000031,2.0209600925,2.0145995617
0.4223999977,2.0211200714,2.0152812004
0.4255999923,2.0212800503,2.0159626007
0.4287999868,2.0214400291,2.0166440010
0.4320000112,2.0216000080,2.0173254013
0.4352000058,2.0217599869,2.0180070400
0.4384000003,2.0219199657,2.0186882019
0.4415999949,2.0220799446,2.0193698406
0.4447999895,2.0222399235,2.0200512409
0.4480000138,2.0223999023,2.0207326412
0.4512000084,2.0225598812,2.0214142799
0.4544000030,2.0227200985,2.0220954418
0.4575999975,2.0228800774,2.0227770805
0.4607999921,2.0230400562,2.0234584808
0.4639999866,2.0232000351,2.0241398811
0.4672000110,2.0233600140,2.0248217583
0.4704000056,2.0235199928,2.0255029202
0.4736000001,2.0236799717,2.0261840820
0.4767999947,2.0238399506,2.0268657207
0.4799999893,2.0239999294,2.0275471210
0.4832000136,2.0241599083,2.0282285213
0.4864000082,2.0243198872,2.0289101601
0.4896000028,2.0244801044,2.0295917988
0.4927999973,2.0246400833,2.0302729607
0.4959999919,2.0248000622,2.0309545994
0.4991999865,2.0249600410,2.0316359997
0.5023999810,2.0251200199,2.0323176384
0.5055999756,2.0252799988,2.0329990387
0.5088000298,2.0254399776,2.0336802006
0.5120000243,2.0255999565,2.0343618393
0.5152000189,2.0257599354,2.0350434780
0.5184000134,2.0259199142,2.0357246399
0.5216000080,2.0260798931,2.0364062786
0.5248000026,2.0262401104,2.0370876789
0.5279999971,2.0264000893,2.0377690792
0.5311999917,2.0265600681,2.0384509563
0.5343999863,2.0267200470,2.0391323566
0.5375999808,2.0268800259,2.0398137569
0.5407999754,2.0270400047,2.0404946804
0.5440000296,2.0271999836,2.0411765575
0.5472000241,2.0273599625,2.0418581963
0.5504000187,2.0275199413,2.0425395966
0.5536000133,2.0276799202,2.0432209969
0.5568000078,2.0278398991,2.0439023972
0.5600000024,2.0280001163,2.0445837975
0.5631999969,2.0281600952,2.0452654362
0.5663999915,2.0283200741,2.0459468365
0.5695999861,2.0284800529,2.0466282368
0.5727999806,2.0286400318,2.0473096371
0.5759999752,2.0288000107,2.0479910374
0.5792000294,2.0289599895,2.0486726761
0.5824000239,2.0291199684,2.0493545532
0.5856000185,2.0292799473,2.0500354767
0.5888000131,2.0294399261,2.0507171154
0.5920000076,2.0295999050,2.0513985157
0.5952000022,2.0297598839,2.0520799160
0.5983999968,2.0299201012,2.0527613163
0.6015999913,2.0300800800,2.0534427166
0.6047999859,2.0302400589,2.0541245937
0.6079999804,2.0304000378,2.0548057556
0.6111999750,2.0305600166,2.0554873943
0.6144000292,2.0307199955,2.0561685562
0.6176000237,2.0308799744,2.0568501949
0.6208000183,2.0310399532,2.0575313568
0.6240000129,2.0311999321,2.0582129955
0.6272000074,2.0313599110,2.0588946342
0.6304000020,2.0315198898,2.0595760345
0.6335999966,2.0316801071,2.0602576733
0.6367999911,2.0318400860,2.0609390736
0.6399999857,2.0320000648,2.0616204739
0.6431999803,2.0321600437,2.0623021126
0.6463999748,2.0323200226,2.0629832745
0.6496000290,2.0324800014,2.0636644363
0.6528000236,2.0326399803,2.0643460751
0.6560000181,2.0327999592,2.0650279522
0.6592000127,2.0329599380,2.0657091141
0.6624000072,2.0331199169,2.0663907528
0.6656000018,2.0332798958,2.0670721531
0.6687999964,2.0334401131,2.0677537918
0.6719999909,2.0336000919,2.0684349537
0.6751999855,2.0337600708,2.0691165924
0.6783999801,2.0339200497,2.0697982311
0.6815999746,2.0340800285,2.0704793930
0.6848000288,2.0342400074,2.0711610317
0.6880000234,2.0343999863,2.0718424320
0.6912000179,2.0345599651,2.0725240707
0.6944000125,2.0347199440,2.0732054710
0.6976000071,2.0348799229,2.0738866329
0.7008000016,2.0350399017,2.0745680332
0.7039999962,2.0352001190,2.0752496719
0.7071999907,2.0353600979,2.0759310722
0.7103999853,2.0355200768,2.0766124725
0.7135999799,2.0356800556,2.0772938728
0.7167999744,2.0358400345,2.0779752731
0.7200000286,2.0360000134,2.0786571503
0.7232000232,2.0361599922,2.0793383121
0.7264000177,2.0363199711,2.0800199509
0.7296000123,2.0364799500,2.0807013512
0.7328000069,2.0366399288,2.0813829899
0.7360000014,2.0367999077,2.0820643902
0.7391999960,2.0369598866,2.0827460289
0.7423999906,2.0371201038,2.0834274292
0.7455999851,2.0372800827,2.0841088295
0.7487999797,2.0374400616,2.0847907066
0.7519999743,2.0376000404,2.0854716301
0.7552000284,2.0377600193,2.0861532688
0.7584000230,2.0379199982,2.0868346691
0.7616000175,2.0380799770,2.0875160694
0.7648000121,2.0382399559,2.0881974697
0.7680000067,2.0383999348,2.0888788700
0.7712000012,2.0385599136,2.0895605087
0.7743999958,2.0387198925,2.0902421474
0.7775999904,2.0388801098,2.0909233093
0.7807999849,2.0390400887,2.0916047096
0.7839999795,2.0392000675,2.0922861099
0.7871999741,2.0393600464,2.0929679871
0.7904000282,2.0395200253,2.0936491489
0.7936000228,2.0396800041,2.0943310261
0.7968000174,2.0398399830,2.0950119495
0.8000000119,2.0399999619,2.0956935883
0.8032000065,2.0401599407,2.0963752270
0.8064000010,2.0403199196,2.0970568657
0.8095999956,2.0404798985,2.0977377892
0.8127999902,2.0406401157,2.0984196663
0.8159999847,2.0408000946,2.0991008282
0.8191999793,2.0409600735,2.0997824669
0.8223999739,2.0411200523,2.1004641056
0.8256000280,2.0412800312,2.1011455059
0.8288000226,2.0414400101,2.1018269062
0.8320000172,2.0415999889,2.1025083065
0.8352000117,2.0417599678,2.1031899452
0.8384000063,2.0419199467,2.1038711071
0.8416000009,2.0420799255,2.1045527458
0.8447999954,2.0422399044,2.1052343845
0.8479999900,2.0423998833,2.1059155464
0.8511999846,2.0425601006,2.1065971851
0.8543999791,2.0427200794,2.1072788239
0.8575999737,2.0428800583,2.1079602242
0.8608000278,2.0430400372,2.1086413860
0.8640000224,2.0432000160,2.1093227863
0.8672000170,2.0433599949,2.1100044250
0.8704000115,2.0435199738,2.1106858253
0.8736000061,2.0436799526,2.1113674641
0.8768000007,2.0438399315,2.1120486259
0.8799999952,2.0439999104,2.1127300262
0.8831999898,2.0441598892,2.1134116650
0.8863999844,2.0443201065,2.1140933037
0.8895999789,2.0444800854,2.1149024963
0.8927999735,2.0446400642,2.1162919998
0.8960000277,2.0448000431,2.1177318096
0.8992000222,2.0449600220,2.1196427345
0.9024000168,2.0451200008,2.1218335629
0.9056000113,2.0452799797,2.1241397858
0.9088000059,2.0454399586,2.1264457703
0.9120000005,2.0455999374,2.1302759647
0.9151999950,2.0457599163,2.1348874569
0.9183999896,2.0459198952,2.1394994259
0.9215999842,2.0460801125,2.1441109180
0.9247999787,2.0462400913,2.1487224102
0.9279999733,2.0464000702,2.1533350945
0.9312000275,2.0465600491,2.1579484940
0.9344000220,2.0467200279,2.1625616550
0.9376000166,2.0468800068,2.1738426685
0.9408000112,2.0470399857,2.2022788525
0.9440000057,2.0471999645,2.2310376167
0.9472000003,2.0473599434,2.2598147392
0.9503999949,2.0475199223,2.2886016369
0.9535999894,2.0720000267,2.3174023628
0.9567999840,2.1359999180,2.3462646008
0.9599999785,2.2000000477,2.3754034042
0.9631999731,2.2639999390,2.4045207500
0.9664000273,2.3280000687,2.4335277081
0.9696000218,2.3919999599,2.4624927044
0.9728000164,2.4560000896,2.4914429188
0.9760000110,2.5199999809,2.5203919411
0.9792000055,2.5840001106,2.5493414402
0.9824000001,2.6480000019,2.5782904625
0.9855999947,2.7119998932,2.6072390079
0.9887999892,2.7760000229,2.6361880302
0.9919999838,2.8399999142,2.6651384830
0.9951999784,2.9040000439,2.6940870285
0.9983999729,2.9679999352,2.7230365276
1.0016000271,3.0000801086,2.7519860268
1.0047999620,3.0002400875,2.7809340954
1.0080000162,3.0004000664,2.8098840714
1.0111999512,3.0005600452,2.8388314247
1.0144000053,3.0007200241,2.8658964634
1.0176000595,3.0008800030,2.8858008385
1.0207999945,3.0010399818,2.8909590244
1.0240000486,3.0011999607,2.8951501846
1.0271999836,3.0013599396,2.8990402222
1.0304000378,3.0015199184,2.9029297829
1.0335999727,3.0016798973,2.9068195820
1.0368000269,3.0018401146,2.9107093811
1.0399999619,3.0020000935,2.9145994186
1.0432000160,3.0021600723,2.9184882641
1.0463999510,3.0023200512,2.9223778248
1.0496000051,3.0024800301,2.9262216091
1.0528000593,3.0026400089,2.9294874668
1.0559999943,3.0027999878,2.9316790104
1.0592000484,3.0029599667,2.9328653812
1.0623999834,3.0031199455,2.9339869022
1.0656000376,3.0032799244,2.9350419044
1.0687999725,3.0034399033,2.9360277653
1.0720000267,3.0035998821,2.9369425774
1.0751999617,3.0037600994,2.9376800060
1.0784000158,3.0039200783,2.9384133816
1.0815999508,3.0040800571,2.9391467571
1.0848000050,3.0042400360,2.9398801327
1.0880000591,3.0044000149,2.9406137466
1.0911999941,3.0045599937,2.9413473606
1.0944000483,3.0047199726,2.9420807362
1.0975999832,3.0048799515,2.9428138733
1.1008000374,3.0050399303,2.9435474873
1.1039999723,3.0051999092,2.9442803860
1.1072000265,3.0053598881,2.9450144768
1.1103999615,3.0055201054,2.9457476139
1.1136000156,3.0056800842,2.9464809895
1.1167999506,3.0058400631,2.9472143650
1.1200000048,3.0060000420,2.9479482174
1.1232000589,3.0061600208,2.9486811161
1.1263999939,3.0063199997,2.9494147301
1.1296000481,3.0064799786,2.9501478672
1.1327999830,3.0066399574,2.9508817196
1.1360000372,3.0067999363,2.9516150951
1.1391999722,3.0069599152,2.9523484707
1.1424000263,3.0071198940,2.9530818462
1.1455999613,3.0072801113,2.9538154602
1.1488000154,3.0074400902,2.9545488358
1.1519999504,3.0076000690,2.9552822113
1.1552000046,3.0077600479,2.9560160637
1.1584000587,3.0079200268,2.9567492008
1.1615999937,3.0080800056,2.9574823380
1.1648000479,3.0082399845,2.9582161903
1.1679999828,3.0083999634,2.9589495659
1.1712000370,3.0085599422,2.9596829414
1.1743999720,3.0087199211,2.9604160786
1.1776000261,3.0088799000,2.9611499310
1.1807999611,3.0090401173,2.9618830681
1.1840000153,3.0092000961,2.9626166821
1.1871999502,3.0093600750,2.9633500576
1.1904000044,3.0095200539,2.9640831947
1.1936000586,3.0096800327,2.9648168087
1.1967999935,3.0098400116,2.9655499458
1.2000000477,3.0099999905,2.9662833214
1.2031999826,3.0101599693,2.9670166969
1.2064000368,3.0103199482,2.9677505493
1.2095999718,3.0104799271,2.9684839249
1.2128000259,3.0106399059,2.9692173004
1.2159999609,3.0107998848,2.9699506760
1.2192000151,3.0109601021,2.9706840515
1.2223999500,3.0111200809,2.9714174271
1.2256000042,3.0112800598,2.9721510410
1.2288000584,3.0114400387,2.9728841782
1.2319999933,3.0116000175,2.9736175537
1.2352000475,3.0117599964,2.9743514061
1.2383999825,3.0119199753,2.9750845432
1.2416000366,3.0120799541,2.9758181572
1.2447999716,3.0122399330,2.9765512943
1.2480000257,3.0123999119,2.9772846699
1.2511999607,3.0125598907,2.9780185223
1.2544000149,3.0127201080,2.9787518978
1.2575999498,3.0128800869,2.9794852734
1.2608000040,3.0130400658,2.9802186489
1.2640000582,3.0132000446,2.9809520245
1.2671999931,3.0133600235,2.9816858768
1.2704000473,3.0135200024,2.9824187756
1.2735999823,3.0136799812,2.9831521511
1.2768000364,3.0138399601,2.9838860035
1.2799999714,3.0139999390,2.9846193790
1.2832000256,3.0141599178,2.9853527546
1.2863999605,3.0143198967,2.9860858917
1.2896000147,3.0144801140,2.9868195057
1.2927999496,3.0146400928,2.9875528812
1.2960000038,3.0148000717,2.9882862568
1.2992000580,3.0149600506,2.9890196323
1.3023999929,3.0151200294,2.9897530079
1.3056000471,3.0152800083,2.9904866219
1.3087999821,3.0154399872,2.9912197590
1.3120000362,3.0155999660,2.9919531345
1.3151999712,3.0157599449,2.9926869869
1.3184000254,3.0159199238,2.9934201241
1.3215999603,3.0160799026,2.9941537380
1.3248000145,3.0162398815,2.9948871136
1.3279999495,3.0164000988,2.9956204891
1.3312000036,3.0165600777,2.9963536263
1.3344000578,3.0167200565,2.9970872402
1.3375999928,3.0168800354,2.9978208542
1.3408000469,3.0170400143,2.9985542297
1.3439999819,3.0171999931,2.9992876053
1.3472000360,3.0173599720,3.0000209808
1.3503999710,3.0175199509,3.0007541180
1.3536000252,3.0176799297,3.0014877319
1.3567999601,3.0178399086,3.0022213459
1.3600000143,3.0179998875,3.0029549599
1.3631999493,3.0181601048,3.0036883354
1.3664000034,3.0183200836,3.0044214725
1.3696000576,3.0184800625,3.0051546097
1.3727999926,3.0186400414,3.0058884621
1.3760000467,3.0188000202,3.0066218376
1.3791999817,3.0189599991,3.0073552132
1.3824000359,3.0191199780,3.0080885887
1.3855999708,3.0192799568,3.0088219643
1.3888000250,3.0194399357,3.0095553398
1.3919999599,3.0195999146,3.0102889538
1.3952000141,3.0197598934,3.0110225677
1.3983999491,3.0199201107,3.0117557049
1.4016000032,3.0200800896,3.0124893188
1.4048000574,3.0202400684,3.0132226944
1.4079999924,3.0204000473,3.0139560699
1.4112000465,3.0205600262,3.0146894455
1.4143999815,3.0207200050,3.0154228210
1.4176000357,3.0208799839,3.0161561966
1.4207999706,3.0210399628,3.0168900490
1.4240000248,3.0211999416,3.0176229477
1.4271999598,3.0213599205,3.0183563232
1.4304000139,3.0215198994,3.0190901756
1.4335999489,3.0216801167,3.0198233128
1.4368000031,3.0218400955,3.0205566883
1.4400000572,3.0220000744,3.0212905407
1.4431999922,3.0221600533,3.0220234394
1.4464000463,3.0223200321,3.0227572918
1.4495999813,3.0224800110,3.0234906673
1.4528000355,3.0226399899,3.0242240429
1.4559999704,3.0227999687,3.0249574184
1.4592000246,3.0229599476,3.0256905556
1.4623999596,3.0231199265,3.0264241695
1.4656000137,3.0232799053,3.0271577835
1.4687999487,3.0234398842,3.0278911591
1.4720000029,3.0236001015,3.0286245346
1.4752000570,3.0237600803,3.0293576717
1.4783999920,3.0239200592,3.0300910473
1.4816000462,3.0240800381,3.0308248997
1.4847999811,3.0242400169,3.0315582752
1.4880000353,3.0243999958,3.0322916508
1.4911999702,3.0245599747,3.0330250263
1.4944000244,3.0247199535,3.0337584019
1.4975999594,3.0248799324,3.0344917774
1.5008000135,3.0250399113,3.0352253914
1.5039999485,3.0251998901,3.0359590054
1.5072000027,3.0253601074,3.0366919041
1.5104000568,3.0255200863,3.0374252796
1.5135999918,3.0256800652,3.0381588936
1.5168000460,3.0258400440,3.0388920307
1.5199999809,3.0260000229,3.0396258831
1.5232000351,3.0261600018,3.0403592587
1.5263999701,3.0263199806,3.0410926342
1.5296000242,3.0264799595,3.0418260098
1.5327999592,3.0266399384,3.0425596237
1.5360000134,3.0267999172,3.0432929993
1.5391999483,3.0269598961,3.0440263748
1.5424000025,3.0271201134,3.0447597504
1.5456000566,3.0272800922,3.0454931259
1.5487999916,3.0274400711,3.0462269783
1.5520000458,3.0276000500,3.0469598770
1.5551999807,3.0277600288,3.0476932526
1.5584000349,3.0279200077,3.0484271049
1.5615999699,3.0280799866,3.0491604805
1.5648000240,3.0282399654,3.0498938560
1.5679999590,3.0283999443,3.0506272316
1.5712000132,3.0285599232,3.0513606071
1.5743999481,3.0287199020,3.0520942211
1.5776000023,3.0288798809,3.0528278351
1.5808000565,3.0290400982,3.0535609722
1.5839999914,3.0292000771,3.0542943478
1.5872000456,3.0293600559,3.0550274849
1.5903999805,3.0295200348,3.0557608604
1.5936000347,3.0296800137,3.0564944744
1.5967999697,3.0298399925,3.0572280884
1.6000000238,3.0299999714,3.0579612255
1.6031999588,3.0301599503,3.0586946011
1.6064000130,3.0303199291,3.0594282150
1.6095999479,3.0304799080,3.0601615906
1.6128000021,3.0306398869,3.0608947277
1.6160000563,3.0308001041,3.0616281033
1.6191999912,3.0309600830,3.0623621941
1.6224000454,3.0311200619,3.0630950928
1.6255999804,3.0312800407,3.0638289452
1.6288000345,3.0314400196,3.0645620823
1.6319999695,3.0315999985,3.0652959347
1.6352000237,3.0317599773,3.0660288334
1.6383999586,3.0319199562,3.0667624474
1.6416000128,3.0320799351,3.0674958229
1.6447999477,3.0322399139,3.0682294369
1.6480000019,3.0323998928,3.0689628124
1.6512000561,3.0325601101,3.0696961880
1.6543999910,3.0327200890,3.0704295635
1.6576000452,3.0328800678,3.0711629391
1.6607999802,3.0330400467,3.0718965530
1.6640000343,3.0332000256,3.0726294518
1.6671999693,3.0333600044,3.0733630657
1.6704000235,3.0335199833,3.0740966797
1.6735999584,3.0336799622,3.0748298168
1.6768000126,3.0338399410,3.0755636692
1.6799999475,3.0339999199,3.0762970448
1.6832000017,3.0341598988,3.0770304203
1.6864000559,3.0343201160,3.0777637959
1.6895999908,3.0344800949,3.0784971714
1.6928000450,3.0346400738,3.0792305470
1.6959999800,3.0348000526,3.0799641609
1.6992000341,3.0349600315,3.0806972980
1.7023999691,3.0351200104,3.0814309120
1.7056000233,3.0352799892,3.0821640491
1.7087999582,3.0354399681,3.0828976631
1.7120000124,3.0355999470,3.0836310387
1.7151999474,3.0357599258,3.0843644142
1.7184000015,3.0359199047,3.0850980282
1.7216000557,3.0360798836,3.0858314037
1.7247999907,3.0362401009,3.0865652561
1.7280000448,3.0364000797,3.0872986317
1.7311999798,3.0365600586,3.0880320072
1.7344000340,3.0367200375,3.0887653828
1.7375999689,3.0368800163,3.0894987583
1.7408000231,3.0370399952,3.0902321339
1.7439999580,3.0371999741,3.0909657478
1.7472000122,3.0373599529,3.0916993618
1.7503999472,3.0375199318,3.0924324989
1.7536000013,3.0376799107,3.0931658745
1.7568000555,3.0378398895,3.0938992500
1.7599999905,3.0380001068,3.0946328640
1.7632000446,3.0381600857,3.0953664780
1.7663999796,3.0383200645,3.0960998535
1.7696000338,3.0384800434,3.0968337059
1.7727999687,3.0386400223,3.0975666046
1.7760000229,3.0388000011,3.0983004570
1.7791999578,3.0389599800,3.0990338326
1.7824000120,3.0391199589,3.0997672081
1.7855999470,3.0392799377,3.1005003452
1.7888000011,3.0394399166,3.1012339592
1.7920000553,3.0395998955,3.1019678116
1.7951999903,3.0397601128,3.1027011871
1.7984000444,3.0399200916,3.1034343243
1.8015999794,3.0400800705,3.1041684151
1.8048000336,3.0402400494,3.1049015522
1.8079999685,3.0404000282,3.1056346893
1.8112000227,3.0405600071,3.1063683033
1.8143999577,3.0407199860,3.1071019173
1.8176000118,3.0408799648,3.1078352928
1.8207999468,3.0410399437,3.1085686684
1.8240000010,3.0411999226,3.1093020439
1.8272000551,3.0413599014,3.1100356579
1.8303999901,3.0415201187,3.1107690334
1.8336000443,3.0416800976,3.1115021706
1.8367999792,3.0418400764,3.1122360229
1.8400000334,3.0420000553,3.1129724979
1.8431999683,3.0421600342,3.1137135029
1.8464000225,3.0423200130,3.1144542694
1.8495999575,3.0424799919,3.1151964664
1.8528000116,3.0426399708,3.1159460545
1.8559999466,3.0427999496,3.1166989803
1.8592000008,3.0429599285,3.1174552441
1.8624000549,3.0431199074,3.1182684898
1.8655999899,3.0432798862,3.1192283630
1.8688000441,3.0434401035,3.1202189922
1.8719999790,3.0436000824,3.1212832928
1.8752000332,3.0437600613,3.1223471165
1.8783999681,3.0439200401,3.1234114170
1.8816000223,3.0440800190,3.1244764328
1.8847999573,3.0442399979,3.1255471706
1.8880000114,3.0443999767,3.1266281605
1.8911999464,3.0445599556,3.1277272701
1.8944000006,3.0447199345,3.1288452148
1.8976000547,3.0448799133,3.1299681664
1.9007999897,3.0450398922,3.1310961246
1.9040000439,3.0452001095,3.1322262287
1.9071999788,3.0453600883,3.1333677769
1.9104000330,3.0455200672,3.1345255375
1.9135999680,3.0456800461,3.1356837749
1.9168000221,3.0458400249,3.1379990578
1.9199999571,3.0460000038,3.1423106194
1.9232000113,3.0461599827,3.1526780128
1.9263999462,3.0463199615,3.1667802334
1.9296000004,3.0464799404,3.1811149120
1.9328000546,3.0466399193,3.1955208778
1.9359999895,3.0467998981,3.2099263668
1.9392000437,3.0469601154,3.2243328094
1.9423999786,3.0471200943,3.2387413979
1.9456000328,3.0472800732,3.2531635761
1.9487999678,3.0474400520,3.2675850391
1.9520000219,3.0476000309,3.2820065022
1.9551999569,3.1040000916,3.2964282036
1.9584000111,3.1679999828,3.3108489513
1.9615999460,3.2320001125,3.3252711296
1.9648000002,3.2960000038,3.3396930695
1.9680000544,3.3599998951,3.3541164398
1.9711999893,3.4240000248,3.3685374260
1.9744000435,3.4879999161,3.3829610348
1.9775999784,3.5520000458,3.3973834515
1.9808000326,3.6159999371,3.4118068218
1.9839999676,3.6800000668,3.4262049198
1.9872000217,3.7439999580,3.4405827522
1.9903999567,3.8080000877,3.4549610615
1.9936000109,3.8719999790,3.4693386555
1.9967999458,3.9360001087,3.4837164879
2.0000000000,4.0000000000,3.4980962276

==> Figures/toy_1d/toy_1d_impflow_magnified.csv <==
x_sample,y_sample,y_pred,x_sample_mag,y_pred_mag
-0.0186,1.628000021,1.601192474,1.26745,0.00208683
-0.0184,1.63199997,1.602991581,1.267799999,0.005235267
-0.018200001,1.636000037,1.604788542,1.268149999,0.008379948
-0.017999999,1.639999986,1.606588841,1.268500001,0.011530471
-0.0178,1.644000053,1.608385563,1.268850001,0.014674735
-0.0176,1.648000002,1.61018467,1.2692,0.017823172
-0.0174,1.65199995,1.61198473,1.26955,0.020973277
-0.017200001,1.656000018,1.613785625,1.269899999,0.024124843
-0.017000001,1.659999967,1.615582466,1.270249998,0.027269316
-0.016799999,1.664000034,1.617380977,1.270600001,0.030416709
-0.0166,1.667999983,1.619178534,1.270950001,0.033562434
-0.0164,1.672000051,1.620979548,1.2713,0.036714208
-0.0162,1.675999999,1.62277627,1.271649999,0.039858472
-0.016000001,1.679999948,1.624575496,1.271999999,0.043007117
-0.015799999,1.684000015,1.626375914,1.272350001,0.046157849
-0.0156,1.687999964,1.628173947,1.272700001,0.049304408
-0.0154,1.692000032,1.629971623,1.27305,0.052450341
-0.0152,1.69599998,1.6317693,1.273399999,0.055596274
-0.015,1.700000048,1.633567691,1.273750001,0.058743459
-0.0148,1.703999996,1.635367751,1.2741,0.061893564
-0.0146,1.707999945,1.637166023,1.274449999,0.065040541
-0.0144,1.712000012,1.638964534,1.2748,0.068187934
-0.0142,1.715999961,1.640763164,1.27515,0.071335536
-0.014,1.720000029,1.642562151,1.275499999,0.074483764
-0.0138,1.723999977,1.6443609,1.27585,0.077631575
-0.0136,1.728000045,1.646158338,1.2762,0.080777091
-0.0134,1.731999993,1.647957683,1.276550001,0.083925945
-0.0132,1.735999942,1.649757624,1.2769,0.087075841
-0.013,1.74000001,1.651556015,1.277249999,0.090223026
-0.0128,1.743999958,1.653356314,1.277600001,0.093373549
-0.0126,1.748000026,1.655150652,1.27795,0.096513641
-0.0124,1.751999974,1.656951308,1.278299999,0.09966479
-0.0122,1.756000042,1.658750773,1.27865,0.102813852
-0.012,1.759999991,1.660549998,1.279,0.105962497
-0.0118,1.764000058,1.662348509,1.279349999,0.10910989
-0.0116,1.768000007,1.664146781,1.2797,0.112256867
-0.0114,1.771999955,1.665945411,1.28005,0.115404469
-0.0112,1.776000023,1.667743683,1.280400001,0.118551445
-0.011,1.779999971,1.669543147,1.28075,0.121700507
-0.0108,1.784000039,1.671341658,1.281099999,0.124847901
-0.0106,1.787999988,1.673138142,1.281450001,0.127991748
-0.0104,1.792000055,1.674937606,1.2818,0.13114081
-0.0102,1.796000004,1.676735997,1.282149999,0.134287995
-0.01,1.799999952,1.678535819,1.2825,0.137437683
-0.0098,1.80400002,1.680333972,1.28285,0.140584451
-0.009600001,1.807999969,1.682132125,1.283199999,0.143731219
-0.0094,1.812000036,1.683932304,1.28355,0.146881533
-0.0092,1.815999985,1.685731769,1.2839,0.150030595
-0.009,1.820000053,1.687528968,1.284250001,0.153175694
-0.0088,1.824000001,1.689328671,1.2846,0.156325173
-0.0086,1.82799995,1.691126943,1.284949999,0.15947215
-0.0084,1.832000017,1.692927122,1.285300001,0.162622464
-0.0082,1.835999966,1.694723964,1.28565,0.165766936
-0.008,1.840000033,1.696523309,1.285999999,0.16891579
-0.0078,1.843999982,1.698320746,1.28635,0.172061306
-0.0076,1.84800005,1.700120807,1.2867,0.175211412
-0.0074,1.851999998,1.701918483,1.28705,0.178357345
-0.0072,1.855999947,1.703717709,1.2874,0.18150599
-0.007,1.860000014,1.705515027,1.28775,0.184651297
-0.0068,1.863999963,1.707314253,1.2881,0.187799943
-0.0066,1.868000031,1.709114671,1.28845,0.190950674
-0.0064,1.871999979,1.71091044,1.2888,0.194093269
-0.0062,1.876000047,1.712708831,1.28915,0.197240454
-0.006,1.879999995,1.714508414,1.2895,0.200389725
-0.0058,1.883999944,1.716306567,1.28985,0.203536493
-0.0056,1.888000011,1.718107581,1.2902,0.206688267
-0.0054,1.89199996,1.719905257,1.29055,0.2098342
-0.0052,1.896000028,1.721704364,1.2909,0.212982637
-0.005,1.899999976,1.723502874,1.29125,0.21613003
-0.0048,1.904000044,1.725301623,1.2916,0.219277841
-0.0046,1.907999992,1.727098703,1.29195,0.222422731
-0.0044,1.911999941,1.728897333,1.2923,0.225570333
-0.0042,1.916000009,1.730697393,1.29265,0.228720438
-0.004,1.919999957,1.732495904,1.293,0.231867832
-0.0038,1.924000025,1.734294415,1.29335,0.235015225
-0.0036,1.927999973,1.736094475,1.2937,0.238165331
-0.0034,1.932000041,1.737892151,1.29405,0.241311264
-0.0032,1.93599999,1.739689827,1.2944,0.244457197
-0.003,1.940000057,1.741488695,1.29475,0.247605216
-0.0028,1.944000006,1.743288279,1.2951,0.250754488
-0.0026,1.947999954,1.745087266,1.29545,0.253902716
-0.0024,1.952000022,1.746885181,1.2958,0.257049066
-0.0022,1.95599997,1.748682499,1.29615,0.260194373
-0.002,1.960000038,1.75048399,1.2965,0.263346982
-0.0018,1.963999987,1.752282023,1.29685,0.266493541
-0.0016,1.968000054,1.7540797,1.2972,0.269639474
-0.0014,1.972000003,1.755878925,1.29755,0.272788119
-0.0012,1.975999951,1.757675886,1.2979,0.275932801
-0.001,1.980000019,1.759475827,1.29825,0.279082698
-0.0008,1.983999968,1.761274219,1.2986,0.282229883
-0.0006,1.988000035,1.763073564,1.29895,0.285378736
-0.0004,1.991999984,1.764871001,1.2993,0.288524252
-0.0002,1.996000052,1.766671062,1.29965,0.291674358
0,2,1.768471599,1.3,0.294825298
0.0002,2.000010014,1.770267248,1.30035,0.297967684
0.0004,2.000020027,1.772066474,1.3007,0.30111633
0.0006,2.000030041,1.773864985,1.30105,0.304263723
0.0008,2.000040054,1.77566421,1.3014,0.307412368
0.001,2.000050068,1.777464628,1.30175,0.310563099
0.0012,2.000060082,1.779262781,1.3021,0.313709867
0.0014,2.000070095,1.781060815,1.30245,0.316856426
0.0016,2.000080109,1.782858014,1.3028,0.320001525
0.0018,2.000089884,1.784656763,1.30315,0.323149335
0.002,2.000099897,1.786456347,1.3035,0.326298606
0.0022,2.000109911,1.78825593,1.30385,0.329447877
0.0024,2.000119925,1.790052295,1.3042,0.332591516
0.0026,2.000129938,1.791851997,1.30455,0.335740995
0.0028,2.000139952,1.793650985,1.3049,0.338889223
0.003,2.000149965,1.795449495,1.30525,0.342036617
0.0032,2.000159979,1.797249913,1.3056,0.345187348
0.0034,2.000169992,1.799046397,1.30595,0.348331195
0.0036,2.000180006,1.800848484,1.3063,0.351484847
0.0038,2.00019002,1.802644134,1.30665,0.354627234
0.004,2.000200033,1.804442644,1.307,0.357774627
0.0042,2.000210047,1.806241632,1.30735,0.360922855
0.0044,2.00022006,1.808042049,1.3077,0.364073586
0.0046,2.000230074,1.809840322,1.30805,0.367220563
0.0048,2.000240088,1.811637998,1.3084,0.370366496
0.005,2.000250101,1.813436747,1.30875,0.373514307
0.0052,2.000260115,1.815233231,1.3091,0.376658154
0.0054,2.00026989,1.817032456,1.30945,0.379806799
0.0056,2.000279903,1.818833709,1.3098,0.38295899
0.0058,2.000289917,1.820630431,1.31015,0.386103255
0.006,2.000299931,1.822428823,1.3105,0.389250439
0.0062,2.000309944,1.824229837,1.31085,0.392402214
0.0064,2.000319958,1.826028347,1.3112,0.395549607
0.0066,2.000329971,1.827827096,1.31155,0.398697418
0.0068,2.000339985,1.829624295,1.3119,0.401842517
0.007,2.000349999,1.831423521,1.31225,0.404991162
0.0072,2.000360012,1.833222032,1.3126,0.408138555
0.0074,2.000370026,1.835020781,1.31295,0.411286366
0.0076,2.000380039,1.836817741,1.3133,0.414431047
0.0078,2.000390053,1.838618994,1.31365,0.417583239
0.008,2.000400066,1.840415716,1.314000001,0.420727503
0.0082,2.00041008,1.842213869,1.31435,0.423874271
0.0084,2.000420094,1.844014406,1.314699999,0.427025211
0.0086,2.000430107,1.845811367,1.315050001,0.430169892
0.0088,2.000439882,1.847602725,1.3154,0.433304769
0.009,2.000449896,1.849360585,1.315749999,0.436381024
0.0092,2.000459909,1.851112366,1.3161,0.43944664
0.0094,2.000469923,1.852847099,1.31645,0.442482424
0.009600001,2.000479937,1.854563236,1.316800001,0.445485663
0.0098,2.00048995,1.85627532,1.31715,0.44848181
0.01,2.000499964,1.857976079,1.3175,0.451458138
0.0102,2.000509977,1.859660149,1.317850001,0.45440526
0.0104,2.000519991,1.861340523,1.3182,0.457345915
0.0106,2.000530005,1.863012552,1.318549999,0.460271967
0.0108,2.000540018,1.864668489,1.318900001,0.463169855
0.011,2.000550032,1.866315723,1.31925,0.466052514
0.0112,2.000560045,1.867963672,1.319599999,0.468936425
0.0114,2.000570059,1.869605184,1.31995,0.471809071
0.0116,2.000580072,1.87123704,1.3203,0.474664819
0.0118,2.000590086,1.872853518,1.320650001,0.477493656
0.012,2.0006001,1.874472976,1.321,0.480327707
0.0122,2.000610113,1.876075387,1.32135,0.483131927
0.0124,2.000619888,1.877636194,1.321700001,0.48586334
0.0126,2.000629902,1.879059434,1.32205,0.488354009
0.0128,2.000639916,1.880472541,1.322399999,0.490826947
0.013,2.000649929,1.881816626,1.322750001,0.493179095
0.0132,2.000659943,1.882917762,1.3231,0.495106083
0.0134,2.000669956,1.883910894,1.323449999,0.496844065
0.0136,2.00067997,1.884841919,1.3238,0.498473358
0.0138,2.000689983,1.8856107,1.32415,0.499818724
0.014,2.000699997,1.886164308,1.324500001,0.500787538
0.0142,2.000710011,1.886637569,1.32485,0.501615745
0.0144,2.000720024,1.887031794,1.3252,0.502305639
0.0146,2.000730038,1.887389898,1.325550001,0.502932322
0.0148,2.000740051,1.887740135,1.3259,0.503545237
0.015,2.000750065,1.888060927,1.326249999,0.504106623
0.0152,2.000760078,1.888371348,1.326600001,0.50464986
0.0154,2.000770092,1.888682127,1.32695,0.505193722
0.0156,2.000780106,1.888990164,1.327299999,0.505732787
0.015799999,2.000790119,1.889294624,1.327649999,0.506265593
0.016000001,2.000799894,1.88959229,1.328000001,0.506786507
0.0162,2.000809908,1.889886022,1.328350001,0.507300538
0.0164,2.000819922,1.890179753,1.3287,0.507814568
0.0166,2.000829935,1.89047277,1.329049999,0.508327347
0.016799999,2.000839949,1.890765429,1.329399999,0.5088395
0.017000001,2.000849962,1.89105773,1.329750002,0.509351027
0.017200001,2.000859976,1.891350985,1.330100001,0.509864223
0.0174,2.000869989,1.891643405,1.33045,0.510375959
0.0176,2.000880003,1.891936183,1.3308,0.51088832
0.0178,2.000890017,1.892228603,1.331149999,0.511400056
0.017999999,2.00090003,1.892521381,1.331499999,0.511912417
0.018200001,2.000910044,1.892803669,1.331850001,0.512406421
0.0184,2.000920057,1.89307189,1.332200001,0.512875807
0.0186,2.000930071,1.893340349,1.33255,0.513345611
0.0188,2.000940085,1.893608332,1.332899999,0.51381458
0.018999999,2.000950098,1.893876433,1.333249999,0.514283758
0.019200001,2.000960112,1.894144893,1.333600002,0.514753562
0.019400001,2.000969887,1.894413114,1.333950001,0.515222949
0.0196,2.0009799,1.894681335,1.3343,0.515692335
0.0198,2.000989914,1.894949675,1.33465,0.516161931
0.02,2.000999928,1.895218611,1.334999999,0.516632569
0.020199999,2.001009941,1.895486355,1.335349999,0.517101121
0.020400001,2.001019955,1.895755172,1.335700001,0.517571551
0.0206,2.001029968,1.896023154,1.336050001,0.51804052
0.0208,2.001039982,1.896291137,1.3364,0.518509489
0.021,2.001049995,1.896559477,1.336749999,0.518979085
0.021199999,2.001060009,1.896827698,1.337099999,0.519448471
0.021400001,2.001070023,1.897096396,1.337450002,0.519918692
0.021600001,2.001080036,1.897364497,1.337800001,0.52038787
0.0218,2.00109005,1.897632241,1.33815,0.520856422
0.022,2.001100063,1.897900939,1.3385,0.521326643
0.0222,2.001110077,1.89816916,1.338849999,0.52179603
0.022399999,2.001120091,1.898437262,1.339199999,0.522265208
0.022600001,2.001130104,1.898705721,1.339550001,0.522735012
0.0228,2.001140118,1.898963571,1.339900001,0.523186249
0.023,2.001149893,1.89921701,1.34025,0.523629767
0.0232,2.001159906,1.89947021,1.340599999,0.524072868
0.023399999,2.00116992,1.899723411,1.340949999,0.524515969
0.023600001,2.001179934,1.899976611,1.341300002,0.524959069
0.023800001,2.001189947,1.90023005,1.341650001,0.525402588
0.024,2.001199961,1.900483251,1.342,0.525845689
0.0242,2.001209974,1.90073669,1.34235,0.526289207
0.0244,2.001219988,1.900990009,1.342699999,0.526732516
0.024599999,2.001230001,1.90124321,1.343049999,0.527175617
0.024800001,2.001240015,1.90149641,1.343400001,0.527618718
0.025,2.001250029,1.901750088,1.343750001,0.528062653
0.0252,2.001260042,1.902003288,1.3441,0.528505755
0.0254,2.001270056,1.902256489,1.344449999,0.528948855
0.025599999,2.001280069,1.902509928,1.344799999,0.529392373
0.025800001,2.001290083,1.902763128,1.345150002,0.529835475
0.026000001,2.001300097,1.90301621,1.345500001,0.530278367
0.0262,2.00131011,1.903269887,1.34585,0.530722302
0.0264,2.001319885,1.903522849,1.3462,0.531164986
0.0266,2.001329899,1.903776288,1.346549999,0.531608504
0.026799999,2.001339912,1.904029727,1.346899999,0.532052022
0.027000001,2.001349926,1.904282928,1.347250001,0.532495123
0.0272,2.00135994,1.904536367,1.347600001,0.532938641
0.0274,2.001369953,1.904789686,1.34795,0.533381951
0.0276,2.001379967,1.905042887,1.348299999,0.533825052
0.027799999,2.00138998,1.905296326,1.348649999,0.53426857
0.028000001,2.001399994,1.905549049,1.349000002,0.534710836
0.028200001,2.001410008,1.905802965,1.349350001,0.535155189
0.0284,2.001420021,1.906055927,1.3497,0.535597873
0.0286,2.001430035,1.906309366,1.35005,0.536041391
0.0288,2.001440048,1.906562805,1.350399999,0.536484909
0.028999999,2.001450062,1.906815767,1.350749999,0.536927593
0.029200001,2.001460075,1.907069325,1.351100001,0.537371319
0.0294,2.001470089,1.907322764,1.351450001,0.537814838
0.0296,2.001480103,1.907575965,1.3518,0.538257939
0.0298,2.001490116,1.907828927,1.352149999,0.538700622
0.029999999,2.001499891,1.908082604,1.352499999,0.539144558
0.030200001,2.001509905,1.908335805,1.352850002,0.539587659
0.030400001,2.001519918,1.908589363,1.353200001,0.540031385
0.0306,2.001529932,1.908842325,1.35355,0.540474069
0.0308,2.001539946,1.909095764,1.3539,0.540917587
0.031,2.001549959,1.909348965,1.354249999,0.541360688
0.031199999,2.001559973,1.909602165,1.354599999,0.541803789
0.031399999,2.001569986,1.909855843,1.354949998,0.542247725
0.031599999,2.00158,1.910109043,1.355299997,0.542690825
0.031800002,2.001590014,1.910362482,1.355650003,0.543134344
0.032000002,2.001600027,1.910615683,1.356000003,0.543577445
0.032200001,2.001610041,1.910868645,1.356350002,0.544020128
0.032400001,2.001620054,1.911122441,1.356700001,0.544464272
0.032600001,2.001630068,1.911375403,1.357050001,0.544906956
0.0328,2.001640081,1.911629081,1.3574,0.545350891
0.033,2.001650095,1.911882281,1.35775,0.545793992
0.0332,2.001660109,1.91213572,1.358099999,0.546237511
0.033399999,2.001669884,1.912389278,1.358449998,0.546681237
0.033599999,2.001679897,1.912642241,1.358799998,0.547123921
0.033799999,2.001689911,1.912895441,1.359149997,0.547567022
0.034000002,2.001699925,1.913148403,1.359500003,0.548009706
0.034200002,2.001709938,1.913402081,1.359850003,0.548453641
0.034400001,2.001719952,1.91365552,1.360200002,0.548897159
0.034600001,2.001729965,1.91390872,1.360550001,0.54934026
0.034800001,2.001739979,1.914162159,1.360900001,0.549783778
0.035,2.001749992,1.914415121,1.36125,0.550226462
0.0352,2.001760006,1.914668322,1.3616,0.550669563
0.0354,2.00177002,1.914921522,1.361949999,0.551112664
0.035599999,2.001780033,1.915175319,1.362299998,0.551556808
0.035799999,2.001790047,1.915428758,1.362649998,0.552000326
0.035999999,2.00180006,1.915681958,1.362999997,0.552443427
0.036200002,2.001810074,1.91593492,1.363350003,0.552886111
0.036400002,2.001820087,1.916188598,1.363700003,0.553330046
0.036600001,2.001830101,1.916441083,1.364050002,0.553771895
0.036800001,2.001840115,1.916693807,1.364400001,0.554214162
0.037000001,2.00184989,1.916946292,1.364750001,0.554656011
0.0372,2.001859903,1.917199493,1.3651,0.555099112
0.0374,2.001869917,1.917452097,1.36545,0.55554117
0.0376,2.001879931,1.917704582,1.365799999,0.555983019
0.037799999,2.001889944,1.917957544,1.366149998,0.556425703
0.037999999,2.001899958,1.91821003,1.366499998,0.556867552
0.038199998,2.001909971,1.918462992,1.366849997,0.557310235
0.038400002,2.001919985,1.918715835,1.367200003,0.557752711
0.038600002,2.001929998,1.918968082,1.367550003,0.558194143
0.038800001,2.001940012,1.919221044,1.367900002,0.558636826
0.039000001,2.001950026,1.919473529,1.368250001,0.559078676
0.039200001,2.001960039,1.919726133,1.368600001,0.559520733
0.0394,2.001970053,1.919979096,1.36895,0.559963417
0.0396,2.001980066,1.920231342,1.3693,0.560404849
0.039799999,2.00199008,1.920484304,1.369649999,0.560847533
0.039999999,2.002000094,1.920737028,1.369999998,0.561289799
0.040199999,2.002010107,1.920989871,1.370349998,0.561732274
0.040399998,2.002019882,1.921242595,1.370699997,0.562174541
0.040600002,2.002029896,1.92149508,1.371050003,0.56261639
0.040800002,2.002039909,1.921748042,1.371400003,0.563059074
0.041000001,2.002049923,1.922000527,1.371750002,0.563500923
0.041200001,2.002059937,1.92225337,1.372100001,0.563943398
0.041400001,2.00206995,1.922506094,1.372450001,0.564385665
0.0416,2.002079964,1.922758579,1.3728,0.564827514
0.0418,2.002089977,1.923011303,1.37315,0.56526978
0.041999999,2.002099991,1.923264027,1.373499999,0.565712047
0.042199999,2.002110004,1.92351687,1.373849998,0.566154522
0.042399999,2.002120018,1.923769593,1.374199998,0.566596788
0.042599998,2.002130032,1.924022555,1.374549997,0.567039472
0.042800002,2.002140045,1.924275041,1.374900003,0.567481321
0.043000002,2.002150059,1.924527407,1.375250003,0.567922962
0.043200001,2.002160072,1.924780488,1.375600002,0.568365854
0.043400001,2.002170086,1.925033093,1.375950001,0.568807912
0.0436,2.0021801,1.925285578,1.376300001,0.569249761
0.0438,2.002190113,1.92553854,1.37665,0.569692445
0.044,2.002199888,1.925791264,1.377,0.570134711
0.044199999,2.002209902,1.926043868,1.377349999,0.570576769
0.044399999,2.002219915,1.926296592,1.377699998,0.571019036
0.044599999,2.002229929,1.926549554,1.378049998,0.571461719
0.044799998,2.002239943,1.926801801,1.378399997,0.571903151
0.045000002,2.002249956,1.927054405,1.378750003,0.572345209
0.045200001,2.00225997,1.927307487,1.379100002,0.572788101
0.045400001,2.002269983,1.927559853,1.379450002,0.573229742
0.045600001,2.002279997,1.927813053,1.379800001,0.573672843
0.0458,2.002290011,1.928065062,1.380150001,0.574113858
0.046,2.002300024,1.928318262,1.3805,0.574556959
0.0462,2.002310038,1.928570628,1.380849999,0.574998599
0.046399999,2.002320051,1.92882359,1.381199999,0.575441283
0.046599999,2.002330065,1.929076076,1.381549998,0.575883132
0.046799999,2.002340078,1.929329038,1.381899998,0.576325816
0.046999998,2.002350092,1.929581523,1.382249997,0.576767665
0.047200002,2.002360106,1.929834127,1.382600003,0.577209723
0.047400001,2.002370119,1.93008709,1.382950002,0.577652407
0.047600001,2.002379894,1.930339336,1.383300002,0.578093839
0.047800001,2.002389908,1.930592299,1.383650001,0.578536522
0.048,2.002399921,1.930845022,1.384000001,0.578978789
0.0482,2.002409935,1.931098104,1.38435,0.579421681
0.0484,2.002419949,1.93135035,1.384699999,0.579863113
0.048599999,2.002429962,1.931603074,1.385049999,0.58030538
0.048799999,2.002439976,1.931855798,1.385399998,0.580747646
0.048999999,2.002449989,1.932108402,1.385749998,0.581189704
0.049199998,2.002460003,1.932361364,1.386099997,0.581632388
0.049400002,2.002470017,1.932614088,1.386450003,0.582074654
0.049600001,2.00248003,1.932857633,1.386800002,0.582500857
0.049800001,2.002490044,1.932984352,1.387150002,0.582722616
0.050000001,2.002500057,1.933111548,1.387500001,0.58294521
0.0502,2.002510071,1.933238268,1.387850001,0.583166969
0.0504,2.002520084,1.933365345,1.3882,0.583389354
0.0506,2.002530098,1.933492303,1.388549999,0.58361153
0.050799999,2.002540112,1.933619261,1.388899999,0.583833706
0.050999999,2.002549887,1.93374598,1.389249998,0.584055466
0.051199999,2.0025599,1.9338727,1.389599998,0.584277224
0.051399998,2.002569914,1.9339993,1.389949997,0.584498775
0.051600002,2.002579927,1.934126496,1.390300003,0.584721369
0.051800001,2.002589941,1.93425417,1.390650002,0.584944797
0.052000001,2.002599955,1.934380412,1.391000002,0.585165721
0.052200001,2.002609968,1.934507728,1.391350001,0.585388523
0.0524,2.002619982,1.934634447,1.391700001,0.585610282
0.0526,2.002629995,1.934761405,1.39205,0.585832459
0.0528,2.002640009,1.934888363,1.392399999,0.586054635
0.052999999,2.002650023,1.935015202,1.392749999,0.586276603
0.053199999,2.002660036,1.935141921,1.393099998,0.586498362
0.053399999,2.00267005,1.935268879,1.393449998,0.586720538
0.053599998,2.002680063,1.935395837,1.393799997,0.586942714
0.053800002,2.002690077,1.935522556,1.394150003,0.587164474
0.054000001,2.00270009,1.935649753,1.394500002,0.587387067
0.054200001,2.002710104,1.935776591,1.394850002,0.587609035
0.054400001,2.002720118,1.935903311,1.395200001,0.587830794
0.0546,2.002729893,1.936030269,1.395550001,0.58805297
0.0548,2.002739906,1.936157703,1.3959,0.588275981
0.055,2.00274992,1.936284304,1.396249999,0.588497531
0.055199999,2.002759934,1.936411262,1.396599999,0.588719708
0.055399999,2.002769947,1.93653822,1.396949998,0.588941884
0.055599999,2.002779961,1.936664939,1.397299998,0.589163643
0.055799998,2.002789974,1.936792135,1.397649997,0.589386237
0.056000002,2.002799988,1.936890364,1.398000003,0.589558136
0.056200001,2.002810001,1.936987281,1.398350002,0.589727741
0.056400001,2.002820015,1.937084198,1.398700002,0.589897347
0.056600001,2.002830029,1.937181354,1.399050001,0.590067369
0.0568,2.002840042,1.937277675,1.399400001,0.590235931
0.057,2.002850056,1.937347531,1.39975,0.59035818
0.0572,2.002860069,1.937393427,1.400099999,0.590438497
0.057399999,2.002870083,1.93743968,1.400449999,0.59051944
0.057599999,2.002880096,1.937485457,1.400799998,0.590599549
0.057799999,2.00289011,1.937531471,1.401149998,0.590680075
0.057999998,2.002899885,1.937578082,1.401499997,0.590761644
0.058200002,2.002909899,1.937623978,1.401850003,0.590841961
0.058400001,2.002919912,1.937669873,1.402200002,0.590922278
0.058600001,2.002929926,1.937716246,1.402550002,0.59100343
0.058800001,2.00293994,1.937762141,1.402900001,0.591083747
0.059,2.002949953,1.937808156,1.403250001,0.591164273
0.0592,2.002959967,1.937854052,1.4036,0.59124459
0.0594,2.00296998,1.937900424,1.403949999,0.591325742
0.059599999,2.002979994,1.93794632,1.404299999,0.591406059
0.059799999,2.002990007,1.937992454,1.404649998,0.591486794
0.059999999,2.003000021,1.938038588,1.404999998,0.591567528
0.060199998,2.003010035,1.938085079,1.405349997,0.591648889
0.060400002,2.003020048,1.938130975,1.405700003,0.591729206
0.060600001,2.003030062,1.938177109,1.406050002,0.59180994
0.060800001,2.003040075,1.938222766,1.406400002,0.59188984
0.061000001,2.003050089,1.938269377,1.406750001,0.591971409
0.0612,2.003060103,1.938315034,1.407100001,0.592051309
0.0614,2.003070116,1.938361168,1.40745,0.592132044
0.0616,2.003079891,1.938407302,1.407799999,0.592212778
0.061799999,2.003089905,1.938453198,1.408149999,0.592293096
0.061999999,2.003099918,1.93849957,1.408499998,0.592374247
0.062199999,2.003109932,1.938545585,1.408849998,0.592454773
0.062399998,2.003119946,1.93859148,1.409199997,0.592535091
0.062600002,2.003129959,1.938638091,1.409550003,0.592616659
0.062799998,2.003139973,1.938683987,1.409899996,0.592696977
0.063000001,2.003149986,1.938729644,1.410250002,0.592776877
0.063199997,2.00316,1.938776255,1.410599995,0.592858446
0.0634,2.003170013,1.938821912,1.410950001,0.592938346
0.063600004,2.003180027,1.938868403,1.411300006,0.593019706
0.0638,2.003190041,1.938914061,1.411649999,0.593099606
0.064000003,2.003200054,1.938957095,1.412000005,0.593174916
0.064199999,2.003210068,1.93900013,1.412349998,0.593250227
0.064400002,2.003220081,1.939042568,1.412700004,0.593324494
0.064599998,2.003230095,1.939084888,1.413049997,0.593398553
0.064800002,2.003240109,1.939127445,1.413400003,0.593473029
0.064999998,2.003249884,1.939170241,1.413749996,0.593547922
0.065200001,2.003259897,1.939212799,1.414100002,0.593622398
0.065399997,2.003269911,1.939255476,1.414449995,0.593697083
0.0656,2.003279924,1.939297795,1.414800001,0.593771142
0.065800004,2.003289938,1.939340353,1.415150006,0.593845618
0.066,2.003299952,1.939383149,1.415499999,0.593920511
0.066200003,2.003309965,1.939425707,1.415850005,0.593994987
0.066399999,2.003319979,1.939468622,1.416199998,0.594070089
0.066600002,2.003329992,1.939510942,1.416550004,0.594144148
0.066799998,2.003340006,1.939553499,1.416899997,0.594218624
0.067000002,2.00335002,1.939596057,1.417250003,0.5942931
0.067199998,2.003360033,1.939639211,1.417599996,0.594368619
0.067400001,2.003370047,1.939681292,1.417950002,0.59444226
0.067599997,2.00338006,1.939723849,1.418299995,0.594516736
0.0678,2.003390074,1.939766645,1.418650001,0.594591629
0.068000004,2.003400087,1.939809084,1.419000006,0.594665897
0.0682,2.003410101,1.93985188,1.419349999,0.59474079
0.068400003,2.003420115,1.939893961,1.419700005,0.594814432
0.068599999,2.00342989,1.939937234,1.420049998,0.594890159
0.068800002,2.003439903,1.939979672,1.420400004,0.594964427
0.068999998,2.003449917,1.940021992,1.420749997,0.595038485
0.069200002,2.00345993,1.940064788,1.421100003,0.595113379
0.069399998,2.003469944,1.940107346,1.421449996,0.595187855
0.069600001,2.003479958,1.940149903,1.421800002,0.595262331
0.069799997,2.003489971,1.940192342,1.422149995,0.595336598
0.07,2.003499985,1.940235138,1.422500001,0.595411491
0.070200004,2.003509998,1.940277696,1.422850006,0.595485967
0.0704,2.003520012,1.940320492,1.423199999,0.595560861
0.070600003,2.003530026,1.94036293,1.423550005,0.595635128
0.070799999,2.003540039,1.940405726,1.423899998,0.595710021
0.071000002,2.003550053,1.940447807,1.424250004,0.595783663
0.071199998,2.003560066,1.940490365,1.424599997,0.595858139
0.071400002,2.00357008,1.940533161,1.424950003,0.595933032
0.071599998,2.003580093,1.940576077,1.425299996,0.596008134
0.071800001,2.003590107,1.940618157,1.425650002,0.596081775
0.071999997,2.003599882,1.940660715,1.425999995,0.596156251
0.0722,2.003609896,1.940703511,1.426350001,0.596231145
0.072400004,2.003619909,1.940746188,1.426700006,0.596305829
0.0726,2.003629923,1.940788746,1.427049999,0.596380305
0.072800003,2.003639936,1.940831542,1.427400005,0.596455199
0.072999999,2.00364995,1.940873623,1.427749998,0.59652884
0.073200002,2.003659964,1.940916419,1.428100004,0.596603733
0.073399998,2.003669977,1.940959334,1.428449997,0.596678835
0.073600002,2.003679991,1.941001654,1.428800003,0.596752894
0.073799998,2.003690004,1.94104445,1.429149996,0.596827787
0.074000001,2.003700018,1.941087008,1.429500002,0.596902263
0.074199997,2.003710032,1.941129088,1.429849995,0.596975905
0.0744,2.003720045,1.941172004,1.430200001,0.597051006
0.074600004,2.003730059,1.9412148,1.430550006,0.5971259
0.0748,2.003740072,1.941257119,1.430899999,0.597199959
0.075000003,2.003750086,1.941299677,1.431250005,0.597274435
0.075199999,2.003760099,1.941342115,1.431599998,0.597348702
0.075400002,2.003770113,1.941384912,1.431950004,0.597423595
0.075599998,2.003779888,1.941427708,1.432299997,0.597498488
0.075800002,2.003789902,1.941470265,1.432650003,0.597572964
0.075999998,2.003799915,1.941512942,1.432999996,0.597647649
0.076200001,2.003809929,1.9415555,1.433350002,0.597722125
0.076399997,2.003819943,1.941597819,1.433699995,0.597796184
0.0766,2.003829956,1.941640616,1.434050001,0.597871077
0.076800004,2.00383997,1.941683292,1.434400006,0.597945762
0.077,2.003849983,1.94172585,1.434749999,0.598020238
0.077200003,2.003859997,1.941768169,1.435100005,0.598094296
0.077399999,2.00387001,1.941810966,1.435449998,0.59816919
0.077600002,2.003880024,1.941853643,1.435800004,0.598243874
0.077799998,2.003890038,1.9418962,1.436149997,0.59831835
0.078000002,2.003900051,1.941938758,1.436500003,0.598392826
0.078199998,2.003910065,1.941981077,1.436849996,0.598466885
0.078400001,2.003920078,1.942023873,1.437200002,0.598541778
0.078599997,2.003930092,1.942066431,1.437549995,0.598616254
0.0788,2.003940105,1.942109108,1.437900001,0.598690939
0.079000004,2.003950119,1.942151666,1.438250006,0.598765415
0.0792,2.003959894,1.942194223,1.438599999,0.598839891
0.079400003,2.003969908,1.942236781,1.438950005,0.598914367
0.079599999,2.003979921,1.942279458,1.439299998,0.598989052
0.079800002,2.003989935,1.942321777,1.439650004,0.59906311
0.079999998,2.003999949,1.942364812,1.439999997,0.599138421
0.080200002,2.004009962,1.942407131,1.440350003,0.59921248
0.080399998,2.004019976,1.942449689,1.440699996,0.599286956
0.080600001,2.004029989,1.942492366,1.441050002,0.59936164
0.080799997,2.004040003,1.942534924,1.441399995,0.599436116
0.081,2.004050016,1.942577481,1.44175,0.599510592
0.081200004,2.00406003,1.942620397,1.442100006,0.599585694
0.0814,2.004070044,1.942662716,1.442449999,0.599659753
0.081600003,2.004080057,1.942705274,1.442800005,0.599734229
0.081799999,2.004090071,1.94274807,1.443149998,0.599809122
0.082000002,2.004100084,1.942790389,1.443500004,0.599883181
0.082199998,2.004110098,1.942833066,1.443849997,0.599957866
0.082400002,2.004120112,1.942875862,1.444200003,0.600032759
0.082599998,2.004129887,1.942918181,1.444549996,0.600106817
0.082800001,2.0041399,1.942960978,1.444900002,0.600181711
0.082999997,2.004149914,1.943003297,1.445249994,0.60025577
0.0832,2.004159927,1.943046212,1.4456,0.600330871
0.083400004,2.004169941,1.94308877,1.445950006,0.600405347
0.0836,2.004179955,1.943131328,1.446299999,0.600479823
0.083800003,2.004189968,1.943173647,1.446650005,0.600553882
0.083999999,2.004199982,1.943216562,1.446999998,0.600628984
0.084200002,2.004209995,1.94325912,1.447350004,0.60070346
0.084399998,2.004220009,1.943301439,1.447699997,0.600777519
0.084600002,2.004230022,1.943344235,1.448050003,0.600852412
0.084799998,2.004240036,1.943386793,1.448399996,0.600926888
0.085000001,2.00425005,1.94342947,1.448750002,0.601001573
0.085199997,2.004260063,1.943472028,1.449099994,0.601076049
0.0854,2.004270077,1.943514586,1.44945,0.601150525
0.085600004,2.00428009,1.943557382,1.449800006,0.601225418
0.0858,2.004290104,1.94359982,1.450149999,0.601299685
0.086000003,2.004300118,1.943642616,1.450500005,0.601374579
0.086199999,2.004309893,1.943684936,1.450849998,0.601448637
0.086400002,2.004319906,1.943727732,1.451200004,0.60152353
0.086599998,2.00432992,1.94377017,1.451549997,0.601597798
0.086800002,2.004339933,1.943812728,1.451900003,0.601672274
0.086999998,2.004349947,1.943855524,1.452249996,0.601747167
0.087200001,2.004359961,1.943898082,1.452600002,0.601821643
0.087399997,2.004369974,1.94394064,1.452949994,0.601896119
0.0876,2.004379988,1.943983078,1.4533,0.601970387
0.087800004,2.004390001,1.944025397,1.453650006,0.602044445
0.088,2.004400015,1.944068193,1.453999999,0.602119338
0.088200003,2.004410029,1.944111228,1.454350005,0.602194649
0.088399999,2.004420042,1.94415307,1.454699998,0.602267873
0.088600002,2.004430056,1.944195747,1.455050004,0.602342558
0.088799998,2.004440069,1.944238544,1.455399997,0.602417451
0.089000002,2.004450083,1.944281101,1.455750003,0.602491927
0.089199998,2.004460096,1.944323897,1.456099996,0.60256682
0.089400001,2.00447011,1.944366574,1.456450002,0.602641505
0.089599997,2.004479885,1.944408655,1.456799994,0.602715147
0.0898,2.004489899,1.94445169,1.45715,0.602790457
0.090000004,2.004499912,1.944494247,1.457500006,0.602864933
0.0902,2.004509926,1.944536686,1.457849999,0.6029392
0.090400003,2.004519939,1.944579244,1.458200005,0.603013676
0.090599999,2.004529953,1.94462204,1.458549998,0.60308857
0.090800002,2.004539967,1.944664836,1.458900004,0.603163463
0.090999998,2.00454998,1.944707274,1.459249997,0.60323773
0.091200002,2.004559994,1.944749594,1.459600003,0.603311789
0.091399998,2.004570007,1.94479239,1.459949996,0.603386682
0.091600001,2.004580021,1.944834709,1.460300002,0.603460741
0.091799997,2.004590035,1.944877744,1.460649994,0.603536051
0.092,2.004600048,1.944919944,1.461,0.603609902
0.092200004,2.004610062,1.944962502,1.461350006,0.603684378
0.0924,2.004620075,1.945005536,1.461699999,0.603759688
0.092600003,2.004630089,1.945047617,1.462050005,0.60383333
0.092799999,2.004640102,1.945090532,1.462399998,0.603908432
0.093000002,2.004650116,1.94513309,1.462750004,0.603982907
0.093199998,2.004659891,1.945175648,1.463099997,0.604057383
0.093400002,2.004669905,1.945218206,1.463450003,0.60413186
0.093599998,2.004679918,1.945261121,1.463799996,0.604206961
0.093800001,2.004689932,1.94530344,1.464150001,0.60428102
0.093999997,2.004699945,1.945345998,1.464499994,0.604355496
0.0942,2.004709959,1.945388794,1.46485,0.604430389
0.094400004,2.004719973,1.945431113,1.465200006,0.604504448
0.0946,2.004729986,1.945473433,1.465549999,0.604578507
0.094800003,2.00474,1.945516586,1.465900005,0.604654026
0.094999999,2.004750013,1.945559144,1.466249998,0.604728502
0.095200002,2.004760027,1.945600987,1.466600004,0.604801726
0.095399998,2.004770041,1.94564426,1.466949997,0.604877454
0.095600002,2.004780054,1.945686698,1.467300003,0.604951722
0.095799997,2.004790068,1.945729494,1.467649995,0.605026615
0.096000001,2.004800081,1.945772052,1.468000001,0.605101091
0.096199997,2.004810095,1.94581461,1.468349994,0.605175567
0.0964,2.004820108,1.945857048,1.4687,0.605249834
0.096600004,2.004829884,1.945899844,1.469050006,0.605324727
0.0968,2.004839897,1.945942164,1.469399999,0.605398786
0.097000003,2.004849911,1.945985198,1.469750005,0.605474097
0.097199999,2.004859924,1.946027637,1.470099998,0.605548364
0.097400002,2.004869938,1.946069717,1.470450004,0.605622005
0.097599998,2.004879952,1.946112514,1.470799997,0.605696899
0.097800002,2.004889965,1.94615531,1.471150003,0.605771792
0.097999997,2.004899979,1.946197867,1.471499995,0.605846268
0.098200001,2.004909992,1.946240306,1.471850001,0.605920535
0.098399997,2.004920006,1.946283341,1.472199994,0.605995846
0.0986,2.004930019,1.94632566,1.47255,0.606069905
0.098800004,2.004940033,1.946368218,1.472900006,0.606144381
0.099,2.004950047,1.946410537,1.473249999,0.606218439
0.099200003,2.00496006,1.946453452,1.473600005,0.606293541
0.099399999,2.004970074,1.946495771,1.473949998,0.6063676
0.099600002,2.004980087,1.946538568,1.474300004,0.606442493
0.099799998,2.004990101,1.946581125,1.474649997,0.606516969
0.100000002,2.005000114,1.946623802,1.475000003,0.606591654
0.100199997,2.00500989,1.946666122,1.475349995,0.606665713
0.100400001,2.005019903,1.946709156,1.475700001,0.606741023
0.100599997,2.005029917,1.946751714,1.476049994,0.606815499
0.1008,2.00503993,1.946793795,1.4764,0.606889141
0.101000004,2.005049944,1.94683671,1.476750006,0.606964243
0.1012,2.005059958,1.946879268,1.477099999,0.607038718
0.101400003,2.005069971,1.946921825,1.477450005,0.607113194
0.101599999,2.005079985,1.946964383,1.477799998,0.60718767
0.101800002,2.005089998,1.94700706,1.478150004,0.607262355
0.101999998,2.005100012,1.947049141,1.478499997,0.607335997
0.102200002,2.005110025,1.947092414,1.478850003,0.607411724
0.102399997,2.005120039,1.947134972,1.479199995,0.6074862
0.102600001,2.005130053,1.94717741,1.479550001,0.607560468
0.102799997,2.005140066,1.947219968,1.479899994,0.607634944
0.103,2.00515008,1.947262526,1.48025,0.60770942
0.103200004,2.005160093,1.947305322,1.480600006,0.607784313
0.103399999,2.005170107,1.947347641,1.480949999,0.607858372
0.103600003,2.005179882,1.947390318,1.481300005,0.607933056
0.103799999,2.005189896,1.947433114,1.481649998,0.60800795
0.104000002,2.005199909,1.947475433,1.482000004,0.608082008
0.104199998,2.005209923,1.947518468,1.482349997,0.608157319
0.104400002,2.005219936,1.947560668,1.482700003,0.608231169
0.104599997,2.00522995,1.947603226,1.483049995,0.608305645
0.104800001,2.005239964,1.947645783,1.483400001,0.608380121
0.104999997,2.005249977,1.947688103,1.483749994,0.60845418
0.1052,2.005259991,1.947731257,1.4841,0.608529699
0.105400004,2.005270004,1.947773337,1.484450006,0.60860334
0.105599999,2.005280018,1.947816134,1.484799999,0.608678234
0.105800003,2.005290031,1.94785893,1.485150005,0.608753127
0.105999999,2.005300045,1.947901487,1.485499998,0.608827603
0.106200002,2.005310059,1.947943926,1.485850004,0.60890187
0.106399998,2.005320072,1.947986484,1.486199997,0.608976346
0.106600002,2.005330086,1.94802928,1.486550003,0.609051239
0.106799997,2.005340099,1.948072076,1.486899995,0.609126133
0.107000001,2.005350113,1.948114157,1.487250001,0.609199774
0.107199997,2.005359888,1.948157549,1.487599994,0.609275711
0.1074,2.005369902,1.94819963,1.48795,0.609349352
0.107600004,2.005379915,1.948241711,1.488300006,0.609422994
0.107799999,2.005389929,1.948284984,1.488649999,0.609498721
0.108000003,2.005399942,1.948327661,1.489000005,0.609573406
0.108199999,2.005409956,1.948369741,1.489349998,0.609647047
0.108400002,2.00541997,1.948412538,1.489700004,0.609721941
0.108599998,2.005429983,1.948455334,1.490049997,0.609796834
0.108800001,2.005439997,1.948497772,1.490400002,0.609871101
0.108999997,2.00545001,1.948540092,1.490749995,0.60994516
0.109200001,2.005460024,1.948582411,1.491100001,0.610019219
0.109399997,2.005470038,1.948625445,1.491449994,0.610094529
0.1096,2.005480051,1.948668003,1.4918,0.610169005
0.109800004,2.005490065,1.948710442,1.492150006,0.610243273
0.109999999,2.005500078,1.948753238,1.492499999,0.610318166
0.110200003,2.005510092,1.948796034,1.492850005,0.610393059
0.110399999,2.005520105,1.948838115,1.493199998,0.610466701
0.110600002,2.005530119,1.94888103,1.493550004,0.610541803
0.110799998,2.005539894,1.948923588,1.493899997,0.610616279
0.111000001,2.005549908,1.948966146,1.494250002,0.610690755
0.111199997,2.005559921,1.949008942,1.494599995,0.610765648
0.111400001,2.005569935,1.949051499,1.494950001,0.610840124
0.111599997,2.005579948,1.949094176,1.495299994,0.610914809
0.1118,2.005589962,1.949136257,1.49565,0.61098845
0.112000004,2.005599976,1.949179292,1.496000006,0.61106376
0.112199999,2.005609989,1.949221373,1.496349999,0.611137402
0.112400003,2.005620003,1.949264526,1.496700005,0.611212921
0.112599999,2.005630016,1.949306846,1.497049998,0.61128698
0.112800002,2.00564003,1.949349403,1.497400004,0.611361456
0.112999998,2.005650044,1.949392676,1.497749997,0.611437184
0.113200001,2.005660057,1.949434876,1.498100002,0.611511034
0.113399997,2.005670071,1.949477077,1.498449995,0.611584884
0.113600001,2.005680084,1.949519992,1.498800001,0.611659986
0.113799997,2.005690098,1.949562311,1.499149994,0.611734045
0.114,2.005700111,1.949605107,1.4995,0.611808938
0.114200003,2.005709887,1.949648023,1.499850006,0.61188404
0.114399999,2.0057199,1.94969058,1.500199999,0.611958516
0.114600003,2.005729914,1.949732661,1.500550005,0.612032157
0.114799999,2.005739927,1.949775696,1.500899998,0.612107468
0.115000002,2.005749941,1.949818134,1.501250004,0.612181735
0.115199998,2.005759955,1.94986093,1.501599997,0.612256628
0.115400001,2.005769968,1.94990325,1.501950002,0.612330687
0.115599997,2.005779982,1.949945808,1.502299995,0.612405163
0.115800001,2.005789995,1.949988365,1.502650001,0.612479639
0.115999997,2.005800009,1.950031281,1.502999994,0.612554741
0.1162,2.005810022,1.950073838,1.50335,0.612629217
0.116400003,2.005820036,1.950116158,1.503700006,0.612703276
0.116599999,2.00583005,1.950158954,1.504049999,0.612778169
0.116800003,2.005840063,1.950201392,1.504400005,0.612852436
0.116999999,2.005850077,1.95024395,1.504749998,0.612926912
0.117200002,2.00586009,1.950286984,1.505100004,0.613002223
0.117399998,2.005870104,1.950329304,1.505449997,0.613076281
0.117600001,2.005880117,1.950371862,1.505800002,0.613150758
0.117799997,2.005889893,1.9504143,1.506149995,0.613225025
0.118000001,2.005899906,1.950457096,1.506500001,0.613299918
0.118199997,2.00590992,1.950499415,1.506849994,0.613373977
0.1184,2.005919933,1.950542212,1.5072,0.61344887
0.118600003,2.005929947,1.95058465,1.507550006,0.613523138
0.118799999,2.005939961,1.950627208,1.507899999,0.613597614
0.119000003,2.005949974,1.950669527,1.508250005,0.613671672
0.119199999,2.005959988,1.9507128,1.508599998,0.6137474
0.119400002,2.005970001,1.950754643,1.508950004,0.613820624
0.119599998,2.005980015,1.950797796,1.509299997,0.613896143
0.119800001,2.005990028,1.950840354,1.509650002,0.61397062
0.119999997,2.006000042,1.950882912,1.509999995,0.614045095
0.120200001,2.006010056,1.950925231,1.510350001,0.614119154
0.120399997,2.006020069,1.950968027,1.510699994,0.614194047
0.1206,2.006030083,1.951010704,1.51105,0.614268732
0.120800003,2.006040096,1.951053023,1.511400006,0.614342791
0.120999999,2.00605011,1.951095581,1.511749999,0.614417267
0.121200003,2.006059885,1.951138139,1.512100005,0.614491743
0.121399999,2.006069899,1.951180816,1.512449998,0.614566427
0.121600002,2.006079912,1.95122385,1.512800004,0.614641738
0.121799998,2.006089926,1.95126617,1.513149997,0.614715797
0.122000001,2.006099939,1.951308727,1.513500002,0.614790273
0.122199997,2.006109953,1.951351404,1.513849995,0.614864957
0.122400001,2.006119967,1.951393962,1.514200001,0.614939433
0.122599997,2.00612998,1.951436758,1.514549994,0.615014327
0.1228,2.006139994,1.951479077,1.5149,0.615088385
0.123000003,2.006150007,1.951521754,1.515250006,0.61516307
0.123199999,2.006160021,1.951564312,1.515599999,0.615237546
0.123400003,2.006170034,1.951607108,1.515950005,0.615312439
0.123599999,2.006180048,1.951649427,1.516299998,0.615386498
0.123800002,2.006190062,1.951692224,1.516650004,0.615461391
0.123999998,2.006200075,1.951734662,1.516999997,0.615535659
0.124200001,2.006210089,1.95177722,1.517350002,0.615610135
0.124399997,2.006220102,1.951820016,1.517699995,0.615685028
0.124600001,2.006230116,1.951862574,1.518050001,0.615759504
0.124799997,2.006239891,1.951905251,1.518399994,0.615834188
0.125,2.006249905,1.95194757,1.51875,0.615908247
0.125200003,2.006259918,1.951989889,1.519100006,0.615982306
0.125400007,2.006269932,1.952032924,1.519450012,0.616057616
0.125599995,2.006279945,1.952075481,1.519799992,0.616132092
0.125799999,2.006289959,1.952118158,1.520149998,0.616206777
0.126000002,2.006299973,1.952160239,1.520500004,0.616280419
0.126200005,2.006309986,1.952203035,1.520850009,0.616355312
0.126399994,2.00632,1.952245593,1.521199989,0.616429788
0.126599997,2.006330013,1.952288389,1.521549995,0.616504681
0.126800001,2.006340027,1.952331066,1.521900001,0.616579366
0.127000004,2.00635004,1.952373624,1.522250007,0.616653842
0.127200007,2.006360054,1.952415943,1.522600013,0.6167279
0.127399996,2.006370068,1.952458739,1.522949993,0.616802794
0.127599999,2.006380081,1.952501416,1.523299999,0.616877478
0.127800003,2.006390095,1.952543974,1.523650005,0.616951954
0.128000006,2.006400108,1.952586532,1.524000011,0.61702643
0.128199995,2.006409884,1.952629089,1.524349991,0.617100906
0.128399998,2.006419897,1.95267117,1.524699996,0.617174548
0.128600001,2.006429911,1.952714086,1.525050002,0.61724965
0.128800005,2.006439924,1.952756882,1.525400008,0.617324543
0.128999993,2.006449938,1.952799439,1.525749988,0.617399019
0.129199997,2.006459951,1.952841759,1.526099994,0.617473078
0.1294,2.006469965,1.952884436,1.52645,0.617547762
0.129600003,2.006479979,1.952927232,1.526800006,0.617622656
0.129800007,2.006489992,1.952970266,1.527150012,0.617697966
0.129999995,2.006500006,1.953012347,1.527499992,0.617771608
0.130199999,2.006510019,1.953055024,1.527849998,0.617846292
0.130400002,2.006520033,1.953097582,1.528200004,0.617920768
0.130600005,2.006530047,1.95314014,1.528550009,0.617995244
0.130799994,2.00654006,1.953182697,1.528899989,0.61806972
0.130999997,2.006550074,1.953225493,1.529249995,0.618144613
0.131200001,2.006560087,1.953267932,1.529600001,0.618218881
0.131400004,2.006570101,1.95331049,1.529950007,0.618293357
0.131600007,2.006580114,1.953353047,1.530300013,0.618367833
0.131799996,2.00658989,1.953395605,1.530649993,0.618442309
0.131999999,2.006599903,1.95343852,1.530999999,0.618517411
0.132200003,2.006609917,1.953481078,1.531350005,0.618591887
0.132400006,2.00661993,1.953523397,1.531700011,0.618665945
0.132599995,2.006629944,1.953565955,1.53204999,0.618740422
0.132799998,2.006639957,1.953608751,1.532399996,0.618815315
0.133000001,2.006649971,1.95365119,1.532750002,0.618889582
0.133200005,2.006659985,1.953693748,1.533100008,0.618964058
0.133399993,2.006669998,1.953736305,1.533449988,0.619038534
0.133599997,2.006680012,1.953779101,1.533799994,0.619113427
0.1338,2.006690025,1.953821778,1.53415,0.619188112
0.134000003,2.006700039,1.953864574,1.534500006,0.619263005
0.134200007,2.006710053,1.953906894,1.534850012,0.619337064
0.134399995,2.006720066,1.95394969,1.535199992,0.619411957
0.134599999,2.00673008,1.953991771,1.535549998,0.619485599
0.134800002,2.006740093,1.954034686,1.535900004,0.619560701
0.135000005,2.006750107,1.954077482,1.536250009,0.619635594
0.135199994,2.006759882,1.95412004,1.536599989,0.61971007
0.135399997,2.006769896,1.954162121,1.536949995,0.619783711
0.135600001,2.006779909,1.954205036,1.537300001,0.619858813
0.135800004,2.006789923,1.954248071,1.537650007,0.619934124
0.136000007,2.006799936,1.954290152,1.538000013,0.620007765
0.136199996,2.00680995,1.954332948,1.538349993,0.620082658
0.136399999,2.006819964,1.954375267,1.538699999,0.620156717
0.136600003,2.006829977,1.954417706,1.539050005,0.620230985
0.136800006,2.006839991,1.95446074,1.539400011,0.620306295
0.136999995,2.006850004,1.954503298,1.53974999,0.620380771
0.137199998,2.006860018,1.954545856,1.540099996,0.620455247
0.137400001,2.006870031,1.954588294,1.540450002,0.620529514
0.137600005,2.006880045,1.954630852,1.540800008,0.62060399
0.137799993,2.006890059,1.95467341,1.541149988,0.620678467
0.137999997,2.006900072,1.954716206,1.541499994,0.62075336
0.1382,2.006910086,1.954758525,1.54185,0.620827419
0.138400003,2.006920099,1.954801202,1.542200006,0.620902103
0.138600007,2.006930113,1.954843998,1.542550012,0.620976997
0.138799995,2.006939888,1.954886317,1.542899992,0.621051055
0.138999999,2.006949902,1.954929113,1.543249998,0.621125948
0.139200002,2.006959915,1.95497179,1.543600004,0.621200633
0.139400005,2.006969929,1.95501411,1.543950009,0.621274692
0.139599994,2.006979942,1.955056906,1.544299989,0.621349585
0.139799997,2.006989956,1.955099225,1.544649995,0.621423644
0.140000001,2.00699997,1.955141902,1.545000001,0.621498329
0.140200004,2.007009983,1.955184698,1.545350007,0.621573222
0.140400007,2.007019997,1.955227256,1.545700013,0.621647698
0.140599996,2.00703001,1.955269337,1.546049993,0.621721339
0.140799999,2.007040024,1.955312371,1.546399999,0.62179665
0.141000003,2.007050037,1.95535481,1.546750005,0.621870917
0.141200006,2.007060051,1.955397844,1.547100011,0.621946228
0.141399995,2.007070065,1.955440402,1.54744999,0.622020704
0.141599998,2.007080078,1.95548296,1.547799996,0.622095179
0.141800001,2.007090092,1.95552516,1.548150002,0.62216903
0.142000005,2.007100105,1.955567956,1.548500008,0.622243923
0.142199993,2.007110119,1.955610514,1.548849988,0.622318399
0.142399997,2.007119894,1.955653071,1.549199994,0.622392875
0.1426,2.007129908,1.955695629,1.54955,0.622467351
0.142800003,2.007139921,1.955738068,1.549900006,0.622541618
0.143000007,2.007149935,1.955780864,1.550250012,0.622616512
0.143199995,2.007159948,1.95582366,1.550599992,0.622691405
0.143399999,2.007169962,1.955865979,1.550949997,0.622765464
0.143600002,2.007179976,1.955908418,1.551300003,0.622839731
0.143800005,2.007189989,1.955951214,1.551650009,0.622914624
0.143999994,2.007200003,1.955993295,1.551999989,0.622988266
0.144199997,2.007210016,1.956036329,1.552349995,0.623063576
0.144400001,2.00722003,1.956079245,1.552700001,0.623138678
0.144600004,2.007230043,1.956121802,1.553050007,0.623213154
0.144800007,2.007240057,1.95616436,1.553400013,0.62328763
0.144999996,2.007250071,1.956206441,1.553749993,0.623361272
0.145199999,2.007260084,1.956249476,1.554099999,0.623436582
0.145400003,2.007270098,1.956291556,1.554450005,0.623510224
0.145600006,2.007280111,1.956334233,1.554800011,0.623584908
0.145799995,2.007289887,1.956377029,1.55514999,0.623659801
0.145999998,2.0072999,1.956419587,1.555499996,0.623734277
0.146200001,2.007309914,1.956462503,1.555850002,0.623809379
0.146400005,2.007319927,1.956504822,1.556200008,0.623883438
0.146599993,2.007329941,1.95654738,1.556549988,0.623957914
0.146799997,2.007339954,1.956590176,1.556899994,0.624032807
0.147,2.007349968,1.956632733,1.55725,0.624107283
0.147200003,2.007359982,1.956674933,1.557600006,0.624181133
0.147400007,2.007369995,1.95671773,1.557950012,0.624256027
0.147599995,2.007380009,1.956760526,1.558299991,0.62433092
0.147799999,2.007390022,1.956802845,1.558649997,0.624404979
0.148000002,2.007400036,1.95684576,1.559000003,0.624480081
0.148200005,2.007410049,1.956888318,1.559350009,0.624554557
0.148399994,2.007420063,1.956930637,1.559699989,0.624628615
0.148599997,2.007430077,1.956973434,1.560049995,0.624703509
0.148800001,2.00744009,1.95701611,1.560400001,0.624778193
0.149000004,2.007450104,1.957058191,1.560750007,0.624851835
0.149200007,2.007460117,1.957100987,1.561100013,0.624926728
0.149399996,2.007469893,1.957144022,1.561449993,0.625002039
0.149599999,2.007479906,1.95718658,1.561799999,0.625076514
0.149800003,2.00748992,1.957229018,1.562150005,0.625150782
0.150000006,2.007499933,1.957271576,1.562500011,0.625225258
0.150199994,2.007509947,1.957313895,1.56284999,0.625299317
0.150399998,2.00751996,1.95735693,1.563199996,0.625374627
0.150600001,2.007529974,1.957399368,1.563550002,0.625448895
0.150800005,2.007539988,1.957441688,1.563900008,0.625522953
0.150999993,2.007550001,1.957484722,1.564249988,0.625598264
0.151199997,2.007560015,1.957527041,1.564599994,0.625672322
0.1514,2.007570028,1.957569838,1.56495,0.625747216
0.151600003,2.007580042,1.957612276,1.565300006,0.625821483
0.151800007,2.007590056,1.957654834,1.565650012,0.625895959
0.151999995,2.007600069,1.95769763,1.565999991,0.625970852
0.152199999,2.007610083,1.957739949,1.566349997,0.626044911
0.152400002,2.007620096,1.957782626,1.566700003,0.626119596
0.152600005,2.00763011,1.957825422,1.567050009,0.626194489
0.152799994,2.007639885,1.95786798,1.567399989,0.626268965
0.152999997,2.007649899,1.957910299,1.567749995,0.626343024
0.153200001,2.007659912,1.957952857,1.568100001,0.6264175
0.153400004,2.007669926,1.957995296,1.568450007,0.626491767
0.153600007,2.007679939,1.958038092,1.568800013,0.62656666
0.153799996,2.007689953,1.958080649,1.569149993,0.626641136
0.153999999,2.007699966,1.958123446,1.569499999,0.62671603
0.154200003,2.00770998,1.958165884,1.569850005,0.626790297
0.154400006,2.007719994,1.958208442,1.57020001,0.626864773
0.154599994,2.007730007,1.958251,1.57054999,0.626939249
0.154799998,2.007740021,1.958293557,1.570899996,0.627013725
0.155000001,2.007750034,1.958336353,1.571250002,0.627088618
0.155200005,2.007760048,1.958378792,1.571600008,0.627162886
0.155399993,2.007770062,1.95842135,1.571949988,0.627237362
0.155599996,2.007780075,1.958464384,1.572299994,0.627312672
0.1558,2.007790089,1.958506942,1.57265,0.627387148
0.156000003,2.007800102,1.958549142,1.573000006,0.627460998
0.156200007,2.007810116,1.958591938,1.573350012,0.627535892
0.156399995,2.007819891,1.958634496,1.573699991,0.627610367
0.156599999,2.007829905,1.958677292,1.574049997,0.627685261
0.156800002,2.007839918,1.958719611,1.574400003,0.62775932
0.157000005,2.007849932,1.958762288,1.574750009,0.627834004
0.157199994,2.007859945,1.958804607,1.575099989,0.627908063
0.157399997,2.007869959,1.958847404,1.575449995,0.627982956
0.157600001,2.007879973,1.958890319,1.575800001,0.628058058
0.157800004,2.007889986,1.958932877,1.576150007,0.628132534
0.158000007,2.0079,1.958975196,1.576500013,0.628206593
0.158199996,2.007910013,1.959017515,1.576849993,0.628280652
0.158399999,2.007920027,1.959060311,1.577199998,0.628355545
0.158600003,2.00793004,1.959103227,1.577550004,0.628430647
0.158800006,2.007940054,1.959145784,1.57790001,0.628505123
0.158999994,2.007950068,1.959187865,1.57824999,0.628578764
0.159199998,2.007960081,1.9592309,1.578599996,0.628654075
0.159400001,2.007970095,1.959273219,1.578950002,0.628728133
0.159600005,2.007980108,1.959315896,1.579300008,0.628802818
0.159799993,2.007989883,1.959358454,1.579649988,0.628877294
0.159999996,2.007999897,1.959401012,1.579999994,0.62895177
0.1602,2.008009911,1.959443808,1.58035,0.629026663
0.160400003,2.008019924,1.959486485,1.580700006,0.629101348
0.160600007,2.008029938,1.959529042,1.581050012,0.629175824
0.160799995,2.008039951,1.9595716,1.581399991,0.6292503
0.160999999,2.008049965,1.959614158,1.581749997,0.629324776
0.161200002,2.008059979,1.959656715,1.582100003,0.629399252
0.161400005,2.008069992,1.959699154,1.582450009,0.629473519
0.161599994,2.008080006,1.95974195,1.582799989,0.629548413
0.161799997,2.008090019,1.959784746,1.583149995,0.629623306
0.162000001,2.008100033,1.959827066,1.583500001,0.629697365
0.162200004,2.008110046,1.959869742,1.583850007,0.629772049
0.162400007,2.00812006,1.9599123,1.584200013,0.629846525
0.162599996,2.008130074,1.959954619,1.584549992,0.629920584
0.162799999,2.008140087,1.959997892,1.584899998,0.629996312
0.163000003,2.008150101,1.960039973,1.585250004,0.630069953
0.163200006,2.008160114,1.96008265,1.58560001,0.630144638
0.163399994,2.00816989,1.960125208,1.58594999,0.630219114
0.163599998,2.008179903,1.960168004,1.586299996,0.630294007
0.163800001,2.008189917,1.960210681,1.586650002,0.630368692
0.164000005,2.00819993,1.960253,1.587000008,0.630442751
0.164199993,2.008209944,1.96029532,1.587349988,0.630516809
0.164399996,2.008219957,1.960338116,1.587699994,0.630591702
0.1646,2.008229971,1.960380912,1.58805,0.630666596
0.164800003,2.008239985,1.96042335,1.588400006,0.630740863
0.165000007,2.008249998,1.960465908,1.588750012,0.630815339
0.165199995,2.008260012,1.960508466,1.589099991,0.630889815
0.165399998,2.008270025,1.960551024,1.589449997,0.630964291
0.165600002,2.008280039,1.960593581,1.589800003,0.631038767
0.165800005,2.008290052,1.960636258,1.590150009,0.631113452
0.165999994,2.008300066,1.960679293,1.590499989,0.631188762
0.166199997,2.00831008,1.960721374,1.590849995,0.631262404
0.166400001,2.008320093,1.960763931,1.591200001,0.63133688
0.166600004,2.008330107,1.960806489,1.591550007,0.631411356
0.166800007,2.008339882,1.960849166,1.591900013,0.63148604
0.166999996,2.008349896,1.960891724,1.592249992,0.631560516
0.167199999,2.008359909,1.96093452,1.592599998,0.63163541
0.167400003,2.008369923,1.960976601,1.592950004,0.631709051
0.167600006,2.008379936,1.961019397,1.59330001,0.631783944
0.167799994,2.00838995,1.961061835,1.59364999,0.631858212
0.167999998,2.008399963,1.961105108,1.593999996,0.63193394
0.168200001,2.008409977,1.961147189,1.594350002,0.632007581
0.168400005,2.008419991,1.961189866,1.594700008,0.632082266
0.168599993,2.008430004,1.961232424,1.595049988,0.632156742
0.168799996,2.008440018,1.961274982,1.595399994,0.632231218
0.169,2.008450031,1.961318016,1.59575,0.632306528
0.169200003,2.008460045,1.961360335,1.596100005,0.632380587
0.169400007,2.008470058,1.961402774,1.596450011,0.632454854
0.169599995,2.008480072,1.961445332,1.596799991,0.63252933
0.169799998,2.008490086,1.961487889,1.597149997,0.632603806
0.170000002,2.008500099,1.961530924,1.597500003,0.632679117
0.170200005,2.008510113,1.961573243,1.597850009,0.632753175
0.170399994,2.008519888,1.96161592,1.598199989,0.63282786
0.170599997,2.008529902,1.961658478,1.598549995,0.632902336
0.1708,2.008539915,1.961700797,1.598900001,0.632976395
0.171000004,2.008549929,1.961743593,1.599250007,0.633051288
0.171200007,2.008559942,1.96178627,1.599600013,0.633125973
0.171399996,2.008569956,1.961828589,1.599949992,0.633200031
0.171599999,2.008579969,1.961871147,1.600299998,0.633274508
0.171800003,2.008589983,1.961913943,1.600650004,0.633349401
0.172000006,2.008599997,1.96195662,1.60100001,0.633424085
0.172199994,2.00861001,1.961999178,1.60134999,0.633498561
0.172399998,2.008620024,1.962041736,1.601699996,0.633573037
0.172600001,2.008630037,1.962084293,1.602050002,0.633647513
0.172800005,2.008640051,1.96212697,1.602400008,0.633722198
0.172999993,2.008650065,1.962169528,1.602749988,0.633796674
0.173199996,2.008660078,1.962212324,1.603099994,0.633871567
0.1734,2.008670092,1.962254405,1.603449999,0.633945209
0.173600003,2.008680105,1.96229744,1.603800005,0.634020519
0.173800007,2.008690119,1.962339878,1.604150011,0.634094787
0.173999995,2.008699894,1.962382436,1.604499991,0.634169263
0.174199998,2.008709908,1.96242547,1.604849997,0.634244573
0.174400002,2.008719921,1.96246779,1.605200003,0.634318632
0.174600005,2.008729935,1.962510347,1.605550009,0.634393108
0.174799994,2.008739948,1.962552786,1.605899989,0.634467375
0.174999997,2.008749962,1.962595105,1.606249995,0.634541434
0.1752,2.008759975,1.96263814,1.606600001,0.634616744
0.175400004,2.008769989,1.962680697,1.606950007,0.63469122
0.175600007,2.008780003,1.962723136,1.607300013,0.634765488
0.175799996,2.008790016,1.962765694,1.607649992,0.634839964
0.175999999,2.00880003,1.962808251,1.607999998,0.63491444
0.176200002,2.008810043,1.962851286,1.608350004,0.63498975
0.176400006,2.008820057,1.962893724,1.60870001,0.635064018
0.176599994,2.008830071,1.962936282,1.60904999,0.635138494
0.176799998,2.008840084,1.962978363,1.609399996,0.635212135
0.177000001,2.008850098,1.963020921,1.609750002,0.635286611
0.177200005,2.008860111,1.963063955,1.610100008,0.635361922
0.177399993,2.008869886,1.963106871,1.610449988,0.635437024
0.177599996,2.0088799,1.96314919,1.610799994,0.635511082
0.1778,2.008889914,1.963191509,1.611149999,0.635585141
0.178000003,2.008899927,1.963234305,1.611500005,0.635660034
0.178200007,2.008909941,1.963276982,1.611850011,0.635734719
0.178399995,2.008919954,1.96331954,1.612199991,0.635809195
0.178599998,2.008929968,1.963362336,1.612549997,0.635884088
0.178800002,2.008939982,1.963404417,1.612900003,0.63595773
0.179000005,2.008949995,1.963447213,1.613250009,0.636032623
0.179199994,2.008960009,1.963489652,1.613599989,0.63610689
0.179399997,2.008970022,1.963532448,1.613949995,0.636181784
0.1796,2.008980036,1.963575244,1.614300001,0.636256677
0.179800004,2.008990049,1.963617563,1.614650007,0.636330736
0.180000007,2.009000063,1.96366024,1.615000013,0.63640542
0.180199996,2.009010077,1.963702798,1.615349992,0.636479896
0.180399999,2.00902009,1.963745356,1.615699998,0.636554372
0.180600002,2.009030104,1.963788152,1.616050004,0.636629265
0.180800006,2.009040117,1.963830829,1.61640001,0.63670395
0.180999994,2.009049892,1.96387291,1.61674999,0.636777592
0.181199998,2.009059906,1.963915706,1.617099996,0.636852485
0.181400001,2.00906992,1.963958502,1.617450002,0.636927378
0.181600004,2.009079933,1.964001179,1.617800008,0.637002063
0.181799993,2.009089947,1.964043737,1.618149988,0.637076539
0.181999996,2.00909996,1.964086533,1.618499994,0.637151432
0.1822,2.009109974,1.964128614,1.618849999,0.637225074
0.182400003,2.009119988,1.964170933,1.619200005,0.637299132
0.182600007,2.009130001,1.964213967,1.619550011,0.637374443
0.182799995,2.009140015,1.964256644,1.619899991,0.637449127
0.182999998,2.009150028,1.964298964,1.620249997,0.637523186
0.183200002,2.009160042,1.964341283,1.620600003,0.637597245
0.183400005,2.009170055,1.964384317,1.620950009,0.637672555
0.183599994,2.009180069,1.964426994,1.621299989,0.63774724
0.183799997,2.009190083,1.964469791,1.621649995,0.637822133
0.184,2.009200096,1.96451211,1.622000001,0.637896192
0.184200004,2.00921011,1.964554429,1.622350006,0.637970251
0.184400007,2.009219885,1.964596987,1.622700012,0.638044727
0.184599996,2.009229899,1.964639902,1.623049992,0.638119829
0.184799999,2.009239912,1.96468246,1.623399998,0.638194305
0.185000002,2.009249926,1.964725018,1.623750004,0.638268781
0.185200006,2.009259939,1.964767575,1.62410001,0.638343257
0.185399994,2.009269953,1.964810491,1.62444999,0.638418359
0.185599998,2.009279966,1.96485281,1.624799996,0.638492417
0.185800001,2.00928998,1.964895129,1.625150002,0.638566476
0.186000004,2.009299994,1.964937925,1.625500008,0.638641369
0.186199993,2.009310007,1.964980245,1.625849988,0.638715428
0.186399996,2.009320021,1.96502316,1.626199994,0.63879053
0.1866,2.009330034,1.965065479,1.626549999,0.638864589
0.186800003,2.009340048,1.965108275,1.626900005,0.638939482
0.187000006,2.009350061,1.965151072,1.627250011,0.639014375
0.187199995,2.009360075,1.965193272,1.627599991,0.639088225
0.187399998,2.009370089,1.965235829,1.627949997,0.639162701
0.187600002,2.009380102,1.965278864,1.628300003,0.639238012
0.187800005,2.009390116,1.965321183,1.628650009,0.639312071
0.187999994,2.009399891,1.96536386,1.628999989,0.639386755
0.188199997,2.009409905,1.965406418,1.629349995,0.639461231
0.1884,2.009419918,1.965449214,1.629700001,0.639536125
0.188600004,2.009429932,1.965491295,1.630050006,0.639609766
0.188800007,2.009439945,1.965534329,1.630400012,0.639685076
0.188999996,2.009449959,1.965577006,1.630749992,0.639759761
0.189199999,2.009459972,1.965619564,1.631099998,0.639834237
0.189400002,2.009469986,1.965662122,1.631450004,0.639908713
0.189600006,2.00948,1.96570468,1.63180001,0.639983189
0.189799994,2.009490013,1.965747356,1.63214999,0.640057874
0.189999998,2.009500027,1.965789914,1.632499996,0.64013235
0.190200001,2.00951004,1.965832233,1.632850002,0.640206408
0.190400004,2.009520054,1.965874791,1.633200008,0.640280884
0.190599993,2.009530067,1.965917945,1.633549988,0.640356404
0.190799996,2.009540081,1.965960503,1.633899994,0.64043088
0.191,2.009550095,1.966002822,1.634249999,0.640504938
0.191200003,2.009560108,1.96604538,1.634600005,0.640579414
0.191400006,2.009569883,1.966088295,1.634950011,0.640654516
0.191599995,2.009579897,1.966130376,1.635299991,0.640728158
0.191799998,2.009589911,1.966172934,1.635649997,0.640802634
0.192000002,2.009599924,1.966215491,1.636000003,0.64087711
0.192200005,2.009609938,1.966258287,1.636350009,0.640952003
0.192399994,2.009619951,1.966300845,1.636699989,0.641026479
0.192599997,2.009629965,1.966343045,1.637049995,0.641100329
0.1928,2.009639978,1.96638608,1.637400001,0.64117564
0.193000004,2.009649992,1.966429114,1.637750006,0.64125095
0.193200007,2.009660006,1.966471195,1.638100012,0.641324592
0.193399996,2.009670019,1.966513634,1.638449992,0.641398859
0.193599999,2.009680033,1.966556191,1.638799998,0.641473335
0.193800002,2.009690046,1.966598749,1.639150004,0.641547811
0.194000006,2.00970006,1.966641307,1.63950001,0.641622287
0.194199994,2.009710074,1.966684222,1.63984999,0.641697389
0.194399998,2.009720087,1.96672678,1.640199996,0.641771865
0.194600001,2.009730101,1.966769338,1.640550002,0.641846341
0.194800004,2.009740114,1.966811895,1.640900008,0.641920817
0.194999993,2.009749889,1.966854692,1.641249987,0.64199571
0.195199996,2.009759903,1.966897368,1.641599993,0.642070395
0.1954,2.009769917,1.966939688,1.641949999,0.642144453
0.195600003,2.00977993,1.966982484,1.642300005,0.642219347
0.195800006,2.009789944,1.967024803,1.642650011,0.642293406
0.195999995,2.009799957,1.96706748,1.642999991,0.64236809
0.196199998,2.009809971,1.967110276,1.643349997,0.642442983
0.196400002,2.009819984,1.967152357,1.643700003,0.642516625
0.196600005,2.009829998,1.967195153,1.644050009,0.642591518
0.196799994,2.009840012,1.967237711,1.644399989,0.642665994
0.196999997,2.009850025,1.967280388,1.644749995,0.642740679
0.1972,2.009860039,1.967322946,1.645100001,0.642815155
0.197400004,2.009870052,1.967365742,1.645450006,0.642890048
0.197600007,2.009880066,1.967408299,1.645800012,0.642964524
0.197799996,2.00989008,1.967450976,1.646149992,0.643039209
0.197999999,2.009900093,1.967493057,1.646499998,0.64311285
0.198200002,2.009910107,1.967536092,1.646850004,0.643188161
0.198400006,2.009919882,1.96757865,1.64720001,0.643262637
0.198599994,2.009929895,1.967621326,1.64754999,0.643337321
0.198799998,2.009939909,1.967663884,1.647899996,0.643411797
0.199000001,2.009949923,1.967706204,1.648250002,0.643485856
0.199200004,2.009959936,1.967749,1.648600008,0.643560749
0.199399993,2.00996995,1.967791557,1.648949987,0.643635225
0.199599996,2.009979963,1.967833996,1.649299993,0.643709493
0.1998,2.009989977,1.96787703,1.649649999,0.643784803
0.200000003,2.009999991,1.96791935,1.650000005,0.643858862
0.200200006,2.010010004,1.967961907,1.650350011,0.643933338
0.200399995,2.010020018,1.968004584,1.650699991,0.644008023
0.200599998,2.010030031,1.968047142,1.651049997,0.644082499
0.200800002,2.010040045,1.9680897,1.651400003,0.644156974
0.201000005,2.010050058,1.968132019,1.651750009,0.644231033
0.201199994,2.010060072,1.968174815,1.652099989,0.644305927
0.201399997,2.010070086,1.968217254,1.652449995,0.644380194
0.2016,2.010080099,1.96826005,1.652800001,0.644455087
0.201800004,2.010090113,1.968302846,1.653150006,0.644529981
0.202000007,2.010099888,1.968345404,1.653500012,0.644604456
0.202199996,2.010109901,1.968387723,1.653849992,0.644678515
0.202399999,2.010119915,1.9684304,1.654199998,0.6447532
0.202600002,2.010129929,1.968473196,1.654550004,0.644828093
0.202800006,2.010139942,1.968515277,1.65490001,0.644901735
0.202999994,2.010149956,1.968558312,1.65524999,0.644977045
0.203199998,2.010159969,1.968600512,1.655599996,0.645050895
0.203400001,2.010169983,1.968643308,1.655950002,0.645125788
0.203600004,2.010179997,1.968685865,1.656300008,0.645200264
0.203799993,2.01019001,1.968728662,1.656649987,0.645275158
0.203999996,2.010200024,1.9687711,1.656999993,0.645349425
0.2042,2.010210037,1.968813658,1.657349999,0.645423901
0.204400003,2.010220051,1.968856454,1.657700005,0.645498794
0.204600006,2.010230064,1.968898773,1.658050011,0.645572853
0.204799995,2.010240078,1.968941331,1.658399991,0.645647329
0.204999998,2.010250092,1.968984246,1.658749997,0.645722431
0.205200002,2.010260105,1.969026327,1.659100003,0.645796072
0.205400005,2.010270119,1.969069362,1.659450009,0.645871383
0.205599994,2.010279894,1.969111681,1.659799989,0.645945442
0.205799997,2.010289908,1.969154596,1.660149995,0.646020544
0.206,2.010299921,1.969197154,1.6605,0.64609502
0.206200004,2.010309935,1.969239712,1.660850006,0.646169496
0.206400007,2.010319948,1.969282031,1.661200012,0.646243554
0.206599996,2.010329962,1.969324589,1.661549992,0.64631803
0.206799999,2.010339975,1.969367504,1.661899998,0.646393132
0.207000002,2.010349989,1.969410539,1.662250004,0.646468443
0.207200006,2.010360003,1.96945262,1.66260001,0.646542084
0.207399994,2.010370016,1.969495535,1.66294999,0.646617186
0.207599998,2.01038003,1.969537854,1.663299996,0.646691245
0.207800001,2.010390043,1.969580412,1.663650002,0.646765721
0.208000004,2.010400057,1.969623208,1.664000008,0.646840614
0.208199993,2.01041007,1.969665289,1.664349987,0.646914256
0.208399996,2.010420084,1.969708204,1.664699993,0.646989358
0.2086,2.010430098,1.969750762,1.665049999,0.647063834
0.208800003,2.010440111,1.969793558,1.665400005,0.647138727
0.209000006,2.010449886,1.969836116,1.665750011,0.647213203
0.209199995,2.0104599,1.969878793,1.666099991,0.647287887
0.209399998,2.010469914,1.969921351,1.666449997,0.647362363
0.209600002,2.010479927,1.969963908,1.666800003,0.647436839
0.209800005,2.010489941,1.970006228,1.667150009,0.647510898
0.209999993,2.010499954,1.970049262,1.667499988,0.647586209
0.210199997,2.010509968,1.970091343,1.667849994,0.64765985
0.2104,2.010519981,1.97013402,1.6682,0.647734535
0.210600004,2.010529995,1.970176578,1.668550006,0.647809011
0.210800007,2.010540009,1.970219374,1.668900012,0.647883904
0.210999996,2.010550022,1.970261931,1.669249992,0.64795838
0.211199999,2.010560036,1.97030437,1.669599998,0.648032647
0.211400002,2.010570049,1.970347405,1.669950004,0.648107958
0.211600006,2.010580063,1.970389724,1.67030001,0.648182017
0.211799994,2.010590076,1.970432282,1.67064999,0.648256493
0.211999998,2.01060009,1.970474601,1.670999996,0.648330551
0.212200001,2.010610104,1.970517516,1.671350002,0.648405653
0.212400004,2.010620117,1.970559835,1.671700008,0.648479712
0.212599993,2.010629892,1.970602393,1.672049987,0.648554188
0.212799996,2.010639906,1.970644951,1.672399993,0.648628664
0.213,2.01064992,1.970687628,1.672749999,0.648703349
0.213200003,2.010659933,1.970729947,1.673100005,0.648777407
0.213400006,2.010669947,1.970772982,1.673450011,0.648852718
0.213599995,2.01067996,1.970815897,1.673799991,0.64892782
0.213799998,2.010689974,1.970858216,1.674149997,0.649001879
0.214000002,2.010699987,1.970900536,1.674500003,0.649075937
0.214200005,2.010710001,1.970943093,1.674850009,0.649150413
0.214399993,2.010720015,1.970986128,1.675199988,0.649225724
0.214599997,2.010730028,1.971028566,1.675549994,0.649299991
0.2148,2.010740042,1.971070886,1.6759,0.64937405
0.215000004,2.010750055,1.971113682,1.676250006,0.649448943
0.215200007,2.010760069,1.971156001,1.676600012,0.649523002
0.215399995,2.010770083,1.971199036,1.676949992,0.649598312
0.215599999,2.010780096,1.971241713,1.677299998,0.649672997
0.215800002,2.01079011,1.971283793,1.677650004,0.649746638
0.216000006,2.010799885,1.971326828,1.67800001,0.649821949
0.216199994,2.010809898,1.971369386,1.67834999,0.649896425
0.216399998,2.010819912,1.971411467,1.678699996,0.649970067
0.216600001,2.010829926,1.971454382,1.679050002,0.650045168
0.216800004,2.010839939,1.971497178,1.679400007,0.650120062
0.216999993,2.010849953,1.971539497,1.679749987,0.65019412
0.217199996,2.010859966,1.971582294,1.680099993,0.650269014
0.2174,2.01086998,1.97162497,1.680449999,0.650343698
0.217600003,2.010879993,1.97166729,1.680800005,0.650417757
0.217800006,2.010890007,1.971710086,1.681150011,0.65049265
0.217999995,2.010900021,1.971752644,1.681499991,0.650567126
0.218199998,2.010910034,1.971794963,1.681849997,0.650641185
0.218400002,2.010920048,1.97183764,1.682200003,0.65071587
0.218600005,2.010930061,1.971880436,1.682550009,0.650790763
0.218799993,2.010940075,1.971922755,1.682899988,0.650864822
0.218999997,2.010950089,1.971965671,1.683249994,0.650939924
0.2192,2.010960102,1.972008228,1.6836,0.6510144
0.219400004,2.010970116,1.972050309,1.683950006,0.651088041
0.219600007,2.010979891,1.972093344,1.684300012,0.651163351
0.219799995,2.010989904,1.972135902,1.684649992,0.651237828
0.219999999,2.010999918,1.972178459,1.684999998,0.651312304
0.220200002,2.011009932,1.972220898,1.685350004,0.651386571
0.220400006,2.011019945,1.972263455,1.68570001,0.651461047
0.220599994,2.011029959,1.972306013,1.68604999,0.651535523
0.220799997,2.011039972,1.972348929,1.686399995,0.651610625
0.221000001,2.011049986,1.972391486,1.686750001,0.651685101
0.221200004,2.01106,1.972433806,1.687100007,0.65175916
0.221399993,2.011070013,1.972476125,1.687449987,0.651833218
0.221599996,2.011080027,1.972519159,1.687799993,0.651908529
0.2218,2.01109004,1.972562075,1.688149999,0.651983631
0.222000003,2.011100054,1.972604394,1.688500005,0.65205769
0.222200006,2.011110067,1.972646952,1.688850011,0.652132165
0.222399995,2.011120081,1.972689748,1.689199991,0.652207059
0.222599998,2.011130095,1.972732186,1.689549997,0.652281326
0.222800002,2.011140108,1.972774983,1.689900003,0.652356219
0.223000005,2.011149883,1.97281754,1.690250009,0.652430695
0.223199993,2.011159897,1.972860098,1.690599988,0.652505171
0.223399997,2.01116991,1.972902656,1.690949994,0.652579647
0.2236,2.011179924,1.972945094,1.6913,0.652653915
0.223800004,2.011189938,1.972987652,1.691650006,0.652728391
0.224000007,2.011199951,1.973030448,1.692000012,0.652803284
0.224199995,2.011209965,1.973072767,1.692349992,0.652877343
0.224399999,2.011219978,1.973115563,1.692699998,0.652952236
0.224600002,2.011229992,1.97315824,1.693050004,0.653026921
0.224800006,2.011240006,1.97320056,1.69340001,0.653100979
0.224999994,2.011250019,1.973243356,1.69374999,0.653175873
0.225199997,2.011260033,1.973286033,1.694099995,0.653250557
0.225400001,2.011270046,1.973328352,1.694450001,0.653324616
0.225600004,2.01128006,1.973371148,1.694800007,0.653399509
0.225799993,2.011290073,1.973413944,1.695149987,0.653474402
0.225999996,2.011300087,1.973456264,1.695499993,0.653548461
0.2262,2.011310101,1.973498821,1.695849999,0.653622937
0.226400003,2.011320114,1.973541498,1.696200005,0.653697622
0.226600006,2.011329889,1.973584056,1.696550011,0.653772098
0.226799995,2.011339903,1.973626375,1.696899991,0.653846157
0.226999998,2.011349917,1.973668933,1.697249997,0.653920633
0.227200002,2.01135993,1.973711848,1.697600003,0.653995735
0.227400005,2.011369944,1.973754406,1.697950009,0.654070211
0.227599993,2.011379957,1.973796964,1.698299988,0.654144686
0.227799997,2.011389971,1.973839521,1.698649994,0.654219162
0.228,2.011399984,1.973882437,1.699,0.654294264
0.228200004,2.011409998,1.973924756,1.699350006,0.654368323
0.228400007,2.011420012,1.973967552,1.699700012,0.654443216
0.228599995,2.011430025,1.974009872,1.700049992,0.654517275
0.228799999,2.011440039,1.974052548,1.700399998,0.65459196
0.229000002,2.011450052,1.974095106,1.700750004,0.654666436
0.229200006,2.011460066,1.974137664,1.70110001,0.654740912
0.229399994,2.011470079,1.974180222,1.70144999,0.654815388
0.229599997,2.011480093,1.974222779,1.701799995,0.654889864
0.229800001,2.011490107,1.974265695,1.702150001,0.654964966
0.230000004,2.011499882,1.974307776,1.702500007,0.655038607
0.230199993,2.011509895,1.97435081,1.702849987,0.655113918
0.230399996,2.011519909,1.974393129,1.703199993,0.655187976
0.230599999,2.011529923,1.974435687,1.703549999,0.655262452
0.230800003,2.011539936,1.974478364,1.703900005,0.655337137
0.231000006,2.01154995,1.974520922,1.704250011,0.655411613
0.231199995,2.011559963,1.974563479,1.704599991,0.655486089
0.231399998,2.011569977,1.974606276,1.704949997,0.655560982
0.231600002,2.01157999,1.974648714,1.705300003,0.65563525
0.231800005,2.011590004,1.974691272,1.705650008,0.655709726
0.231999993,2.011600018,1.97473383,1.705999988,0.655784202
0.232199997,2.011610031,1.974776626,1.706349994,0.655859095
0.2324,2.011620045,1.974819183,1.7067,0.655933571
0.232600004,2.011630058,1.974861622,1.707050006,0.656007838
0.232800007,2.011640072,1.97490418,1.707400012,0.656082314
0.232999995,2.011650085,1.974946737,1.707749992,0.65615679
0.233199999,2.011660099,1.974989533,1.708099998,0.656231683
0.233400002,2.011670113,1.97503221,1.708450004,0.656306368
0.233600006,2.011679888,1.975074768,1.70880001,0.656380844
0.233799994,2.011689901,1.975117326,1.70914999,0.65645532
0.233999997,2.011699915,1.975159884,1.709499995,0.656529796
0.234200001,2.011709929,1.975201964,1.709850001,0.656603438
0.234400004,2.011719942,1.975244641,1.710200007,0.656678122
0.234599993,2.011729956,1.975287437,1.710549987,0.656753015
0.234799996,2.011739969,1.975330234,1.710899993,0.656827909
0.234999999,2.011749983,1.97537303,1.711249999,0.656902802
0.235200003,2.011759996,1.975415468,1.711600005,0.656977069
0.235400006,2.01177001,1.975458026,1.711950011,0.657051545
0.235599995,2.011780024,1.975500584,1.712299991,0.657126021
0.235799998,2.011790037,1.975543141,1.712649997,0.657200497
0.236000001,2.011800051,1.975585699,1.713000002,0.657274973
0.236200005,2.011810064,1.975628614,1.713350008,0.657350075
0.236399993,2.011820078,1.975671172,1.713699988,0.657424551
0.236599997,2.011830092,1.975713491,1.714049994,0.65749861
0.2368,2.011840105,1.975756288,1.7144,0.657573503
0.237000004,2.011850119,1.975798726,1.714750006,0.657647771
0.237200007,2.011859894,1.975841045,1.715100012,0.657721829
0.237399995,2.011869907,1.975884318,1.715449992,0.657797557
0.237599999,2.011879921,1.975926757,1.715799998,0.657871825
0.237800002,2.011889935,1.975968957,1.716150004,0.657945675
0.238000006,2.011899948,1.976011396,1.71650001,0.658019942
0.238199994,2.011909962,1.97605443,1.71684999,0.658095253
0.238399997,2.011919975,1.976096749,1.717199995,0.658169311
0.238600001,2.011929989,1.976139545,1.717550001,0.658244204
0.238800004,2.011940002,1.976182222,1.717900007,0.658318889
0.238999993,2.011950016,1.976224542,1.718249987,0.658392948
0.239199996,2.01196003,1.976267099,1.718599993,0.658467424
0.239399999,2.011970043,1.976310134,1.718949999,0.658542734
0.239600003,2.011980057,1.976352572,1.719300005,0.658617002
0.239800006,2.01199007,1.97639513,1.719650011,0.658691478
0.239999995,2.012000084,1.976437688,1.719999991,0.658765954
0.240199998,2.012010098,1.976479769,1.720349997,0.658839595
0.240400001,2.012020111,1.976522565,1.720700002,0.658914489
0.240600005,2.012029886,1.976565242,1.721050008,0.658989173
0.240799993,2.0120399,1.976608038,1.721399988,0.659064066
0.240999997,2.012049913,1.976650834,1.721749994,0.65913896
0.2412,2.012059927,1.976693392,1.7221,0.659213436
0.241400003,2.012069941,1.97673583,1.722450006,0.659287703
0.241600007,2.012079954,1.976778865,1.722800012,0.659363014
0.241799995,2.012089968,1.976820946,1.723149992,0.659436655
0.241999999,2.012099981,1.976863265,1.723499998,0.659510714
0.242200002,2.012109995,1.976906061,1.723850004,0.659585607
0.242400006,2.012120009,1.976948738,1.72420001,0.659660292
0.242599994,2.012130022,1.976991296,1.724549989,0.659734768
0.242799997,2.012140036,1.977034092,1.724899995,0.659809661
0.243000001,2.012150049,1.97707665,1.725250001,0.659884137
0.243200004,2.012160063,1.977119088,1.725600007,0.659958404
0.243399993,2.012170076,1.977161408,1.725949987,0.660032463
0.243599996,2.01218009,1.977203965,1.726299993,0.660106939
0.243799999,2.012190104,1.977247238,1.726649999,0.660182667
0.244000003,2.012200117,1.977289677,1.727000005,0.660256934
0.244200006,2.012209892,1.977332234,1.727350011,0.66033141
0.244399995,2.012219906,1.977374792,1.727699991,0.660405886
0.244599998,2.012229919,1.97741735,1.728049997,0.660480362
0.244800001,2.012239933,1.977459908,1.728400002,0.660554838
0.245000005,2.012249947,1.977502585,1.728750008,0.660629523
0.245199993,2.01225996,1.977545142,1.729099988,0.660703999
0.245399997,2.012269974,1.977587462,1.729449994,0.660778058
0.2456,2.012279987,1.977630019,1.7298,0.660852534
0.245800003,2.012290001,1.977672935,1.730150006,0.660927635
0.246000007,2.012300015,1.977715492,1.730500012,0.661002111
0.246199995,2.012310028,1.977757812,1.730849992,0.66107617
0.246399999,2.012320042,1.977800608,1.731199998,0.661151063
0.246600002,2.012330055,1.977843165,1.731550004,0.661225539
0.246800005,2.012340069,1.977885842,1.731900009,0.661300224
0.246999994,2.012350082,1.9779284,1.732249989,0.6613747
0.247199997,2.012360096,1.977971196,1.732599995,0.661449593
0.247400001,2.01237011,1.978013516,1.732950001,0.661523652
0.247600004,2.012379885,1.978055954,1.733300007,0.66159792
0.247799993,2.012389898,1.97809875,1.733649987,0.661672813
0.247999996,2.012399912,1.978141308,1.733999993,0.661747289
0.248199999,2.012409926,1.978183866,1.734349999,0.661821765
0.248400003,2.012419939,1.978226423,1.734700005,0.661896241
0.248600006,2.012429953,1.978268862,1.735050011,0.661970508
0.248799995,2.012439966,1.978311658,1.735399991,0.662045401
0.248999998,2.01244998,1.978354216,1.735749997,0.662119877
0.249200001,2.012459993,1.978396773,1.736100002,0.662194353
0.249400005,2.012470007,1.97843945,1.736450008,0.662269038
0.249599993,2.012480021,1.978482246,1.736799988,0.662343931
0.249799997,2.012490034,1.978524566,1.737149994,0.66241799
0.25,2.012500048,1.978567123,1.7375,0.662492466
0.250200003,2.012510061,1.978609681,1.737850006,0.662566942
0.250400007,2.012520075,1.978652358,1.738200012,0.662641627
0.25060001,2.012530088,1.978695154,1.738550018,0.66271652
0.250800014,2.012540102,1.978737235,1.738900024,0.662790161
0.250999987,2.012550116,1.97878027,1.739249977,0.662865472
0.251199991,2.012559891,1.978822947,1.739599983,0.662940156
0.251399994,2.012569904,1.978865266,1.739949989,0.663014215
0.251599997,2.012579918,1.978907824,1.740299995,0.663088691
0.251800001,2.012589932,1.97895062,1.740650001,0.663163584
0.252000004,2.012599945,1.978993058,1.741000007,0.663237852
0.252200007,2.012609959,1.979035616,1.741350013,0.663312328
0.252400011,2.012619972,1.979078412,1.741700019,0.663387221
0.252600014,2.012629986,1.97912097,1.742050025,0.663461697
0.252799988,2.012639999,1.979163528,1.742399979,0.663536173
0.252999991,2.012650013,1.979206204,1.742749985,0.663610858
0.253199995,2.012660027,1.979248762,1.743099991,0.663685334
0.253399998,2.01267004,1.979291081,1.743449996,0.663759392
0.253600001,2.012680054,1.979333878,1.743800002,0.663834286
0.253800005,2.012690067,1.979376555,1.744150008,0.66390897
0.254000008,2.012700081,1.979419112,1.744500014,0.663983446
0.254200012,2.012710095,1.979461432,1.74485002,0.664057505
0.254400015,2.012720108,1.979504466,1.745200026,0.664132816
0.254599989,2.012729883,1.979546785,1.74554998,0.664206874
0.254799992,2.012739897,1.979589224,1.745899986,0.664281142
0.254999995,2.01274991,1.979631782,1.746249992,0.664355618
0.255199999,2.012759924,1.979674816,1.746599998,0.664430928
0.255400002,2.012769938,1.979717135,1.746950004,0.664504987
0.255600005,2.012779951,1.979759812,1.747300009,0.664579672
0.255800009,2.012789965,1.979802609,1.747650015,0.664654565
0.256000012,2.012799978,1.979844928,1.748000021,0.664728624
0.256199986,2.012809992,1.979887724,1.748349975,0.664803517
0.256399989,2.012820005,1.979930401,1.748699981,0.664878201
0.256599993,2.012830019,1.979972482,1.749049987,0.664951843
0.256799996,2.012840033,1.980015278,1.749399993,0.665026736
0.256999999,2.012850046,1.980058074,1.749749999,0.66510163
0.257200003,2.01286006,1.980100632,1.750100005,0.665176105
0.257400006,2.012870073,1.98014307,1.750450011,0.665250373
0.257600009,2.012880087,1.980185866,1.750800016,0.665325266
0.257800013,2.012890101,1.980228186,1.751150022,0.665399325
0.257999986,2.012900114,1.980270743,1.751499976,0.665473801
0.25819999,2.012909889,1.98031342,1.751849982,0.665548486
0.258399993,2.012919903,1.980356216,1.752199988,0.665623379
0.258599997,2.012929916,1.980398536,1.752549994,0.665697437
0.2588,2.01293993,1.980441332,1.7529,0.665772331
0.259000003,2.012949944,1.980484009,1.753250006,0.665847015
0.259200007,2.012959957,1.98052609,1.753600012,0.665920657
0.25940001,2.012969971,1.980568886,1.753950018,0.66599555
0.259600014,2.012979984,1.980611444,1.754300024,0.666070026
0.259799987,2.012989998,1.980654001,1.754649977,0.666144502
0.259999991,2.013000011,1.980696917,1.754999983,0.666219604
0.260199994,2.013010025,1.980739474,1.755349989,0.66629408
0.260399997,2.013020039,1.980781794,1.755699995,0.666368139
0.260600001,2.013030052,1.98082459,1.756050001,0.666443032
0.260800004,2.013040066,1.980867147,1.756400007,0.666517508
0.261000007,2.013050079,1.980909467,1.756750013,0.666591567
0.261200011,2.013060093,1.980952382,1.757100019,0.666666669
0.261400014,2.013070107,1.98099494,1.757450025,0.666741145
0.261599988,2.013079882,1.981037498,1.757799978,0.666815621
0.261799991,2.013089895,1.981080174,1.758149984,0.666890305
0.261999995,2.013099909,1.981122732,1.75849999,0.666964781
0.262199998,2.013109922,1.98116529,1.758849996,0.667039257
0.262400001,2.013119936,1.981207848,1.759200002,0.667113733
0.262600005,2.01312995,1.981250405,1.759550008,0.667188209
0.262800008,2.013139963,1.981292844,1.759900014,0.667262477
0.263000011,2.013149977,1.981335402,1.76025002,0.667336953
0.263200015,2.01315999,1.981378436,1.760600026,0.667412263
0.263399988,2.013170004,1.981420994,1.76094998,0.667486739
0.263599992,2.013180018,1.981463432,1.761299986,0.667561007
0.263799995,2.013190031,1.98150599,1.761649992,0.667635483
0.263999999,2.013200045,1.981548548,1.761999998,0.667709958
0.264200002,2.013210058,1.981591106,1.762350004,0.667784435
0.264400005,2.013220072,1.981633663,1.762700009,0.667858911
0.264600009,2.013230085,1.981676102,1.763050015,0.667933178
0.264800012,2.013240099,1.981719136,1.763400021,0.668008488
0.264999986,2.013250113,1.981761694,1.763749975,0.668082965
0.265199989,2.013259888,1.981804252,1.764099981,0.66815744
0.265399993,2.013269901,1.981846929,1.764449987,0.668232125
0.265599996,2.013279915,1.981889248,1.764799993,0.668306184
0.265799999,2.013289928,1.981931806,1.765149999,0.66838066
0.266000003,2.013299942,1.981974363,1.765500005,0.668455136
0.266200006,2.013309956,1.98201704,1.765850011,0.668529821
0.266400009,2.013319969,1.98205936,1.766200016,0.668603879
0.266600013,2.013329983,1.982102394,1.766550022,0.66867919
0.266799986,2.013339996,1.982144475,1.766899976,0.668752831
0.26699999,2.01335001,1.98218751,1.767249982,0.668828142
0.267199993,2.013360024,1.982229948,1.767599988,0.668902409
0.267399997,2.013370037,1.982272506,1.767949994,0.668976885
0.2676,2.013380051,1.98231554,1.7683,0.669052196
0.267800003,2.013390064,1.982357621,1.768650006,0.669125837
0.268000007,2.013400078,1.982400298,1.769000012,0.669200522
0.26820001,2.013410091,1.982442856,1.769350018,0.669274998
0.268400013,2.013420105,1.982485652,1.769700023,0.669349891
0.268599987,2.013430119,1.98252821,1.770049977,0.669424367
0.26879999,2.013439894,1.982570767,1.770399983,0.669498843
0.268999994,2.013449907,1.982613683,1.770749989,0.669573945
0.269199997,2.013459921,1.982656002,1.771099995,0.669648003
0.269400001,2.013469935,1.98269856,1.771450001,0.66972248
0.269600004,2.013479948,1.982741356,1.771800007,0.669797373
0.269800007,2.013489962,1.982783437,1.772150013,0.669871014
0.270000011,2.013499975,1.982826114,1.772500019,0.669945699
0.270200014,2.013509989,1.982868671,1.772850025,0.670020175
0.270399988,2.013520002,1.982911229,1.773199978,0.670094651
0.270599991,2.013530016,1.982954145,1.773549984,0.670169753
0.270799995,2.01354003,1.982996464,1.77389999,0.670243812
0.270999998,2.013550043,1.983039022,1.774249996,0.670318288
0.271200001,2.013560057,1.983081818,1.774600002,0.670393181
0.271400005,2.01357007,1.983124137,1.774950008,0.67046724
0.271600008,2.013580084,1.983167052,1.775300014,0.670542342
0.271800011,2.013590097,1.98320961,1.77565002,0.670616818
0.272000015,2.013600111,1.983252168,1.776000026,0.670691293
0.272199988,2.013609886,1.983294725,1.77634998,0.670765769
0.272399992,2.0136199,1.983337283,1.776699986,0.670840245
0.272599995,2.013629913,1.983380199,1.777049991,0.670915347
0.272799999,2.013639927,1.983422518,1.777399997,0.670989406
0.273000002,2.013649941,1.983464837,1.777750003,0.671063465
0.273200005,2.013659954,1.983507633,1.778100009,0.671138358
0.273400009,2.013669968,1.98355031,1.778450015,0.671213043
0.273600012,2.013679981,1.983592629,1.778800021,0.671287101
0.273799986,2.013689995,1.983635902,1.779149975,0.671362829
0.273999989,2.013700008,1.983678222,1.779499981,0.671436888
0.274199992,2.013710022,1.983720541,1.779849987,0.671510947
0.274399996,2.013720036,1.983763218,1.780199993,0.671585631
0.274599999,2.013730049,1.983805776,1.780549999,0.671660107
0.274800003,2.013740063,1.98384881,1.780900005,0.671735418
0.275000006,2.013750076,1.98389113,1.781250011,0.671809477
0.275200009,2.01376009,1.983933568,1.781600016,0.671883744
0.275400013,2.013770104,1.983976126,1.781950022,0.67195822
0.275599986,2.013780117,1.984018683,1.782299976,0.672032696
0.27579999,2.013789892,1.98406148,1.782649982,0.672107589
0.275999993,2.013799906,1.984104157,1.782999988,0.672182274
0.276199997,2.013809919,1.984146714,1.783349994,0.67225675
0.2764,2.013819933,1.984189272,1.7837,0.672331226
0.276600003,2.013829947,1.98423183,1.784050006,0.672405702
0.276800007,2.01383996,1.984274507,1.784400012,0.672480387
0.27700001,2.013849974,1.984317064,1.784750018,0.672554863
0.277200013,2.013859987,1.984359384,1.785100023,0.672628921
0.277399987,2.013870001,1.984401941,1.785449977,0.672703397
0.27759999,2.013880014,1.984444976,1.785799983,0.672778708
0.277799994,2.013890028,1.984487653,1.786149989,0.672853392
0.277999997,2.013900042,1.984529972,1.786499995,0.672927451
0.278200001,2.013910055,1.984573007,1.786850001,0.673002762
0.278400004,2.013920069,1.984615088,1.787200007,0.673076403
0.278600007,2.013930082,1.984657645,1.787550013,0.673150879
0.278800011,2.013940096,1.984700561,1.787900019,0.673225981
0.279000014,2.01395011,1.984743118,1.788250025,0.673300457
0.279199988,2.013959885,1.984785676,1.788599978,0.673374933
0.279399991,2.013969898,1.984828234,1.788949984,0.673449409
0.279599994,2.013979912,1.984870672,1.78929999,0.673523676
0.279799998,2.013989925,1.98491323,1.789649996,0.673598152
0.280000001,2.013999939,1.984955788,1.790000002,0.673672628
0.280200005,2.014009953,1.984998822,1.790350008,0.673747939
0.280400008,2.014019966,1.985041142,1.790700014,0.673821998
0.280600011,2.01402998,1.985083342,1.79105002,0.673895848
0.280800015,2.014039993,1.985126138,1.791400026,0.673970741
0.280999988,2.014050007,1.985168934,1.79174998,0.674045634
0.281199992,2.01406002,1.985211492,1.792099985,0.67412011
0.281399995,2.014070034,1.98525393,1.792449991,0.674194378
0.281599999,2.014080048,1.985296011,1.792799997,0.674268019
0.281800002,2.014090061,1.985339046,1.793150003,0.67434333
0.282000005,2.014100075,1.985382199,1.793500009,0.674418849
0.282200009,2.014110088,1.985424519,1.793850015,0.674492908
0.282400012,2.014120102,1.985467076,1.794200021,0.674567384
0.282599986,2.014130116,1.985509396,1.794549975,0.674641442
0.282799989,2.014139891,1.985552192,1.794899981,0.674716335
0.282999992,2.014149904,1.98559475,1.795249987,0.674790812
0.283199996,2.014159918,1.985637665,1.795599993,0.674865913
0.283399999,2.014169931,1.985679984,1.795949998,0.674939972
0.283600003,2.014179945,1.985722542,1.796300004,0.675014448
0.283800006,2.014189959,1.985765338,1.79665001,0.675089341
0.284000009,2.014199972,1.985807777,1.797000016,0.675163609
0.284200013,2.014209986,1.985850334,1.797350022,0.675238085
0.284399986,2.014219999,1.98589313,1.797699976,0.675312978
0.28459999,2.014230013,1.98593545,1.798049982,0.675387037
0.284799993,2.014240027,1.985978007,1.798399988,0.675461513
0.284999996,2.01425004,1.986020923,1.798749994,0.675536615
0.2852,2.014260054,1.986063242,1.7991,0.675610674
0.285400003,2.014270067,1.986106038,1.799450006,0.675685567
0.285600007,2.014280081,1.986148596,1.799800012,0.675760043
0.28580001,2.014290094,1.986191034,1.800150018,0.67583431
0.286000013,2.014300108,1.986233592,1.800500023,0.675908786
0.286199987,2.014309883,1.98627615,1.800849977,0.675983262
0.28639999,2.014319897,1.986318946,1.801199983,0.676058155
0.286599994,2.01432991,1.986361265,1.801549989,0.676132214
0.286799997,2.014339924,1.986403942,1.801899995,0.676206899
0.287000001,2.014349937,1.9864465,1.802250001,0.676281375
0.287200004,2.014359951,1.986489296,1.802600007,0.676356268
0.287400007,2.014369965,1.986531973,1.802950013,0.676430953
0.287600011,2.014379978,1.986574292,1.803300019,0.676505011
0.287800014,2.014389992,1.98661685,1.803650025,0.676579487
0.287999988,2.014400005,1.986659408,1.803999978,0.676653963
0.288199991,2.014410019,1.986701965,1.804349984,0.676728439
0.288399994,2.014420033,1.986744762,1.80469999,0.676803333
0.288599998,2.014430046,1.9867872,1.805049996,0.6768776
0.288800001,2.01444006,1.986829519,1.805400002,0.676951659
0.289000005,2.014450073,1.986872315,1.805750008,0.677026552
0.289200008,2.014460087,1.986915112,1.806100014,0.677101445
0.289400011,2.0144701,1.986957789,1.80645002,0.67717613
0.289600015,2.014480114,1.987000346,1.806800026,0.677250606
0.289799988,2.014489889,1.987042904,1.80714998,0.677325082
0.289999992,2.014499903,1.987085223,1.807499985,0.677399141
0.290199995,2.014509916,1.987128019,1.807849991,0.677474034
0.290399998,2.01451993,1.987170696,1.808199997,0.677548719
0.290600002,2.014529944,1.987213016,1.808550003,0.677622777
0.290800005,2.014539957,1.987255812,1.808900009,0.67769767
0.291000009,2.014549971,1.987298369,1.809250015,0.677772146
0.291200012,2.014559984,1.987340808,1.809600021,0.677846414
0.291399986,2.014569998,1.987383843,1.809949975,0.677921724
0.291599989,2.014580011,1.987425923,1.810299981,0.677995366
0.291799992,2.014590025,1.987468958,1.810649987,0.678070676
0.291999996,2.014600039,1.987511277,1.810999992,0.678144735
0.292199999,2.014610052,1.987553716,1.811349998,0.678219002
0.292400003,2.014620066,1.987596035,1.811700004,0.678293061
0.292600006,2.014630079,1.987639308,1.81205001,0.678368789
0.292800009,2.014640093,1.987681866,1.812400016,0.678443265
0.293000013,2.014650106,1.987724066,1.812750022,0.678517115
0.293199986,2.014659882,1.987766624,1.813099976,0.678591591
0.29339999,2.014669895,1.98780942,1.813449982,0.678666484
0.293599993,2.014679909,1.987852216,1.813799988,0.678741378
0.293799996,2.014689922,1.987894654,1.814149994,0.678815645
0.294,2.014699936,1.987937212,1.8145,0.678890121
0.294200003,2.01470995,1.98797977,1.814850005,0.678964597
0.294400007,2.014719963,1.988022566,1.815200011,0.67903949
0.29460001,2.014729977,1.988065124,1.815550017,0.679113966
0.294800013,2.01473999,1.988107801,1.815900023,0.679188651
0.294999987,2.014750004,1.988150358,1.816249977,0.679263127
0.29519999,2.014760017,1.988192916,1.816599983,0.679337603
0.295399994,2.014770031,1.988235235,1.816949989,0.679411662
0.295599997,2.014780045,1.988277912,1.817299995,0.679486346
0.2958,2.014790058,1.98832047,1.817650001,0.679560822
0.296000004,2.014800072,1.988363266,1.818000007,0.679635715
0.296200007,2.014810085,1.988405585,1.818350013,0.679709774
0.296400011,2.014820099,1.988448381,1.818700019,0.679784667
0.296600014,2.014830113,1.988491058,1.819050025,0.679859352
0.296799988,2.014839888,1.988533616,1.819399978,0.679933828
0.296999991,2.014849901,1.988576174,1.819749984,0.680008304
0.297199994,2.014859915,1.988618732,1.82009999,0.68008278
0.297399998,2.014869928,1.98866117,1.820449996,0.680157048
0.297600001,2.014879942,1.988703489,1.820800002,0.680231106
0.297800005,2.014889956,1.988746524,1.821150008,0.680306417
0.298000008,2.014899969,1.988789082,1.821500014,0.680380893
0.298200011,2.014909983,1.988831639,1.82185002,0.680455369
0.298400015,2.014919996,1.988874316,1.822200026,0.680530053
0.298599988,2.01493001,1.988916874,1.822549979,0.680604529
0.298799992,2.014940023,1.988959432,1.822899985,0.680679005
0.298999995,2.014950037,1.989001989,1.823249991,0.680753481
0.299199998,2.014960051,1.989044905,1.823599997,0.680828583
0.299400002,2.014970064,1.989087224,1.823950003,0.680902642
0.299600005,2.014980078,1.98913002,1.824300009,0.680977535
0.299800009,2.014990091,1.989172578,1.824650015,0.681052011
0.300000012,2.015000105,1.989214897,1.825000021,0.68112607
0.300199986,2.015010119,1.989257574,1.825349975,0.681200755
0.300399989,2.015019894,1.989300132,1.825699981,0.681275231
0.300599992,2.015029907,1.989342928,1.826049987,0.681350124
0.300799996,2.015039921,1.989385486,1.826399992,0.6814246
0.300999999,2.015049934,1.989427924,1.826749998,0.681498867
0.301200002,2.015059948,1.989470482,1.827100004,0.681573343
0.301400006,2.015069962,1.989513278,1.82745001,0.681648237
0.301600009,2.015079975,1.989555836,1.827800016,0.681722712
0.301800013,2.015089989,1.989598274,1.828150022,0.68179698
0.301999986,2.015100002,1.989640832,1.828499976,0.681871456
0.30219999,2.015110016,1.98968339,1.828849982,0.681945932
0.302399993,2.015120029,1.989726186,1.829199988,0.682020825
0.302599996,2.015130043,1.989768744,1.829549994,0.682095301
0.3028,2.015140057,1.98981142,1.829899999,0.682169986
0.303000003,2.01515007,1.989853978,1.830250005,0.682244462
0.303200007,2.015160084,1.989896774,1.830600011,0.682319355
0.30340001,2.015170097,1.989939332,1.830950017,0.682393831
0.303600013,2.015180111,1.989981532,1.831300023,0.682467681
0.303799987,2.015189886,1.99002409,1.831649977,0.682542157
0.30399999,2.0151999,1.990067124,1.831999983,0.682617468
0.304199994,2.015209913,1.990109205,1.832349989,0.682691109
0.304399997,2.015219927,1.990152121,1.832699995,0.682766211
0.3046,2.01522994,1.99019444,1.833050001,0.68284027
0.304800004,2.015239954,1.990237236,1.833400007,0.682915163
0.305000007,2.015249968,1.990279794,1.833750013,0.682989639
0.305200011,2.015259981,1.99032259,1.834100018,0.683064532
0.305400014,2.015269995,1.990365028,1.834450024,0.6831388
0.305599988,2.015280008,1.990407586,1.834799978,0.683213276
0.305799991,2.015290022,1.990450382,1.835149984,0.683288169
0.305999994,2.015300036,1.99049294,1.83549999,0.683362645
0.306199998,2.015310049,1.990535259,1.835849996,0.683436704
0.306400001,2.015320063,1.990577936,1.836200002,0.683511388
0.306600004,2.015330076,1.990620494,1.836550008,0.683585864
0.306800008,2.01534009,1.990663052,1.836900014,0.68366034
0.307000011,2.015350103,1.990705967,1.83725002,0.683735442
0.307200015,2.015360117,1.990748525,1.837600026,0.683809918
0.307399988,2.015369892,1.990790844,1.837949979,0.683883977
0.307599992,2.015379906,1.990833402,1.838299985,0.683958453
0.307799995,2.015389919,1.990875721,1.838649991,0.684032512
0.307999998,2.015399933,1.990918636,1.838999997,0.684107614
0.308200002,2.015409946,1.990961194,1.839350003,0.68418209
0.308400005,2.01541996,1.991003752,1.839700009,0.684256566
0.308600009,2.015429974,1.99104631,1.840050015,0.684331042
0.308800012,2.015439987,1.991089225,1.840400021,0.684406143
0.308999986,2.015450001,1.991131783,1.840749975,0.684480619
0.309199989,2.015460014,1.99117434,1.84109998,0.684555095
0.309399992,2.015470028,1.991216898,1.841449986,0.684629572
0.309599996,2.015480042,1.991259456,1.841799992,0.684704047
0.309799999,2.015490055,1.991301894,1.842149998,0.684778315
0.310000002,2.015500069,1.99134469,1.842500004,0.684853208
0.310200006,2.015510082,1.99138701,1.84285001,0.684927267
0.310400009,2.015520096,1.991429806,1.843200016,0.68500216
0.310600013,2.015530109,1.991472364,1.843550022,0.685076636
0.310799986,2.015539885,1.99151504,1.843899976,0.685151321
0.31099999,2.015549898,1.991557121,1.844249982,0.685224962
0.311199993,2.015559912,1.991600156,1.844599988,0.685300273
0.311399996,2.015569925,1.991642714,1.844949994,0.685374749
0.3116,2.015579939,1.991685152,1.845299999,0.685449016
0.311800003,2.015589953,1.99172771,1.845650005,0.685523492
0.312000006,2.015599966,1.991770268,1.846000011,0.685597968
0.31220001,2.01560998,1.991813064,1.846350017,0.685672861
0.312400013,2.015619993,1.991855383,1.846700023,0.68574692
0.312599987,2.015630007,1.99189806,1.847049977,0.685821605
0.31279999,2.01564002,1.991940856,1.847399983,0.685896498
0.312999994,2.015650034,1.991983414,1.847749989,0.685970974
0.313199997,2.015660048,1.99202621,1.848099995,0.686045867
0.3134,2.015670061,1.992068648,1.848450001,0.686120135
0.313600004,2.015680075,1.992111206,1.848800006,0.686194611
0.313800007,2.015690088,1.992153764,1.849150012,0.686269087
0.314000011,2.015700102,1.99219656,1.849500018,0.68634398
0.314200014,2.015710115,1.992238998,1.849850024,0.686418247
0.314399988,2.015719891,1.992281795,1.850199978,0.68649314
0.314599991,2.015729904,1.992324114,1.850549984,0.686567199
0.314799994,2.015739918,1.99236691,1.85089999,0.686642093
0.314999998,2.015749931,1.992409229,1.851249996,0.686716151
0.315200001,2.015759945,1.992451906,1.851600002,0.686790836
0.315400004,2.015769959,1.992494464,1.851950008,0.686865312
0.315600008,2.015779972,1.99253726,1.852300014,0.686940205
0.315800011,2.015789986,1.992579579,1.85265002,0.687014264
0.316000015,2.015799999,1.992622256,1.853000025,0.687088949
0.316199988,2.015810013,1.992664814,1.853349979,0.687163425
0.316399992,2.015820026,1.99270761,1.853699985,0.687238318
0.316599995,2.01583004,1.992749929,1.854049991,0.687312376
0.316799998,2.015840054,1.992792726,1.854399997,0.68738727
0.317000002,2.015850067,1.992835164,1.854750003,0.687461537
0.317200005,2.015860081,1.992877722,1.855100009,0.687536013
0.317400008,2.015870094,1.992920518,1.855450015,0.687610906
0.317600012,2.015880108,1.992963076,1.855800021,0.687685382
0.317799985,2.015889883,1.993005753,1.856149974,0.687760067
0.317999989,2.015899897,1.99304831,1.85649998,0.687834543
0.318199992,2.01590991,1.993090868,1.856849986,0.687909019
0.318399996,2.015919924,1.993133426,1.857199992,0.687983495
0.318599999,2.015929937,1.993176103,1.857549998,0.68805818
0.318800002,2.015939951,1.99321866,1.857900004,0.688132656
0.319000006,2.015949965,1.993261218,1.85825001,0.688207132
0.319200009,2.015959978,1.993303537,1.858600016,0.68828119
0.319400013,2.015969992,1.993346691,1.858950022,0.688356709
0.319599986,2.015980005,1.993388891,1.859299976,0.68843056
0.31979999,2.015990019,1.993431568,1.859649982,0.688505244
0.319999993,2.016000032,1.993473887,1.859999987,0.688579303
0.320199996,2.016010046,1.993516684,1.860349993,0.688654196
0.3204,2.01602006,1.993559361,1.860699999,0.688728881
0.320600003,2.016030073,1.993601918,1.861050005,0.688803357
0.320800006,2.016040087,1.993644476,1.861400011,0.688877833
0.32100001,2.0160501,1.993687034,1.861750017,0.688952309
0.321200013,2.016060114,1.99372983,1.862100023,0.689027202
0.321399987,2.016069889,1.993772268,1.862449977,0.68910147
0.32159999,2.016079903,1.993815064,1.862799983,0.689176363
0.321799994,2.016089916,1.993857622,1.863149989,0.689250839
0.321999997,2.01609993,1.99390018,1.863499995,0.689325315
0.3222,2.016109943,1.993942499,1.863850001,0.689399374
0.322400004,2.016119957,1.993985176,1.864200006,0.689474058
0.322600007,2.016129971,1.994027734,1.864550012,0.689548534
0.32280001,2.016139984,1.994070768,1.864900018,0.689623845
0.323000014,2.016149998,1.994113088,1.865250024,0.689697903
0.323199987,2.016160011,1.994155526,1.865599978,0.689772171
0.323399991,2.016170025,1.994198322,1.865949984,0.689847064
0.323599994,2.016180039,1.99424088,1.86629999,0.68992154
0.323799998,2.016190052,1.994283438,1.866649996,0.689996016
0.324000001,2.016200066,1.994325876,1.867000002,0.690070283
0.324200004,2.016210079,1.994368434,1.867350008,0.69014476
0.324400008,2.016220093,1.994410992,1.867700013,0.690219235
0.324600011,2.016230106,1.994453788,1.868050019,0.690294129
0.324800015,2.016239882,1.994496465,1.868400025,0.690368813
0.324999988,2.016249895,1.994539022,1.868749979,0.690443289
0.325199992,2.016259909,1.99458158,1.869099985,0.690517765
0.325399995,2.016269922,1.9946239,1.869449991,0.690591824
0.325599998,2.016279936,1.994666696,1.869799997,0.690666717
0.325800002,2.016289949,1.994709373,1.870150003,0.690741402
0.326000005,2.016299963,1.994751692,1.870500009,0.690815461
0.326200008,2.016309977,1.99479425,1.870850015,0.690889937
0.326400012,2.01631999,1.994837046,1.871200021,0.69096483
0.326599985,2.016330004,1.994879603,1.871549974,0.691039306
0.326799989,2.016340017,1.994921923,1.87189998,0.691113365
0.326999992,2.016350031,1.994964838,1.872249986,0.691188467
0.327199996,2.016360045,1.995007396,1.872599992,0.691262942
0.327399999,2.016370058,1.995049954,1.872949998,0.691337419
0.327600002,2.016380072,1.995092869,1.873300004,0.69141252
0.327800006,2.016390085,1.995135188,1.87365001,0.691486579
0.328000009,2.016400099,1.995177507,1.874000016,0.691560638
0.328200012,2.016410112,1.995220542,1.874350022,0.691635949
0.328399986,2.016419888,1.995262861,1.874699976,0.691710007
0.328599989,2.016429901,1.995305538,1.875049981,0.691784692
0.328799993,2.016439915,1.995348573,1.875399987,0.691860002
0.328999996,2.016449928,1.995390654,1.875749993,0.691933644
0.3292,2.016459942,1.995433211,1.876099999,0.69200812
0.329400003,2.016469955,1.995475888,1.876450005,0.692082805
0.329600006,2.016479969,1.995518208,1.876800011,0.692156863
0.32980001,2.016489983,1.995561004,1.877150017,0.692231756
0.330000013,2.016499996,1.9956038,1.877500023,0.69230665
0.330199987,2.01651001,1.995646358,1.877849977,0.692381126
0.33039999,2.016520023,1.995688796,1.878199983,0.692455393
0.330599994,2.016530037,1.995731354,1.878549989,0.692529869
0.330799997,2.016540051,1.995773912,1.878899995,0.692604345
0.331,2.016550064,1.995816708,1.87925,0.692679238
0.331200004,2.016560078,1.995859146,1.879600006,0.692753506
0.331400007,2.016570091,1.995901704,1.879950012,0.692827982
0.33160001,2.016580105,1.9959445,1.880300018,0.692902875
0.331800014,2.016590118,1.995987296,1.880650024,0.692977768
0.331999987,2.016599894,1.996029615,1.880999978,0.693051827
0.332199991,2.016609907,1.996072054,1.881349984,0.693126094
0.332399994,2.016619921,1.996115089,1.88169999,0.693201405
0.332599998,2.016629934,1.996157646,1.882049996,0.693275881
0.332800001,2.016639948,1.996200085,1.882400002,0.693350148
0.333000004,2.016649962,1.996242642,1.882750008,0.693424624
0.333200008,2.016659975,1.996284962,1.883100013,0.693498683
0.333400011,2.016669989,1.996327758,1.883450019,0.693573576
0.333600014,2.016680002,1.996370673,1.883800025,0.693648678
0.333799988,2.016690016,1.996412993,1.884149979,0.693722737
0.333999991,2.016700029,1.996455312,1.884499985,0.693796796
0.334199995,2.016710043,1.996498346,1.884849991,0.693872106
0.334399998,2.016720057,1.996540904,1.885199997,0.693946582
0.334600002,2.01673007,1.996583462,1.885550003,0.694021058
0.334800005,2.016740084,1.9966259,1.885900009,0.694095326
0.335000008,2.016750097,1.996668458,1.886250015,0.694169802
0.335200012,2.016760111,1.996711254,1.88660002,0.694244695
0.335399985,2.016769886,1.996753812,1.886949974,0.694319171
0.335599989,2.0167799,1.996796131,1.88729998,0.694393229
0.335799992,2.016789913,1.996838808,1.887649986,0.694467914
0.335999996,2.016799927,1.996881604,1.887999992,0.694542807
0.336199999,2.01680994,1.996923924,1.888349998,0.694616866
0.336400002,2.016819954,1.996966839,1.888700004,0.694691968
0.336600006,2.016829968,1.997009158,1.88905001,0.694766027
0.336800009,2.016839981,1.997051716,1.889400016,0.694840503
0.337000012,2.016849995,1.997094274,1.889750022,0.694914979
0.337199986,2.016860008,1.997136831,1.890099976,0.694989455
0.337399989,2.016870022,1.997179508,1.890449981,0.695064139
0.337599993,2.016880035,1.997222304,1.890799987,0.695139033
0.337799996,2.016890049,1.997264862,1.891149993,0.695213509
0.338,2.016900063,1.99730742,1.891499999,0.695287985
0.338200003,2.016910076,1.997349978,1.891850005,0.695362461
0.338400006,2.01692009,1.997392416,1.892200011,0.695436728
0.33860001,2.016930103,1.997435212,1.892550017,0.695511621
0.338800013,2.016940117,1.997477531,1.892900023,0.69558568
0.338999987,2.016949892,1.997520566,1.893249977,0.695660991
0.33919999,2.016959906,1.997563005,1.893599983,0.695735258
0.339399993,2.016969919,1.997605562,1.893949988,0.695809734
0.339599997,2.016979933,1.99764812,1.894299994,0.69588421
0.3398,2.016989946,1.997690678,1.89465,0.695958686
0.340000004,2.01699996,1.997733235,1.895000006,0.696033162
0.340200007,2.017009974,1.997775674,1.895350012,0.696107429
0.34040001,2.017019987,1.99781847,1.895700018,0.696182322
0.340600014,2.017030001,1.997861266,1.896050024,0.696257216
0.340799987,2.017040014,1.997903824,1.896399978,0.696331692
0.340999991,2.017050028,1.997946024,1.896749984,0.696405542
0.341199994,2.017060041,1.997988582,1.89709999,0.696480018
0.341399998,2.017070055,1.998031855,1.897449996,0.696555746
0.341600001,2.017080069,1.998073936,1.897800002,0.696629387
0.341800004,2.017090082,1.998116493,1.898150007,0.696703863
0.342000008,2.017100096,1.998158932,1.898500013,0.69677813
0.342200011,2.017110109,1.998201728,1.898850019,0.696853024
0.342400014,2.017119885,1.998244286,1.899200025,0.6969275
0.342599988,2.017129898,1.998287082,1.899549979,0.697002393
0.342799991,2.017139912,1.998329759,1.899899985,0.697077078
0.342999995,2.017149925,1.99837184,1.900249991,0.697150719
0.343199998,2.017159939,1.998415113,1.900599997,0.697226447
0.343400002,2.017169952,1.998457432,1.900950003,0.697300506
0.343600005,2.017179966,1.99849987,1.901300009,0.697374773
0.343800008,2.01718998,1.998542428,1.901650015,0.697449249
0.344000012,2.017199993,1.998584986,1.90200002,0.697523725
0.344199985,2.017210007,1.998627782,1.902349974,0.697598618
0.344399989,2.01722002,1.99867034,1.90269998,0.697673094
0.344599992,2.017230034,1.998712778,1.903049986,0.697747362
0.344799995,2.017240048,1.998755336,1.903399992,0.697821838
0.344999999,2.017250061,1.998797655,1.903749998,0.697895896
0.345200002,2.017260075,1.998840451,1.904100004,0.69797079
0.345400006,2.017270088,1.998883367,1.90445001,0.698045892
0.345600009,2.017280102,1.998925686,1.904800016,0.69811995
0.345800012,2.017290115,1.998968482,1.905150022,0.698194844
0.345999986,2.017299891,1.99901104,1.905499975,0.698269319
0.346199989,2.017309904,1.999053598,1.905849981,0.698343796
0.346399993,2.017319918,1.999096036,1.906199987,0.698418063
0.346599996,2.017329931,1.999138832,1.906549993,0.698492956
0.3468,2.017339945,1.99918139,1.906899999,0.698567432
0.347000003,2.017349958,1.999223948,1.907250005,0.698641908
0.347200006,2.017359972,1.999266625,1.907600011,0.698716593
0.34740001,2.017369986,1.999309182,1.907950017,0.698791069
0.347600013,2.017379999,1.99935174,1.908300023,0.698865545
0.347799987,2.017390013,1.999394298,1.908649977,0.698940021
0.34799999,2.017400026,1.999436975,1.908999983,0.699014705
0.348199993,2.01741004,1.999479294,1.909349988,0.699088764
0.348399997,2.017420054,1.99952209,1.909699994,0.699163658
0.3486,2.017430067,1.999564409,1.91005,0.699237716
0.348800004,2.017440081,1.999607205,1.910400006,0.699312609
0.349000007,2.017450094,1.999649882,1.910750012,0.699387294
0.34920001,2.017460108,1.99969244,1.911100018,0.69946177
0.349400014,2.017469883,1.999734998,1.911450024,0.699536246
0.349599987,2.017479897,1.999778032,1.911799978,0.699611557
0.349799991,2.01748991,1.999820232,1.912149984,0.699685407
0.349999994,2.017499924,1.99986279,1.91249999,0.699759883
0.350199997,2.017509937,1.999905586,1.912849995,0.699834776
0.350400001,2.017519951,1.999947906,1.913200001,0.699908835
0.350600004,2.017529964,1.999990702,1.913550007,0.699983728
0.350800008,2.017539978,2.00003314,1.913900013,0.700057995
0.351000011,2.017549992,2.000075817,1.914250019,0.70013268
0.351200014,2.017560005,2.000118494,1.914600025,0.700207365
0.351399988,2.017570019,2.000160694,1.914949979,0.700281215
0.351599991,2.017580032,2.000203371,1.915299985,0.700355899
0.351799995,2.017590046,2.000246048,1.915649991,0.700430584
0.351999998,2.01760006,2.000288725,1.915999997,0.700505269
0.352200002,2.017610073,2.000331402,1.916350003,0.700579953
0.352400005,2.017620087,2.00037384,1.916700009,0.700654221
0.352600008,2.0176301,2.000416756,1.917050014,0.700729322
0.352800012,2.017640114,2.000458717,1.91740002,0.700802755
0.352999985,2.017649889,2.000501633,1.917749974,0.700877857
0.353199989,2.017659903,2.00054431,1.91809998,0.700952542
0.353399992,2.017669916,2.000586748,1.918449986,0.701026809
0.353599995,2.01767993,2.000629425,1.918799992,0.701101494
0.353799999,2.017689943,2.000672102,1.919149998,0.701176178
0.354000002,2.017699957,2.000714541,1.919500004,0.701250446
0.354200006,2.017709971,2.000757217,1.91985001,0.70132513
0.354400009,2.017719984,2.000799656,1.920200016,0.701399398
0.354600012,2.017729998,2.000842333,1.920550022,0.701474082
0.354799986,2.017740011,2.000885248,1.920899975,0.701549184
0.354999989,2.017750025,2.000927687,1.921249981,0.701623452
0.355199993,2.017760038,2.000970364,1.921599987,0.701698136
0.355399996,2.017770052,2.001012802,1.921949993,0.701772404
0.355599999,2.017780066,2.001055241,1.922299999,0.701846671
0.355800003,2.017790079,2.001098156,1.922650005,0.701921773
0.356000006,2.017800093,2.001140595,1.923000011,0.70199604
0.35620001,2.017810106,2.00118351,1.923350017,0.702071142
0.356400013,2.017819881,2.001225948,1.923700023,0.70214541
0.356599987,2.017829895,2.001268387,1.924049977,0.702219677
0.35679999,2.017839909,2.001311064,1.924399982,0.702294362
0.356999993,2.017849922,2.001353741,1.924749988,0.702369046
0.357199997,2.017859936,2.001396179,1.925099994,0.702443314
0.3574,2.017869949,2.001438618,1.92545,0.702517581
0.357600004,2.017879963,2.001481533,1.925800006,0.702592683
0.357800007,2.017889977,2.001523972,1.926150012,0.70266695
0.35800001,2.01789999,2.00156641,1.926500018,0.702741218
0.358200014,2.017910004,2.001609087,1.926850024,0.702815902
0.358399987,2.017920017,2.001651764,1.927199978,0.702890587
0.358599991,2.017930031,2.001694202,1.927549984,0.702964854
0.358799994,2.017940044,2.001737356,1.92789999,0.703040373
0.358999997,2.017950058,2.001779318,1.928249995,0.703113806
0.359200001,2.017960072,2.001821756,1.928600001,0.703188074
0.359400004,2.017970085,2.001864672,1.928950007,0.703263175
0.359600008,2.017980099,2.00190711,1.929300013,0.703337443
0.359800011,2.017990112,2.001949787,1.929650019,0.703412127
0.360000014,2.017999888,2.001991987,1.930000025,0.703485978
0.360199988,2.018009901,2.002034903,1.930349979,0.70356108
0.360399991,2.018019915,2.00207758,1.930699985,0.703635764
0.360599995,2.018029928,2.002120018,1.931049991,0.703710032
0.360799998,2.018039942,2.002162933,1.931399997,0.703785133
0.361000001,2.018049955,2.00220561,1.931750002,0.703859818
0.361200005,2.018059969,2.002248049,1.932100008,0.703934085
0.361400008,2.018069983,2.002290726,1.932450014,0.70400877
0.361600012,2.018079996,2.002333164,1.93280002,0.704083037
0.361799985,2.01809001,2.002375603,1.933149974,0.704157305
0.361999989,2.018100023,2.00241828,1.93349998,0.704231989
0.362199992,2.018110037,2.002460957,1.933849986,0.704306674
0.362399995,2.01812005,2.002503872,1.934199992,0.704381776
0.362599999,2.018130064,2.00254631,1.934549998,0.704456043
0.362800002,2.018140078,2.002588749,1.934900004,0.704530311
0.363000006,2.018150091,2.002631426,1.93525001,0.704604995
0.363200009,2.018160105,2.002673864,1.935600016,0.704679263
0.363400012,2.018170118,2.002716541,1.935950022,0.704753947
0.363599986,2.018179894,2.00275898,1.936299975,0.704828215
0.363799989,2.018189907,2.002801418,1.936649981,0.704902482
0.363999993,2.018199921,2.002844334,1.936999987,0.704977584
0.364199996,2.018209934,2.002886772,1.937349993,0.705051851
0.364399999,2.018219948,2.002929449,1.937699999,0.705126536
0.364600003,2.018229961,2.002972126,1.938050005,0.705201221
0.364800006,2.018239975,2.003014326,1.938400011,0.705275071
0.36500001,2.018249989,2.003057241,1.938750017,0.705350172
0.365200013,2.018260002,2.003099442,1.939100023,0.705424023
0.365399987,2.018270016,2.003142119,1.939449976,0.705498707
0.36559999,2.018280029,2.003184795,1.939799982,0.705573392
0.365799993,2.018290043,2.003227472,1.940149988,0.705648077
0.365999997,2.018300057,2.003270388,1.940499994,0.705723178
0.3662,2.01831007,2.003312826,1.94085,0.705797446
0.366400003,2.018320084,2.003355265,1.941200006,0.705871713
0.366600007,2.018330097,2.003397942,1.941550012,0.705946398
0.36680001,2.018340111,2.00344038,1.941900018,0.706020665
0.367000014,2.018349886,2.003483295,1.942250024,0.706095767
0.367199987,2.0183599,2.003525734,1.942599978,0.706170034
0.367399991,2.018369913,2.003568173,1.942949984,0.706244302
0.367599994,2.018379927,2.003611088,1.943299989,0.706319404
0.367799997,2.01838994,2.003653288,1.943649995,0.706393254
0.368000001,2.018399954,2.003695965,1.944000001,0.706467938
0.368200004,2.018409967,2.003738403,1.944350007,0.706542206
0.368400008,2.018419981,2.003781319,1.944700013,0.706617308
0.368600011,2.018429995,2.003823757,1.945050019,0.706691575
0.368800014,2.018440008,2.003866196,1.945400025,0.706765842
0.368999988,2.018450022,2.003909111,1.945749979,0.706840944
0.369199991,2.018460035,2.00395155,1.946099985,0.706915212
0.369399995,2.018470049,2.003993988,1.946449991,0.706989479
0.369599998,2.018480063,2.004036903,1.946799997,0.707064581
0.369800001,2.018490076,2.004079342,1.947150002,0.707138848
0.370000005,2.01850009,2.004122019,1.947500008,0.707213533
0.370200008,2.018510103,2.004164457,1.947850014,0.7072878
0.370400012,2.018520117,2.004207134,1.94820002,0.707362485
0.370599985,2.018529892,2.004249811,1.948549974,0.70743717
0.370799989,2.018539906,2.004292488,1.94889998,0.707511854
0.370999992,2.018549919,2.004334927,1.949249986,0.707586122
0.371199995,2.018559933,2.004377604,1.949599992,0.707660806
0.371399999,2.018569946,2.004420281,1.949949998,0.707735491
0.371600002,2.01857996,2.004462719,1.950300004,0.707809758
0.371800005,2.018589973,2.004505634,1.950650009,0.70788486
0.372000009,2.018599987,2.004548073,1.951000015,0.707959127
0.372200012,2.018610001,2.00459075,1.951350021,0.708033812
0.372399986,2.018620014,2.004633188,1.951699975,0.708108079
0.372599989,2.018630028,2.004675627,1.952049981,0.708182347
0.372799993,2.018640041,2.004718065,1.952399987,0.708256614
0.372999996,2.018650055,2.004760742,1.952749993,0.708331299
0.373199999,2.018660069,2.004803419,1.953099999,0.708405983
0.373400003,2.018670082,2.004845858,1.953450005,0.708480251
0.373600006,2.018680096,2.004888296,1.953800011,0.708554518
0.37380001,2.018690109,2.004931212,1.954150017,0.70862962
0.374000013,2.018699884,2.004973888,1.954500023,0.708704305
0.374199987,2.018709898,2.005016327,1.954849976,0.708778572
0.37439999,2.018719912,2.005059004,1.955199982,0.708853257
0.374599993,2.018729925,2.005101442,1.955549988,0.708927524
0.374799997,2.018739939,2.005144119,1.955899994,0.709002209
0.375,2.018749952,2.005186558,1.95625,0.709076476
0.375200003,2.018759966,2.005229473,1.956600006,0.709151578
0.375400007,2.01876998,2.00527215,1.956950012,0.709226263
0.37560001,2.018779993,2.005314589,1.957300018,0.70930053
0.375800014,2.018790007,2.005357266,1.957650024,0.709375215
0.375999987,2.01880002,2.005399704,1.957999977,0.709449482
0.376199991,2.018810034,2.005442143,1.958349983,0.709523749
0.376399994,2.018820047,2.005485058,1.958699989,0.709598851
0.376599997,2.018830061,2.005527258,1.959049995,0.709672701
0.376800001,2.018840075,2.005570173,1.959400001,0.709747803
0.377000004,2.018850088,2.00561285,1.959750007,0.709822488
0.377200007,2.018860102,2.005655289,1.960100013,0.709896755
0.377400011,2.018870115,2.005697966,1.960450019,0.70997144
0.377600014,2.01887989,2.005740404,1.960800025,0.710045707
0.377799988,2.018889904,2.005782843,1.961149979,0.710119975
0.377999991,2.018899918,2.00582552,1.961499985,0.710194659
0.378199995,2.018909931,2.005868197,1.961849991,0.710269344
0.378399998,2.018919945,2.005910873,1.962199996,0.710344028
0.378600001,2.018929958,2.00595355,1.962550002,0.710418713
0.378800005,2.018939972,2.005995989,1.962900008,0.71049298
0.379000008,2.018949986,2.006038427,1.963250014,0.710567248
0.379200012,2.018959999,2.006081104,1.96360002,0.710641933
0.379400015,2.018970013,2.006123781,1.963950026,0.710716617
0.379599989,2.018980026,2.00616622,1.96429998,0.710790884
0.379799992,2.01899004,2.006209135,1.964649986,0.710865986
0.379999995,2.019000053,2.006251335,1.964999992,0.710939836
0.380199999,2.019010067,2.006293774,1.965349998,0.711014104
0.380400002,2.019020081,2.006336689,1.965700004,0.711089206
0.380600005,2.019030094,2.006379366,1.966050009,0.71116389
0.380800009,2.019040108,2.006422043,1.966400015,0.711238575
0.381000012,2.019049883,2.006464481,1.966750021,0.711312842
0.381199986,2.019059897,2.00650692,1.967099975,0.71138711
0.381399989,2.01906991,2.006549597,1.967449981,0.711461794
0.381599993,2.019079924,2.006592035,1.967799987,0.711536062
0.381799996,2.019089937,2.006634951,1.968149993,0.711611164
0.381999999,2.019099951,2.006677389,1.968499999,0.711685431
0.382200003,2.019109964,2.006719828,1.968850005,0.711759698
0.382400006,2.019119978,2.006762743,1.969200011,0.7118348
0.382600009,2.019129992,2.006805182,1.969550016,0.711909068
0.382800013,2.019140005,2.00684762,1.969900022,0.711983335
0.382999986,2.019150019,2.006890535,1.970249976,0.712058437
0.38319999,2.019160032,2.006932735,1.970599982,0.712132287
0.383399993,2.019170046,2.006975412,1.970949988,0.712206972
0.383599997,2.019180059,2.007018328,1.971299994,0.712282073
0.3838,2.019190073,2.007060766,1.97165,0.712356341
0.384000003,2.019200087,2.007103443,1.972000006,0.712431025
0.384200007,2.0192101,2.00714612,1.972350012,0.71250571
0.38440001,2.019220114,2.007188559,1.972700018,0.712579978
0.384600014,2.019229889,2.007231474,1.973050024,0.712655079
0.384799987,2.019239903,2.007273912,1.973399977,0.712729347
0.384999991,2.019249916,2.007316351,1.973749983,0.712803614
0.385199994,2.01925993,2.007359028,1.974099989,0.712878299
0.385399997,2.019269943,2.007401466,1.974449995,0.712952566
0.385600001,2.019279957,2.007444382,1.974800001,0.713027668
0.385800004,2.01928997,2.00748682,1.975150007,0.713101935
0.386000007,2.019299984,2.00752902,1.975500013,0.713175786
0.386200011,2.019309998,2.007572174,1.975850019,0.713251305
0.386400014,2.019320011,2.007614136,1.976200025,0.713324737
0.386599988,2.019330025,2.00765729,1.976549978,0.713400257
0.386799991,2.019340038,2.007699728,1.976899984,0.713474524
0.386999995,2.019350052,2.007741928,1.97724999,0.713548374
0.387199998,2.019360066,2.007784843,1.977599996,0.713623476
0.387400001,2.019370079,2.00782752,1.977950002,0.713698161
0.387600005,2.019380093,2.007869959,1.978300008,0.713772428
0.387800008,2.019390106,2.007912874,1.978650014,0.71384753
0.388000011,2.019399881,2.007955074,1.97900002,0.71392138
0.388200015,2.019409895,2.007997751,1.979350026,0.713996065
0.388399988,2.019419909,2.008040428,1.97969998,0.714070749
0.388599992,2.019429922,2.008082867,1.980049986,0.714145017
0.388799995,2.019439936,2.008125544,1.980399992,0.714219701
0.388999999,2.019449949,2.008167982,1.980749998,0.714293969
0.389200002,2.019459963,2.008210659,1.981100004,0.714368653
0.389400005,2.019469976,2.008253336,1.981450009,0.714443338
0.389600009,2.01947999,2.008296013,1.981800015,0.714518023
0.389800012,2.019490004,2.00833869,1.982150021,0.714592707
0.389999986,2.019500017,2.008381367,1.982499975,0.714667392
0.390199989,2.019510031,2.008423805,1.982849981,0.714741659
0.390399993,2.019520044,2.008466244,1.983199987,0.714815926
0.390599996,2.019530058,2.008508682,1.983549993,0.714890194
0.390799999,2.019540072,2.008551359,1.983899999,0.714964879
0.391000003,2.019550085,2.008594275,1.984250005,0.71503998
0.391200006,2.019560099,2.008636475,1.984600011,0.715113831
0.391400009,2.019570112,2.00867939,1.984950016,0.715188933
0.391600013,2.019579887,2.008722067,1.985300022,0.715263617
0.391799986,2.019589901,2.008764505,1.985649976,0.715337884
0.39199999,2.019599915,2.008806944,1.985999982,0.715412152
0.392199993,2.019609928,2.008849621,1.986349988,0.715486836
0.392399997,2.019619942,2.008892298,1.986699994,0.715561521
0.3926,2.019629955,2.008934498,1.98705,0.715635371
0.392800003,2.019639969,2.008977413,1.987400006,0.715710473
0.393000007,2.019649983,2.00902009,1.987750012,0.715785158
0.39320001,2.019659996,2.009062529,1.988100018,0.715859425
0.393400013,2.01967001,2.009105206,1.988450023,0.71593411
0.393599987,2.019680023,2.009147644,1.988799977,0.716008377
0.39379999,2.019690037,2.009190321,1.989149983,0.716083062
0.393999994,2.01970005,2.009232998,1.989499989,0.716157746
0.394199997,2.019710064,2.009275198,1.989849995,0.716231597
0.394400001,2.019720078,2.009318113,1.990200001,0.716306698
0.394600004,2.019730091,2.00936079,1.990550007,0.716381383
0.394800007,2.019740105,2.00940299,1.990900013,0.716455233
0.395000011,2.019750118,2.009445906,1.991250019,0.716530335
0.395200014,2.019759893,2.009488344,1.991600025,0.716604602
0.395399988,2.019769907,2.00953126,1.991949978,0.716679704
0.395599991,2.019779921,2.009573698,1.992299984,0.716753972
0.395799995,2.019789934,2.009616375,1.99264999,0.716828656
0.395999998,2.019799948,2.009659052,1.992999996,0.716903341
0.396200001,2.019809961,2.009701252,1.993350002,0.716977191
0.396400005,2.019819975,2.009744167,1.993700008,0.717052293
0.396600008,2.019829989,2.009786844,1.994050014,0.717126978
0.396800011,2.019840002,2.009829044,1.99440002,0.717200828
0.397000015,2.019850016,2.00987196,1.994750026,0.717275929
0.397199988,2.019860029,2.009914398,1.99509998,0.717350197
0.397399992,2.019870043,2.009957075,1.995449986,0.717424881
0.397599995,2.019880056,2.009999514,1.995799991,0.717499149
0.397799999,2.01989007,2.010042429,1.996149997,0.717574251
0.398000002,2.019900084,2.010084868,1.996500003,0.717648518
0.398200005,2.019910097,2.010127544,1.996850009,0.717723203
0.398400009,2.019920111,2.010170221,1.997200015,0.717797887
0.398600012,2.019929886,2.01021266,1.997550021,0.717872155
0.398799986,2.019939899,2.010255098,1.997899975,0.717946422
0.398999989,2.019949913,2.010298014,1.998249981,0.718021524
0.399199992,2.019959927,2.010340452,1.998599987,0.718095791
0.399399996,2.01996994,2.010382891,1.998949993,0.718170059
0.399599999,2.019979954,2.010425568,1.999299999,0.718244743
0.399800003,2.019989967,2.010468006,1.999650005,0.718319011
0.400000006,2.019999981,2.010510683,2.000000011,0.718393695


==> Figures/toy_1d/toy_1d_magnified_gt.csv <==
x_sample,y_sample,x_sample_mag,y_sample_mag
-0.02,1.600000024,1.265000001,4.165E-08
-0.0198,1.603999972,1.26535,0.006999952
-0.0196,1.60800004,1.2657,0.01400007
-0.019400001,1.611999989,1.266049999,0.02099998
-0.019200001,1.616000056,1.266399998,0.028000099
-0.018999999,1.620000005,1.266750001,0.035000008
-0.0188,1.623999953,1.267100001,0.041999918
-0.0186,1.628000021,1.26745,0.049000037
-0.0184,1.63199997,1.267799999,0.055999947
-0.018200001,1.636000037,1.268149999,0.063000065
-0.017999999,1.639999986,1.268500001,0.069999975
-0.0178,1.644000053,1.268850001,0.077000093
-0.0176,1.648000002,1.2692,0.084000003
-0.0174,1.65199995,1.26955,0.090999913
-0.017200001,1.656000018,1.269899999,0.098000032
-0.017000001,1.659999967,1.270249998,0.104999942
-0.016799999,1.664000034,1.270600001,0.11200006
-0.0166,1.667999983,1.270950001,0.11899997
-0.0164,1.672000051,1.2713,0.126000088
-0.0162,1.675999999,1.271649999,0.132999998
-0.016000001,1.679999948,1.271999999,0.139999908
-0.015799999,1.684000015,1.272350001,0.147000027
-0.0156,1.687999964,1.272700001,0.153999937
-0.0154,1.692000032,1.27305,0.161000055
-0.0152,1.69599998,1.273399999,0.167999965
-0.015,1.700000048,1.273750001,0.175000083
-0.0148,1.703999996,1.2741,0.181999993
-0.0146,1.707999945,1.274449999,0.188999903
-0.0144,1.712000012,1.2748,0.196000022
-0.0142,1.715999961,1.27515,0.202999932
-0.014,1.720000029,1.275499999,0.21000005
-0.0138,1.723999977,1.27585,0.21699996
-0.0136,1.728000045,1.2762,0.224000078
-0.0134,1.731999993,1.276550001,0.230999988
-0.0132,1.735999942,1.2769,0.237999898
-0.013,1.74000001,1.277249999,0.245000017
-0.0128,1.743999958,1.277600001,0.251999927
-0.0126,1.748000026,1.27795,0.259000045
-0.0124,1.751999974,1.278299999,0.265999955
-0.0122,1.756000042,1.27865,0.273000074
-0.012,1.759999991,1.279,0.279999983
-0.0118,1.764000058,1.279349999,0.287000102
-0.0116,1.768000007,1.2797,0.294000012
-0.0114,1.771999955,1.28005,0.300999922
-0.0112,1.776000023,1.280400001,0.30800004
-0.011,1.779999971,1.28075,0.31499995
-0.0108,1.784000039,1.281099999,0.322000068
-0.0106,1.787999988,1.281450001,0.328999978
-0.0104,1.792000055,1.2818,0.336000097
-0.0102,1.796000004,1.282149999,0.343000007
-0.01,1.799999952,1.2825,0.349999917
-0.0098,1.80400002,1.28285,0.357000035
-0.009600001,1.807999969,1.283199999,0.363999945
-0.0094,1.812000036,1.28355,0.371000063
-0.0092,1.815999985,1.2839,0.377999973
-0.009,1.820000053,1.284250001,0.385000092
-0.0088,1.824000001,1.2846,0.392000002
-0.0086,1.82799995,1.284949999,0.398999912
-0.0084,1.832000017,1.285300001,0.40600003
-0.0082,1.835999966,1.28565,0.41299994
-0.008,1.840000033,1.285999999,0.420000058
-0.0078,1.843999982,1.28635,0.426999968
-0.0076,1.84800005,1.2867,0.434000087
-0.0074,1.851999998,1.28705,0.440999997
-0.0072,1.855999947,1.2874,0.447999907
-0.007,1.860000014,1.28775,0.455000025
-0.0068,1.863999963,1.2881,0.461999935
-0.0066,1.868000031,1.28845,0.469000053
-0.0064,1.871999979,1.2888,0.475999963
-0.0062,1.876000047,1.28915,0.483000082
-0.006,1.879999995,1.2895,0.489999992
-0.0058,1.883999944,1.28985,0.496999901
-0.0056,1.888000011,1.2902,0.50400002
-0.0054,1.89199996,1.29055,0.51099993
-0.0052,1.896000028,1.2909,0.518000048
-0.005,1.899999976,1.29125,0.524999958
-0.0048,1.904000044,1.2916,0.532000077
-0.0046,1.907999992,1.29195,0.538999987
-0.0044,1.911999941,1.2923,0.545999897
-0.0042,1.916000009,1.29265,0.553000015
-0.004,1.919999957,1.293,0.559999925
-0.0038,1.924000025,1.29335,0.567000043
-0.0036,1.927999973,1.2937,0.573999953
-0.0034,1.932000041,1.29405,0.581000072
-0.0032,1.93599999,1.2944,0.587999982
-0.003,1.940000057,1.29475,0.5950001
-0.0028,1.944000006,1.2951,0.60200001
-0.0026,1.947999954,1.29545,0.60899992
-0.0024,1.952000022,1.2958,0.616000038
-0.0022,1.95599997,1.29615,0.622999948
-0.002,1.960000038,1.2965,0.630000067
-0.0018,1.963999987,1.29685,0.636999977
-0.0016,1.968000054,1.2972,0.644000095
-0.0014,1.972000003,1.29755,0.651000005
-0.0012,1.975999951,1.2979,0.657999915
-0.001,1.980000019,1.29825,0.665000033
-0.0008,1.983999968,1.2986,0.671999943
-0.0006,1.988000035,1.29895,0.679000062
-0.0004,1.991999984,1.2993,0.685999972
-0.0002,1.996000052,1.29965,0.69300009
0,2,1.3,0.7
0.0002,2.000010014,1.30035,0.700017524
0.0004,2.000020027,1.3007,0.700035048
0.0006,2.000030041,1.30105,0.700052571
0.0008,2.000040054,1.3014,0.700070095
0.001,2.000050068,1.30175,0.700087619
0.0012,2.000060082,1.3021,0.700105143
0.0014,2.000070095,1.30245,0.700122666
0.0016,2.000080109,1.3028,0.70014019
0.0018,2.000089884,1.30315,0.700157297
0.002,2.000099897,1.3035,0.70017482
0.0022,2.000109911,1.30385,0.700192344
0.0024,2.000119925,1.3042,0.700209868
0.0026,2.000129938,1.30455,0.700227392
0.0028,2.000139952,1.3049,0.700244915
0.003,2.000149965,1.30525,0.700262439
0.0032,2.000159979,1.3056,0.700279963
0.0034,2.000169992,1.30595,0.700297487
0.0036,2.000180006,1.3063,0.700315011
0.0038,2.00019002,1.30665,0.700332534
0.004,2.000200033,1.307,0.700350058
0.0042,2.000210047,1.30735,0.700367582
0.0044,2.00022006,1.3077,0.700385106
0.0046,2.000230074,1.30805,0.700402629
0.0048,2.000240088,1.3084,0.700420153
0.005,2.000250101,1.30875,0.700437677
0.0052,2.000260115,1.3091,0.700455201
0.0054,2.00026989,1.30945,0.700472307
0.0056,2.000279903,1.3098,0.700489831
0.0058,2.000289917,1.31015,0.700507355
0.006,2.000299931,1.3105,0.700524879
0.0062,2.000309944,1.31085,0.700542402
0.0064,2.000319958,1.3112,0.700559926
0.0066,2.000329971,1.31155,0.70057745
0.0068,2.000339985,1.3119,0.700594974
0.007,2.000349999,1.31225,0.700612497
0.0072,2.000360012,1.3126,0.700630021
0.0074,2.000370026,1.31295,0.700647545
0.0076,2.000380039,1.3133,0.700665069
0.0078,2.000390053,1.31365,0.700682592
0.008,2.000400066,1.314000001,0.700700116
0.0082,2.00041008,1.31435,0.70071764
0.0084,2.000420094,1.314699999,0.700735164
0.0086,2.000430107,1.315050001,0.700752687
0.0088,2.000439882,1.3154,0.700769794
0.009,2.000449896,1.315749999,0.700787318
0.0092,2.000459909,1.3161,0.700804841
0.0094,2.000469923,1.31645,0.700822365
0.009600001,2.000479937,1.316800001,0.700839889
0.0098,2.00048995,1.31715,0.700857413
0.01,2.000499964,1.3175,0.700874937
0.0102,2.000509977,1.317850001,0.70089246
0.0104,2.000519991,1.3182,0.700909984
0.0106,2.000530005,1.318549999,0.700927508
0.0108,2.000540018,1.318900001,0.700945032
0.011,2.000550032,1.31925,0.700962555
0.0112,2.000560045,1.319599999,0.700980079
0.0114,2.000570059,1.31995,0.700997603
0.0116,2.000580072,1.3203,0.701015127
0.0118,2.000590086,1.320650001,0.70103265
0.012,2.0006001,1.321,0.701050174
0.0122,2.000610113,1.32135,0.701067698
0.0124,2.000619888,1.321700001,0.701084805
0.0126,2.000629902,1.32205,0.701102328
0.0128,2.000639916,1.322399999,0.701119852
0.013,2.000649929,1.322750001,0.701137376
0.0132,2.000659943,1.3231,0.7011549
0.0134,2.000669956,1.323449999,0.701172423
0.0136,2.00067997,1.3238,0.701189947
0.0138,2.000689983,1.32415,0.701207471
0.014,2.000699997,1.324500001,0.701224995
0.0142,2.000710011,1.32485,0.701242518
0.0144,2.000720024,1.3252,0.701260042
0.0146,2.000730038,1.325550001,0.701277566
0.0148,2.000740051,1.3259,0.70129509
0.015,2.000750065,1.326249999,0.701312613
0.0152,2.000760078,1.326600001,0.701330137
0.0154,2.000770092,1.32695,0.701347661
0.0156,2.000780106,1.327299999,0.701365185
0.015799999,2.000790119,1.327649999,0.701382709
0.016000001,2.000799894,1.328000001,0.701399815
0.0162,2.000809908,1.328350001,0.701417339
0.0164,2.000819922,1.3287,0.701434863
0.0166,2.000829935,1.329049999,0.701452386
0.016799999,2.000839949,1.329399999,0.70146991
0.017000001,2.000849962,1.329750002,0.701487434
0.017200001,2.000859976,1.330100001,0.701504958
0.0174,2.000869989,1.33045,0.701522481
0.0176,2.000880003,1.3308,0.701540005
0.0178,2.000890017,1.331149999,0.701557529
0.017999999,2.00090003,1.331499999,0.701575053
0.018200001,2.000910044,1.331850001,0.701592576
0.0184,2.000920057,1.332200001,0.7016101
0.0186,2.000930071,1.33255,0.701627624
0.0188,2.000940085,1.332899999,0.701645148
0.018999999,2.000950098,1.333249999,0.701662672
0.019200001,2.000960112,1.333600002,0.701680195
0.019400001,2.000969887,1.333950001,0.701697302
0.0196,2.0009799,1.3343,0.701714826
0.0198,2.000989914,1.33465,0.701732349
0.02,2.000999928,1.334999999,0.701749873
0.020199999,2.001009941,1.335349999,0.701767397
0.020400001,2.001019955,1.335700001,0.701784921
0.0206,2.001029968,1.336050001,0.701802445
0.0208,2.001039982,1.3364,0.701819968
0.021,2.001049995,1.336749999,0.701837492
0.021199999,2.001060009,1.337099999,0.701855016
0.021400001,2.001070023,1.337450002,0.70187254
0.021600001,2.001080036,1.337800001,0.701890063
0.0218,2.00109005,1.33815,0.701907587
0.022,2.001100063,1.3385,0.701925111
0.0222,2.001110077,1.338849999,0.701942635
0.022399999,2.001120091,1.339199999,0.701960158
0.022600001,2.001130104,1.339550001,0.701977682
0.0228,2.001140118,1.339900001,0.701995206
0.023,2.001149893,1.34025,0.702012312
0.0232,2.001159906,1.340599999,0.702029836
0.023399999,2.00116992,1.340949999,0.70204736
0.023600001,2.001179934,1.341300002,0.702064884
0.023800001,2.001189947,1.341650001,0.702082407
0.024,2.001199961,1.342,0.702099931
0.0242,2.001209974,1.34235,0.702117455
0.0244,2.001219988,1.342699999,0.702134979
0.024599999,2.001230001,1.343049999,0.702152502
0.024800001,2.001240015,1.343400001,0.702170026
0.025,2.001250029,1.343750001,0.70218755
0.0252,2.001260042,1.3441,0.702205074
0.0254,2.001270056,1.344449999,0.702222598
0.025599999,2.001280069,1.344799999,0.702240121
0.025800001,2.001290083,1.345150002,0.702257645
0.026000001,2.001300097,1.345500001,0.702275169
0.0262,2.00131011,1.34585,0.702292693
0.0264,2.001319885,1.3462,0.702309799
0.0266,2.001329899,1.346549999,0.702327323
0.026799999,2.001339912,1.346899999,0.702344847
0.027000001,2.001349926,1.347250001,0.702362371
0.0272,2.00135994,1.347600001,0.702379894
0.0274,2.001369953,1.34795,0.702397418
0.0276,2.001379967,1.348299999,0.702414942
0.027799999,2.00138998,1.348649999,0.702432466
0.028000001,2.001399994,1.349000002,0.702449989
0.028200001,2.001410008,1.349350001,0.702467513
0.0284,2.001420021,1.3497,0.702485037
0.0286,2.001430035,1.35005,0.702502561
0.0288,2.001440048,1.350399999,0.702520084
0.028999999,2.001450062,1.350749999,0.702537608
0.029200001,2.001460075,1.351100001,0.702555132
0.0294,2.001470089,1.351450001,0.702572656
0.0296,2.001480103,1.3518,0.702590179
0.0298,2.001490116,1.352149999,0.702607703
0.029999999,2.001499891,1.352499999,0.70262481
0.030200001,2.001509905,1.352850002,0.702642334
0.030400001,2.001519918,1.353200001,0.702659857
0.0306,2.001529932,1.35355,0.702677381
0.0308,2.001539946,1.3539,0.702694905
0.031,2.001549959,1.354249999,0.702712429
0.031199999,2.001559973,1.354599999,0.702729952
0.031399999,2.001569986,1.354949998,0.702747476
0.031599999,2.00158,1.355299997,0.702765
0.031800002,2.001590014,1.355650003,0.702782524
0.032000002,2.001600027,1.356000003,0.702800047
0.032200001,2.001610041,1.356350002,0.702817571
0.032400001,2.001620054,1.356700001,0.702835095
0.032600001,2.001630068,1.357050001,0.702852619
0.0328,2.001640081,1.3574,0.702870142
0.033,2.001650095,1.35775,0.702887666
0.0332,2.001660109,1.358099999,0.70290519
0.033399999,2.001669884,1.358449998,0.702922296
0.033599999,2.001679897,1.358799998,0.70293982
0.033799999,2.001689911,1.359149997,0.702957344
0.034000002,2.001699925,1.359500003,0.702974868
0.034200002,2.001709938,1.359850003,0.702992392
0.034400001,2.001719952,1.360200002,0.703009915
0.034600001,2.001729965,1.360550001,0.703027439
0.034800001,2.001739979,1.360900001,0.703044963
0.035,2.001749992,1.36125,0.703062487
0.0352,2.001760006,1.3616,0.703080011
0.0354,2.00177002,1.361949999,0.703097534
0.035599999,2.001780033,1.362299998,0.703115058
0.035799999,2.001790047,1.362649998,0.703132582
0.035999999,2.00180006,1.362999997,0.703150106
0.036200002,2.001810074,1.363350003,0.703167629
0.036400002,2.001820087,1.363700003,0.703185153
0.036600001,2.001830101,1.364050002,0.703202677
0.036800001,2.001840115,1.364400001,0.703220201
0.037000001,2.00184989,1.364750001,0.703237307
0.0372,2.001859903,1.3651,0.703254831
0.0374,2.001869917,1.36545,0.703272355
0.0376,2.001879931,1.365799999,0.703289878
0.037799999,2.001889944,1.366149998,0.703307402
0.037999999,2.001899958,1.366499998,0.703324926
0.038199998,2.001909971,1.366849997,0.70334245
0.038400002,2.001919985,1.367200003,0.703359973
0.038600002,2.001929998,1.367550003,0.703377497
0.038800001,2.001940012,1.367900002,0.703395021
0.039000001,2.001950026,1.368250001,0.703412545
0.039200001,2.001960039,1.368600001,0.703430068
0.0394,2.001970053,1.36895,0.703447592
0.0396,2.001980066,1.3693,0.703465116
0.039799999,2.00199008,1.369649999,0.70348264
0.039999999,2.002000094,1.369999998,0.703500164
0.040199999,2.002010107,1.370349998,0.703517687
0.040399998,2.002019882,1.370699997,0.703534794
0.040600002,2.002029896,1.371050003,0.703552318
0.040800002,2.002039909,1.371400003,0.703569841
0.041000001,2.002049923,1.371750002,0.703587365
0.041200001,2.002059937,1.372100001,0.703604889
0.041400001,2.00206995,1.372450001,0.703622413
0.0416,2.002079964,1.3728,0.703639936
0.0418,2.002089977,1.37315,0.70365746
0.041999999,2.002099991,1.373499999,0.703674984
0.042199999,2.002110004,1.373849998,0.703692508
0.042399999,2.002120018,1.374199998,0.703710032
0.042599998,2.002130032,1.374549997,0.703727555
0.042800002,2.002140045,1.374900003,0.703745079
0.043000002,2.002150059,1.375250003,0.703762603
0.043200001,2.002160072,1.375600002,0.703780127
0.043400001,2.002170086,1.375950001,0.70379765
0.0436,2.0021801,1.376300001,0.703815174
0.0438,2.002190113,1.37665,0.703832698
0.044,2.002199888,1.377,0.703849804
0.044199999,2.002209902,1.377349999,0.703867328
0.044399999,2.002219915,1.377699998,0.703884852
0.044599999,2.002229929,1.378049998,0.703902376
0.044799998,2.002239943,1.378399997,0.7039199
0.045000002,2.002249956,1.378750003,0.703937423
0.045200001,2.00225997,1.379100002,0.703954947
0.045400001,2.002269983,1.379450002,0.703972471
0.045600001,2.002279997,1.379800001,0.703989995
0.0458,2.002290011,1.380150001,0.704007518
0.046,2.002300024,1.3805,0.704025042
0.0462,2.002310038,1.380849999,0.704042566
0.046399999,2.002320051,1.381199999,0.70406009
0.046599999,2.002330065,1.381549998,0.704077613
0.046799999,2.002340078,1.381899998,0.704095137
0.046999998,2.002350092,1.382249997,0.704112661
0.047200002,2.002360106,1.382600003,0.704130185
0.047400001,2.002370119,1.382950002,0.704147708
0.047600001,2.002379894,1.383300002,0.704164815
0.047800001,2.002389908,1.383650001,0.704182339
0.048,2.002399921,1.384000001,0.704199862
0.0482,2.002409935,1.38435,0.704217386
0.0484,2.002419949,1.384699999,0.70423491
0.048599999,2.002429962,1.385049999,0.704252434
0.048799999,2.002439976,1.385399998,0.704269957
0.048999999,2.002449989,1.385749998,0.704287481
0.049199998,2.002460003,1.386099997,0.704305005
0.049400002,2.002470017,1.386450003,0.704322529
0.049600001,2.00248003,1.386800002,0.704340053
0.049800001,2.002490044,1.387150002,0.704357576
0.050000001,2.002500057,1.387500001,0.7043751
0.0502,2.002510071,1.387850001,0.704392624
0.0504,2.002520084,1.3882,0.704410148
0.0506,2.002530098,1.388549999,0.704427672
0.050799999,2.002540112,1.388899999,0.704445195
0.050999999,2.002549887,1.389249998,0.704462302
0.051199999,2.0025599,1.389599998,0.704479826
0.051399998,2.002569914,1.389949997,0.704497349
0.051600002,2.002579927,1.390300003,0.704514873
0.051800001,2.002589941,1.390650002,0.704532397
0.052000001,2.002599955,1.391000002,0.704549921
0.052200001,2.002609968,1.391350001,0.704567444
0.0524,2.002619982,1.391700001,0.704584968
0.0526,2.002629995,1.39205,0.704602492
0.0528,2.002640009,1.392399999,0.704620016
0.052999999,2.002650023,1.392749999,0.704637539
0.053199999,2.002660036,1.393099998,0.704655063
0.053399999,2.00267005,1.393449998,0.704672587
0.053599998,2.002680063,1.393799997,0.704690111
0.053800002,2.002690077,1.394150003,0.704707634
0.054000001,2.00270009,1.394500002,0.704725158
0.054200001,2.002710104,1.394850002,0.704742682
0.054400001,2.002720118,1.395200001,0.704760206
0.0546,2.002729893,1.395550001,0.704777312
0.0548,2.002739906,1.3959,0.704794836
0.055,2.00274992,1.396249999,0.70481236
0.055199999,2.002759934,1.396599999,0.704829884
0.055399999,2.002769947,1.396949998,0.704847407
0.055599999,2.002779961,1.397299998,0.704864931
0.055799998,2.002789974,1.397649997,0.704882455
0.056000002,2.002799988,1.398000003,0.704899979
0.056200001,2.002810001,1.398350002,0.704917502
0.056400001,2.002820015,1.398700002,0.704935026
0.056600001,2.002830029,1.399050001,0.70495255
0.0568,2.002840042,1.399400001,0.704970074
0.057,2.002850056,1.39975,0.704987597
0.0572,2.002860069,1.400099999,0.705005121
0.057399999,2.002870083,1.400449999,0.705022645
0.057599999,2.002880096,1.400799998,0.705040169
0.057799999,2.00289011,1.401149998,0.705057693
0.057999998,2.002899885,1.401499997,0.705074799
0.058200002,2.002909899,1.401850003,0.705092323
0.058400001,2.002919912,1.402200002,0.705109847
0.058600001,2.002929926,1.402550002,0.70512737
0.058800001,2.00293994,1.402900001,0.705144894
0.059,2.002949953,1.403250001,0.705162418
0.0592,2.002959967,1.4036,0.705179942
0.0594,2.00296998,1.403949999,0.705197465
0.059599999,2.002979994,1.404299999,0.705214989
0.059799999,2.002990007,1.404649998,0.705232513
0.059999999,2.003000021,1.404999998,0.705250037
0.060199998,2.003010035,1.405349997,0.705267561
0.060400002,2.003020048,1.405700003,0.705285084
0.060600001,2.003030062,1.406050002,0.705302608
0.060800001,2.003040075,1.406400002,0.705320132
0.061000001,2.003050089,1.406750001,0.705337656
0.0612,2.003060103,1.407100001,0.705355179
0.0614,2.003070116,1.40745,0.705372703
0.0616,2.003079891,1.407799999,0.70538981
0.061799999,2.003089905,1.408149999,0.705407333
0.061999999,2.003099918,1.408499998,0.705424857
0.062199999,2.003109932,1.408849998,0.705442381
0.062399998,2.003119946,1.409199997,0.705459905
0.062600002,2.003129959,1.409550003,0.705477428
0.062799998,2.003139973,1.409899996,0.705494952
0.063000001,2.003149986,1.410250002,0.705512476
0.063199997,2.00316,1.410599995,0.70553
0.0634,2.003170013,1.410950001,0.705547523
0.063600004,2.003180027,1.411300006,0.705565047
0.0638,2.003190041,1.411649999,0.705582571
0.064000003,2.003200054,1.412000005,0.705600095
0.064199999,2.003210068,1.412349998,0.705617618
0.064400002,2.003220081,1.412700004,0.705635142
0.064599998,2.003230095,1.413049997,0.705652666
0.064800002,2.003240109,1.413400003,0.70567019
0.064999998,2.003249884,1.413749996,0.705687296
0.065200001,2.003259897,1.414100002,0.70570482
0.065399997,2.003269911,1.414449995,0.705722344
0.0656,2.003279924,1.414800001,0.705739868
0.065800004,2.003289938,1.415150006,0.705757392
0.066,2.003299952,1.415499999,0.705774915
0.066200003,2.003309965,1.415850005,0.705792439
0.066399999,2.003319979,1.416199998,0.705809963
0.066600002,2.003329992,1.416550004,0.705827487
0.066799998,2.003340006,1.416899997,0.70584501
0.067000002,2.00335002,1.417250003,0.705862534
0.067199998,2.003360033,1.417599996,0.705880058
0.067400001,2.003370047,1.417950002,0.705897582
0.067599997,2.00338006,1.418299995,0.705915105
0.0678,2.003390074,1.418650001,0.705932629
0.068000004,2.003400087,1.419000006,0.705950153
0.0682,2.003410101,1.419349999,0.705967677
0.068400003,2.003420115,1.419700005,0.7059852
0.068599999,2.00342989,1.420049998,0.706002307
0.068800002,2.003439903,1.420400004,0.706019831
0.068999998,2.003449917,1.420749997,0.706037354
0.069200002,2.00345993,1.421100003,0.706054878
0.069399998,2.003469944,1.421449996,0.706072402
0.069600001,2.003479958,1.421800002,0.706089926
0.069799997,2.003489971,1.422149995,0.70610745
0.07,2.003499985,1.422500001,0.706124973
0.070200004,2.003509998,1.422850006,0.706142497
0.0704,2.003520012,1.423199999,0.706160021
0.070600003,2.003530026,1.423550005,0.706177545
0.070799999,2.003540039,1.423899998,0.706195068
0.071000002,2.003550053,1.424250004,0.706212592
0.071199998,2.003560066,1.424599997,0.706230116
0.071400002,2.00357008,1.424950003,0.70624764
0.071599998,2.003580093,1.425299996,0.706265163
0.071800001,2.003590107,1.425650002,0.706282687
0.071999997,2.003599882,1.425999995,0.706299794
0.0722,2.003609896,1.426350001,0.706317317
0.072400004,2.003619909,1.426700006,0.706334841
0.0726,2.003629923,1.427049999,0.706352365
0.072800003,2.003639936,1.427400005,0.706369889
0.072999999,2.00364995,1.427749998,0.706387412
0.073200002,2.003659964,1.428100004,0.706404936
0.073399998,2.003669977,1.428449997,0.70642246
0.073600002,2.003679991,1.428800003,0.706439984
0.073799998,2.003690004,1.429149996,0.706457508
0.074000001,2.003700018,1.429500002,0.706475031
0.074199997,2.003710032,1.429849995,0.706492555
0.0744,2.003720045,1.430200001,0.706510079
0.074600004,2.003730059,1.430550006,0.706527603
0.0748,2.003740072,1.430899999,0.706545127
0.075000003,2.003750086,1.431250005,0.70656265
0.075199999,2.003760099,1.431599998,0.706580174
0.075400002,2.003770113,1.431950004,0.706597698
0.075599998,2.003779888,1.432299997,0.706614804
0.075800002,2.003789902,1.432650003,0.706632328
0.075999998,2.003799915,1.432999996,0.706649852
0.076200001,2.003809929,1.433350002,0.706667376
0.076399997,2.003819943,1.433699995,0.706684899
0.0766,2.003829956,1.434050001,0.706702423
0.076800004,2.00383997,1.434400006,0.706719947
0.077,2.003849983,1.434749999,0.706737471
0.077200003,2.003859997,1.435100005,0.706754994
0.077399999,2.00387001,1.435449998,0.706772518
0.077600002,2.003880024,1.435800004,0.706790042
0.077799998,2.003890038,1.436149997,0.706807566
0.078000002,2.003900051,1.436500003,0.706825089
0.078199998,2.003910065,1.436849996,0.706842613
0.078400001,2.003920078,1.437200002,0.706860137
0.078599997,2.003930092,1.437549995,0.706877661
0.0788,2.003940105,1.437900001,0.706895184
0.079000004,2.003950119,1.438250006,0.706912708
0.0792,2.003959894,1.438599999,0.706929815
0.079400003,2.003969908,1.438950005,0.706947339
0.079599999,2.003979921,1.439299998,0.706964862
0.079800002,2.003989935,1.439650004,0.706982386
0.079999998,2.003999949,1.439999997,0.70699991
0.080200002,2.004009962,1.440350003,0.707017434
0.080399998,2.004019976,1.440699996,0.707034957
0.080600001,2.004029989,1.441050002,0.707052481
0.080799997,2.004040003,1.441399995,0.707070005
0.081,2.004050016,1.44175,0.707087529
0.081200004,2.00406003,1.442100006,0.707105053
0.0814,2.004070044,1.442449999,0.707122576
0.081600003,2.004080057,1.442800005,0.7071401
0.081799999,2.004090071,1.443149998,0.707157624
0.082000002,2.004100084,1.443500004,0.707175148
0.082199998,2.004110098,1.443849997,0.707192671
0.082400002,2.004120112,1.444200003,0.707210195
0.082599998,2.004129887,1.444549996,0.707227302
0.082800001,2.0041399,1.444900002,0.707244825
0.082999997,2.004149914,1.445249994,0.707262349
0.0832,2.004159927,1.4456,0.707279873
0.083400004,2.004169941,1.445950006,0.707297397
0.0836,2.004179955,1.446299999,0.70731492
0.083800003,2.004189968,1.446650005,0.707332444
0.083999999,2.004199982,1.446999998,0.707349968
0.084200002,2.004209995,1.447350004,0.707367492
0.084399998,2.004220009,1.447699997,0.707385016
0.084600002,2.004230022,1.448050003,0.707402539
0.084799998,2.004240036,1.448399996,0.707420063
0.085000001,2.00425005,1.448750002,0.707437587
0.085199997,2.004260063,1.449099994,0.707455111
0.0854,2.004270077,1.44945,0.707472634
0.085600004,2.00428009,1.449800006,0.707490158
0.0858,2.004290104,1.450149999,0.707507682
0.086000003,2.004300118,1.450500005,0.707525206
0.086199999,2.004309893,1.450849998,0.707542312
0.086400002,2.004319906,1.451200004,0.707559836
0.086599998,2.00432992,1.451549997,0.70757736
0.086800002,2.004339933,1.451900003,0.707594883
0.086999998,2.004349947,1.452249996,0.707612407
0.087200001,2.004359961,1.452600002,0.707629931
0.087399997,2.004369974,1.452949994,0.707647455
0.0876,2.004379988,1.4533,0.707664978
0.087800004,2.004390001,1.453650006,0.707682502
0.088,2.004400015,1.453999999,0.707700026
0.088200003,2.004410029,1.454350005,0.70771755
0.088399999,2.004420042,1.454699998,0.707735074
0.088600002,2.004430056,1.455050004,0.707752597
0.088799998,2.004440069,1.455399997,0.707770121
0.089000002,2.004450083,1.455750003,0.707787645
0.089199998,2.004460096,1.456099996,0.707805169
0.089400001,2.00447011,1.456450002,0.707822692
0.089599997,2.004479885,1.456799994,0.707839799
0.0898,2.004489899,1.45715,0.707857323
0.090000004,2.004499912,1.457500006,0.707874847
0.0902,2.004509926,1.457849999,0.70789237
0.090400003,2.004519939,1.458200005,0.707909894
0.090599999,2.004529953,1.458549998,0.707927418
0.090800002,2.004539967,1.458900004,0.707944942
0.090999998,2.00454998,1.459249997,0.707962465
0.091200002,2.004559994,1.459600003,0.707979989
0.091399998,2.004570007,1.459949996,0.707997513
0.091600001,2.004580021,1.460300002,0.708015037
0.091799997,2.004590035,1.460649994,0.70803256
0.092,2.004600048,1.461,0.708050084
0.092200004,2.004610062,1.461350006,0.708067608
0.0924,2.004620075,1.461699999,0.708085132
0.092600003,2.004630089,1.462050005,0.708102655
0.092799999,2.004640102,1.462399998,0.708120179
0.093000002,2.004650116,1.462750004,0.708137703
0.093199998,2.004659891,1.463099997,0.708154809
0.093400002,2.004669905,1.463450003,0.708172333
0.093599998,2.004679918,1.463799996,0.708189857
0.093800001,2.004689932,1.464150001,0.708207381
0.093999997,2.004699945,1.464499994,0.708224904
0.0942,2.004709959,1.46485,0.708242428
0.094400004,2.004719973,1.465200006,0.708259952
0.0946,2.004729986,1.465549999,0.708277476
0.094800003,2.00474,1.465900005,0.708295
0.094999999,2.004750013,1.466249998,0.708312523
0.095200002,2.004760027,1.466600004,0.708330047
0.095399998,2.004770041,1.466949997,0.708347571
0.095600002,2.004780054,1.467300003,0.708365095
0.095799997,2.004790068,1.467649995,0.708382618
0.096000001,2.004800081,1.468000001,0.708400142
0.096199997,2.004810095,1.468349994,0.708417666
0.0964,2.004820108,1.4687,0.70843519
0.096600004,2.004829884,1.469050006,0.708452296
0.0968,2.004839897,1.469399999,0.70846982
0.097000003,2.004849911,1.469750005,0.708487344
0.097199999,2.004859924,1.470099998,0.708504868
0.097400002,2.004869938,1.470450004,0.708522391
0.097599998,2.004879952,1.470799997,0.708539915
0.097800002,2.004889965,1.471150003,0.708557439
0.097999997,2.004899979,1.471499995,0.708574963
0.098200001,2.004909992,1.471850001,0.708592486
0.098399997,2.004920006,1.472199994,0.70861001
0.0986,2.004930019,1.47255,0.708627534
0.098800004,2.004940033,1.472900006,0.708645058
0.099,2.004950047,1.473249999,0.708662581
0.099200003,2.00496006,1.473600005,0.708680105
0.099399999,2.004970074,1.473949998,0.708697629
0.099600002,2.004980087,1.474300004,0.708715153
0.099799998,2.004990101,1.474649997,0.708732677
0.100000002,2.005000114,1.475000003,0.7087502
0.100199997,2.00500989,1.475349995,0.708767307
0.100400001,2.005019903,1.475700001,0.708784831
0.100599997,2.005029917,1.476049994,0.708802354
0.1008,2.00503993,1.4764,0.708819878
0.101000004,2.005049944,1.476750006,0.708837402
0.1012,2.005059958,1.477099999,0.708854926
0.101400003,2.005069971,1.477450005,0.708872449
0.101599999,2.005079985,1.477799998,0.708889973
0.101800002,2.005089998,1.478150004,0.708907497
0.101999998,2.005100012,1.478499997,0.708925021
0.102200002,2.005110025,1.478850003,0.708942544
0.102399997,2.005120039,1.479199995,0.708960068
0.102600001,2.005130053,1.479550001,0.708977592
0.102799997,2.005140066,1.479899994,0.708995116
0.103,2.00515008,1.48025,0.709012639
0.103200004,2.005160093,1.480600006,0.709030163
0.103399999,2.005170107,1.480949999,0.709047687
0.103600003,2.005179882,1.481300005,0.709064794
0.103799999,2.005189896,1.481649998,0.709082317
0.104000002,2.005199909,1.482000004,0.709099841
0.104199998,2.005209923,1.482349997,0.709117365
0.104400002,2.005219936,1.482700003,0.709134889
0.104599997,2.00522995,1.483049995,0.709152412
0.104800001,2.005239964,1.483400001,0.709169936
0.104999997,2.005249977,1.483749994,0.70918746
0.1052,2.005259991,1.4841,0.709204984
0.105400004,2.005270004,1.484450006,0.709222508
0.105599999,2.005280018,1.484799999,0.709240031
0.105800003,2.005290031,1.485150005,0.709257555
0.105999999,2.005300045,1.485499998,0.709275079
0.106200002,2.005310059,1.485850004,0.709292603
0.106399998,2.005320072,1.486199997,0.709310126
0.106600002,2.005330086,1.486550003,0.70932765
0.106799997,2.005340099,1.486899995,0.709345174
0.107000001,2.005350113,1.487250001,0.709362698
0.107199997,2.005359888,1.487599994,0.709379804
0.1074,2.005369902,1.48795,0.709397328
0.107600004,2.005379915,1.488300006,0.709414852
0.107799999,2.005389929,1.488649999,0.709432375
0.108000003,2.005399942,1.489000005,0.709449899
0.108199999,2.005409956,1.489349998,0.709467423
0.108400002,2.00541997,1.489700004,0.709484947
0.108599998,2.005429983,1.490049997,0.70950247
0.108800001,2.005439997,1.490400002,0.709519994
0.108999997,2.00545001,1.490749995,0.709537518
0.109200001,2.005460024,1.491100001,0.709555042
0.109399997,2.005470038,1.491449994,0.709572566
0.1096,2.005480051,1.4918,0.709590089
0.109800004,2.005490065,1.492150006,0.709607613
0.109999999,2.005500078,1.492499999,0.709625137
0.110200003,2.005510092,1.492850005,0.709642661
0.110399999,2.005520105,1.493199998,0.709660184
0.110600002,2.005530119,1.493550004,0.709677708
0.110799998,2.005539894,1.493899997,0.709694815
0.111000001,2.005549908,1.494250002,0.709712338
0.111199997,2.005559921,1.494599995,0.709729862
0.111400001,2.005569935,1.494950001,0.709747386
0.111599997,2.005579948,1.495299994,0.70976491
0.1118,2.005589962,1.49565,0.709782434
0.112000004,2.005599976,1.496000006,0.709799957
0.112199999,2.005609989,1.496349999,0.709817481
0.112400003,2.005620003,1.496700005,0.709835005
0.112599999,2.005630016,1.497049998,0.709852529
0.112800002,2.00564003,1.497400004,0.709870052
0.112999998,2.005650044,1.497749997,0.709887576
0.113200001,2.005660057,1.498100002,0.7099051
0.113399997,2.005670071,1.498449995,0.709922624
0.113600001,2.005680084,1.498800001,0.709940147
0.113799997,2.005690098,1.499149994,0.709957671
0.114,2.005700111,1.4995,0.709975195
0.114200003,2.005709887,1.499850006,0.709992302
0.114399999,2.0057199,1.500199999,0.710009825
0.114600003,2.005729914,1.500550005,0.710027349
0.114799999,2.005739927,1.500899998,0.710044873
0.115000002,2.005749941,1.501250004,0.710062397
0.115199998,2.005759955,1.501599997,0.71007992
0.115400001,2.005769968,1.501950002,0.710097444
0.115599997,2.005779982,1.502299995,0.710114968
0.115800001,2.005789995,1.502650001,0.710132492
0.115999997,2.005800009,1.502999994,0.710150015
0.1162,2.005810022,1.50335,0.710167539
0.116400003,2.005820036,1.503700006,0.710185063
0.116599999,2.00583005,1.504049999,0.710202587
0.116800003,2.005840063,1.504400005,0.71022011
0.116999999,2.005850077,1.504749998,0.710237634
0.117200002,2.00586009,1.505100004,0.710255158
0.117399998,2.005870104,1.505449997,0.710272682
0.117600001,2.005880117,1.505800002,0.710290205
0.117799997,2.005889893,1.506149995,0.710307312
0.118000001,2.005899906,1.506500001,0.710324836
0.118199997,2.00590992,1.506849994,0.710342359
0.1184,2.005919933,1.5072,0.710359883
0.118600003,2.005929947,1.507550006,0.710377407
0.118799999,2.005939961,1.507899999,0.710394931
0.119000003,2.005949974,1.508250005,0.710412455
0.119199999,2.005959988,1.508599998,0.710429978
0.119400002,2.005970001,1.508950004,0.710447502
0.119599998,2.005980015,1.509299997,0.710465026
0.119800001,2.005990028,1.509650002,0.71048255
0.119999997,2.006000042,1.509999995,0.710500074
0.120200001,2.006010056,1.510350001,0.710517597
0.120399997,2.006020069,1.510699994,0.710535121
0.1206,2.006030083,1.51105,0.710552645
0.120800003,2.006040096,1.511400006,0.710570169
0.120999999,2.00605011,1.511749999,0.710587692
0.121200003,2.006059885,1.512100005,0.710604799
0.121399999,2.006069899,1.512449998,0.710622323
0.121600002,2.006079912,1.512800004,0.710639846
0.121799998,2.006089926,1.513149997,0.71065737
0.122000001,2.006099939,1.513500002,0.710674894
0.122199997,2.006109953,1.513849995,0.710692418
0.122400001,2.006119967,1.514200001,0.710709941
0.122599997,2.00612998,1.514549994,0.710727465
0.1228,2.006139994,1.5149,0.710744989
0.123000003,2.006150007,1.515250006,0.710762513
0.123199999,2.006160021,1.515599999,0.710780036
0.123400003,2.006170034,1.515950005,0.71079756
0.123599999,2.006180048,1.516299998,0.710815084
0.123800002,2.006190062,1.516650004,0.710832608
0.123999998,2.006200075,1.516999997,0.710850131
0.124200001,2.006210089,1.517350002,0.710867655
0.124399997,2.006220102,1.517699995,0.710885179
0.124600001,2.006230116,1.518050001,0.710902703
0.124799997,2.006239891,1.518399994,0.710919809
0.125,2.006249905,1.51875,0.710937333
0.125200003,2.006259918,1.519100006,0.710954857
0.125400007,2.006269932,1.519450012,0.710972381
0.125599995,2.006279945,1.519799992,0.710989904
0.125799999,2.006289959,1.520149998,0.711007428
0.126000002,2.006299973,1.520500004,0.711024952
0.126200005,2.006309986,1.520850009,0.711042476
0.126399994,2.00632,1.521199989,0.711059999
0.126599997,2.006330013,1.521549995,0.711077523
0.126800001,2.006340027,1.521900001,0.711095047
0.127000004,2.00635004,1.522250007,0.711112571
0.127200007,2.006360054,1.522600013,0.711130095
0.127399996,2.006370068,1.522949993,0.711147618
0.127599999,2.006380081,1.523299999,0.711165142
0.127800003,2.006390095,1.523650005,0.711182666
0.128000006,2.006400108,1.524000011,0.71120019
0.128199995,2.006409884,1.524349991,0.711217296
0.128399998,2.006419897,1.524699996,0.71123482
0.128600001,2.006429911,1.525050002,0.711252344
0.128800005,2.006439924,1.525400008,0.711269867
0.128999993,2.006449938,1.525749988,0.711287391
0.129199997,2.006459951,1.526099994,0.711304915
0.1294,2.006469965,1.52645,0.711322439
0.129600003,2.006479979,1.526800006,0.711339963
0.129800007,2.006489992,1.527150012,0.711357486
0.129999995,2.006500006,1.527499992,0.71137501
0.130199999,2.006510019,1.527849998,0.711392534
0.130400002,2.006520033,1.528200004,0.711410058
0.130600005,2.006530047,1.528550009,0.711427581
0.130799994,2.00654006,1.528899989,0.711445105
0.130999997,2.006550074,1.529249995,0.711462629
0.131200001,2.006560087,1.529600001,0.711480153
0.131400004,2.006570101,1.529950007,0.711497676
0.131600007,2.006580114,1.530300013,0.7115152
0.131799996,2.00658989,1.530649993,0.711532307
0.131999999,2.006599903,1.530999999,0.71154983
0.132200003,2.006609917,1.531350005,0.711567354
0.132400006,2.00661993,1.531700011,0.711584878
0.132599995,2.006629944,1.53204999,0.711602402
0.132799998,2.006639957,1.532399996,0.711619925
0.133000001,2.006649971,1.532750002,0.711637449
0.133200005,2.006659985,1.533100008,0.711654973
0.133399993,2.006669998,1.533449988,0.711672497
0.133599997,2.006680012,1.533799994,0.71169002
0.1338,2.006690025,1.53415,0.711707544
0.134000003,2.006700039,1.534500006,0.711725068
0.134200007,2.006710053,1.534850012,0.711742592
0.134399995,2.006720066,1.535199992,0.711760116
0.134599999,2.00673008,1.535549998,0.711777639
0.134800002,2.006740093,1.535900004,0.711795163
0.135000005,2.006750107,1.536250009,0.711812687
0.135199994,2.006759882,1.536599989,0.711829793
0.135399997,2.006769896,1.536949995,0.711847317
0.135600001,2.006779909,1.537300001,0.711864841
0.135800004,2.006789923,1.537650007,0.711882365
0.136000007,2.006799936,1.538000013,0.711899889
0.136199996,2.00680995,1.538349993,0.711917412
0.136399999,2.006819964,1.538699999,0.711934936
0.136600003,2.006829977,1.539050005,0.71195246
0.136800006,2.006839991,1.539400011,0.711969984
0.136999995,2.006850004,1.53974999,0.711987507
0.137199998,2.006860018,1.540099996,0.712005031
0.137400001,2.006870031,1.540450002,0.712022555
0.137600005,2.006880045,1.540800008,0.712040079
0.137799993,2.006890059,1.541149988,0.712057602
0.137999997,2.006900072,1.541499994,0.712075126
0.1382,2.006910086,1.54185,0.71209265
0.138400003,2.006920099,1.542200006,0.712110174
0.138600007,2.006930113,1.542550012,0.712127697
0.138799995,2.006939888,1.542899992,0.712144804
0.138999999,2.006949902,1.543249998,0.712162328
0.139200002,2.006959915,1.543600004,0.712179852
0.139400005,2.006969929,1.543950009,0.712197375
0.139599994,2.006979942,1.544299989,0.712214899
0.139799997,2.006989956,1.544649995,0.712232423
0.140000001,2.00699997,1.545000001,0.712249947
0.140200004,2.007009983,1.545350007,0.71226747
0.140400007,2.007019997,1.545700013,0.712284994
0.140599996,2.00703001,1.546049993,0.712302518
0.140799999,2.007040024,1.546399999,0.712320042
0.141000003,2.007050037,1.546750005,0.712337565
0.141200006,2.007060051,1.547100011,0.712355089
0.141399995,2.007070065,1.54744999,0.712372613
0.141599998,2.007080078,1.547799996,0.712390137
0.141800001,2.007090092,1.548150002,0.71240766
0.142000005,2.007100105,1.548500008,0.712425184
0.142199993,2.007110119,1.548849988,0.712442708
0.142399997,2.007119894,1.549199994,0.712459815
0.1426,2.007129908,1.54955,0.712477338
0.142800003,2.007139921,1.549900006,0.712494862
0.143000007,2.007149935,1.550250012,0.712512386
0.143199995,2.007159948,1.550599992,0.71252991
0.143399999,2.007169962,1.550949997,0.712547433
0.143600002,2.007179976,1.551300003,0.712564957
0.143800005,2.007189989,1.551650009,0.712582481
0.143999994,2.007200003,1.551999989,0.712600005
0.144199997,2.007210016,1.552349995,0.712617529
0.144400001,2.00722003,1.552700001,0.712635052
0.144600004,2.007230043,1.553050007,0.712652576
0.144800007,2.007240057,1.553400013,0.7126701
0.144999996,2.007250071,1.553749993,0.712687624
0.145199999,2.007260084,1.554099999,0.712705147
0.145400003,2.007270098,1.554450005,0.712722671
0.145600006,2.007280111,1.554800011,0.712740195
0.145799995,2.007289887,1.55514999,0.712757301
0.145999998,2.0072999,1.555499996,0.712774825
0.146200001,2.007309914,1.555850002,0.712792349
0.146400005,2.007319927,1.556200008,0.712809873
0.146599993,2.007329941,1.556549988,0.712827396
0.146799997,2.007339954,1.556899994,0.71284492
0.147,2.007349968,1.55725,0.712862444
0.147200003,2.007359982,1.557600006,0.712879968
0.147400007,2.007369995,1.557950012,0.712897491
0.147599995,2.007380009,1.558299991,0.712915015
0.147799999,2.007390022,1.558649997,0.712932539
0.148000002,2.007400036,1.559000003,0.712950063
0.148200005,2.007410049,1.559350009,0.712967586
0.148399994,2.007420063,1.559699989,0.71298511
0.148599997,2.007430077,1.560049995,0.713002634
0.148800001,2.00744009,1.560400001,0.713020158
0.149000004,2.007450104,1.560750007,0.713037682
0.149200007,2.007460117,1.561100013,0.713055205
0.149399996,2.007469893,1.561449993,0.713072312
0.149599999,2.007479906,1.561799999,0.713089836
0.149800003,2.00748992,1.562150005,0.713107359
0.150000006,2.007499933,1.562500011,0.713124883
0.150199994,2.007509947,1.56284999,0.713142407
0.150399998,2.00751996,1.563199996,0.713159931
0.150600001,2.007529974,1.563550002,0.713177455
0.150800005,2.007539988,1.563900008,0.713194978
0.150999993,2.007550001,1.564249988,0.713212502
0.151199997,2.007560015,1.564599994,0.713230026
0.1514,2.007570028,1.56495,0.71324755
0.151600003,2.007580042,1.565300006,0.713265073
0.151800007,2.007590056,1.565650012,0.713282597
0.151999995,2.007600069,1.565999991,0.713300121
0.152199999,2.007610083,1.566349997,0.713317645
0.152400002,2.007620096,1.566700003,0.713335168
0.152600005,2.00763011,1.567050009,0.713352692
0.152799994,2.007639885,1.567399989,0.713369799
0.152999997,2.007649899,1.567749995,0.713387322
0.153200001,2.007659912,1.568100001,0.713404846
0.153400004,2.007669926,1.568450007,0.71342237
0.153600007,2.007679939,1.568800013,0.713439894
0.153799996,2.007689953,1.569149993,0.713457418
0.153999999,2.007699966,1.569499999,0.713474941
0.154200003,2.00770998,1.569850005,0.713492465
0.154400006,2.007719994,1.57020001,0.713509989
0.154599994,2.007730007,1.57054999,0.713527513
0.154799998,2.007740021,1.570899996,0.713545036
0.155000001,2.007750034,1.571250002,0.71356256
0.155200005,2.007760048,1.571600008,0.713580084
0.155399993,2.007770062,1.571949988,0.713597608
0.155599996,2.007780075,1.572299994,0.713615131
0.1558,2.007790089,1.57265,0.713632655
0.156000003,2.007800102,1.573000006,0.713650179
0.156200007,2.007810116,1.573350012,0.713667703
0.156399995,2.007819891,1.573699991,0.713684809
0.156599999,2.007829905,1.574049997,0.713702333
0.156800002,2.007839918,1.574400003,0.713719857
0.157000005,2.007849932,1.574750009,0.71373738
0.157199994,2.007859945,1.575099989,0.713754904
0.157399997,2.007869959,1.575449995,0.713772428
0.157600001,2.007879973,1.575800001,0.713789952
0.157800004,2.007889986,1.576150007,0.713807475
0.158000007,2.0079,1.576500013,0.713824999
0.158199996,2.007910013,1.576849993,0.713842523
0.158399999,2.007920027,1.577199998,0.713860047
0.158600003,2.00793004,1.577550004,0.713877571
0.158800006,2.007940054,1.57790001,0.713895094
0.158999994,2.007950068,1.57824999,0.713912618
0.159199998,2.007960081,1.578599996,0.713930142
0.159400001,2.007970095,1.578950002,0.713947666
0.159600005,2.007980108,1.579300008,0.71396519
0.159799993,2.007989883,1.579649988,0.713982296
0.159999996,2.007999897,1.579999994,0.71399982
0.1602,2.008009911,1.58035,0.714017344
0.160400003,2.008019924,1.580700006,0.714034867
0.160600007,2.008029938,1.581050012,0.714052391
0.160799995,2.008039951,1.581399991,0.714069915
0.160999999,2.008049965,1.581749997,0.714087439
0.161200002,2.008059979,1.582100003,0.714104962
0.161400005,2.008069992,1.582450009,0.714122486
0.161599994,2.008080006,1.582799989,0.71414001
0.161799997,2.008090019,1.583149995,0.714157534
0.162000001,2.008100033,1.583500001,0.714175057
0.162200004,2.008110046,1.583850007,0.714192581
0.162400007,2.00812006,1.584200013,0.714210105
0.162599996,2.008130074,1.584549992,0.714227629
0.162799999,2.008140087,1.584899998,0.714245152
0.163000003,2.008150101,1.585250004,0.714262676
0.163200006,2.008160114,1.58560001,0.7142802
0.163399994,2.00816989,1.58594999,0.714297307
0.163599998,2.008179903,1.586299996,0.71431483
0.163800001,2.008189917,1.586650002,0.714332354
0.164000005,2.00819993,1.587000008,0.714349878
0.164199993,2.008209944,1.587349988,0.714367402
0.164399996,2.008219957,1.587699994,0.714384925
0.1646,2.008229971,1.58805,0.714402449
0.164800003,2.008239985,1.588400006,0.714419973
0.165000007,2.008249998,1.588750012,0.714437497
0.165199995,2.008260012,1.589099991,0.71445502
0.165399998,2.008270025,1.589449997,0.714472544
0.165600002,2.008280039,1.589800003,0.714490068
0.165800005,2.008290052,1.590150009,0.714507592
0.165999994,2.008300066,1.590499989,0.714525115
0.166199997,2.00831008,1.590849995,0.714542639
0.166400001,2.008320093,1.591200001,0.714560163
0.166600004,2.008330107,1.591550007,0.714577687
0.166800007,2.008339882,1.591900013,0.714594793
0.166999996,2.008349896,1.592249992,0.714612317
0.167199999,2.008359909,1.592599998,0.714629841
0.167400003,2.008369923,1.592950004,0.714647365
0.167600006,2.008379936,1.59330001,0.714664888
0.167799994,2.00838995,1.59364999,0.714682412
0.167999998,2.008399963,1.593999996,0.714699936
0.168200001,2.008409977,1.594350002,0.71471746
0.168400005,2.008419991,1.594700008,0.714734983
0.168599993,2.008430004,1.595049988,0.714752507
0.168799996,2.008440018,1.595399994,0.714770031
0.169,2.008450031,1.59575,0.714787555
0.169200003,2.008460045,1.596100005,0.714805079
0.169400007,2.008470058,1.596450011,0.714822602
0.169599995,2.008480072,1.596799991,0.714840126
0.169799998,2.008490086,1.597149997,0.71485765
0.170000002,2.008500099,1.597500003,0.714875174
0.170200005,2.008510113,1.597850009,0.714892697
0.170399994,2.008519888,1.598199989,0.714909804
0.170599997,2.008529902,1.598549995,0.714927328
0.1708,2.008539915,1.598900001,0.714944851
0.171000004,2.008549929,1.599250007,0.714962375
0.171200007,2.008559942,1.599600013,0.714979899
0.171399996,2.008569956,1.599949992,0.714997423
0.171599999,2.008579969,1.600299998,0.715014946
0.171800003,2.008589983,1.600650004,0.71503247
0.172000006,2.008599997,1.60100001,0.715049994
0.172199994,2.00861001,1.60134999,0.715067518
0.172399998,2.008620024,1.601699996,0.715085041
0.172600001,2.008630037,1.602050002,0.715102565
0.172800005,2.008640051,1.602400008,0.715120089
0.172999993,2.008650065,1.602749988,0.715137613
0.173199996,2.008660078,1.603099994,0.715155137
0.1734,2.008670092,1.603449999,0.71517266
0.173600003,2.008680105,1.603800005,0.715190184
0.173800007,2.008690119,1.604150011,0.715207708
0.173999995,2.008699894,1.604499991,0.715224815
0.174199998,2.008709908,1.604849997,0.715242338
0.174400002,2.008719921,1.605200003,0.715259862
0.174600005,2.008729935,1.605550009,0.715277386
0.174799994,2.008739948,1.605899989,0.71529491
0.174999997,2.008749962,1.606249995,0.715312433
0.1752,2.008759975,1.606600001,0.715329957
0.175400004,2.008769989,1.606950007,0.715347481
0.175600007,2.008780003,1.607300013,0.715365005
0.175799996,2.008790016,1.607649992,0.715382528
0.175999999,2.00880003,1.607999998,0.715400052
0.176200002,2.008810043,1.608350004,0.715417576
0.176400006,2.008820057,1.60870001,0.7154351
0.176599994,2.008830071,1.60904999,0.715452623
0.176799998,2.008840084,1.609399996,0.715470147
0.177000001,2.008850098,1.609750002,0.715487671
0.177200005,2.008860111,1.610100008,0.715505195
0.177399993,2.008869886,1.610449988,0.715522301
0.177599996,2.0088799,1.610799994,0.715539825
0.1778,2.008889914,1.611149999,0.715557349
0.178000003,2.008899927,1.611500005,0.715574872
0.178200007,2.008909941,1.611850011,0.715592396
0.178399995,2.008919954,1.612199991,0.71560992
0.178599998,2.008929968,1.612549997,0.715627444
0.178800002,2.008939982,1.612900003,0.715644968
0.179000005,2.008949995,1.613250009,0.715662491
0.179199994,2.008960009,1.613599989,0.715680015
0.179399997,2.008970022,1.613949995,0.715697539
0.1796,2.008980036,1.614300001,0.715715063
0.179800004,2.008990049,1.614650007,0.715732586
0.180000007,2.009000063,1.615000013,0.71575011
0.180199996,2.009010077,1.615349992,0.715767634
0.180399999,2.00902009,1.615699998,0.715785158
0.180600002,2.009030104,1.616050004,0.715802681
0.180800006,2.009040117,1.61640001,0.715820205
0.180999994,2.009049892,1.61674999,0.715837312
0.181199998,2.009059906,1.617099996,0.715854836
0.181400001,2.00906992,1.617450002,0.715872359
0.181600004,2.009079933,1.617800008,0.715889883
0.181799993,2.009089947,1.618149988,0.715907407
0.181999996,2.00909996,1.618499994,0.715924931
0.1822,2.009109974,1.618849999,0.715942454
0.182400003,2.009119988,1.619200005,0.715959978
0.182600007,2.009130001,1.619550011,0.715977502
0.182799995,2.009140015,1.619899991,0.715995026
0.182999998,2.009150028,1.620249997,0.716012549
0.183200002,2.009160042,1.620600003,0.716030073
0.183400005,2.009170055,1.620950009,0.716047597
0.183599994,2.009180069,1.621299989,0.716065121
0.183799997,2.009190083,1.621649995,0.716082645
0.184,2.009200096,1.622000001,0.716100168
0.184200004,2.00921011,1.622350006,0.716117692
0.184400007,2.009219885,1.622700012,0.716134799
0.184599996,2.009229899,1.623049992,0.716152322
0.184799999,2.009239912,1.623399998,0.716169846
0.185000002,2.009249926,1.623750004,0.71618737
0.185200006,2.009259939,1.62410001,0.716204894
0.185399994,2.009269953,1.62444999,0.716222417
0.185599998,2.009279966,1.624799996,0.716239941
0.185800001,2.00928998,1.625150002,0.716257465
0.186000004,2.009299994,1.625500008,0.716274989
0.186199993,2.009310007,1.625849988,0.716292512
0.186399996,2.009320021,1.626199994,0.716310036
0.1866,2.009330034,1.626549999,0.71632756
0.186800003,2.009340048,1.626900005,0.716345084
0.187000006,2.009350061,1.627250011,0.716362607
0.187199995,2.009360075,1.627599991,0.716380131
0.187399998,2.009370089,1.627949997,0.716397655
0.187600002,2.009380102,1.628300003,0.716415179
0.187800005,2.009390116,1.628650009,0.716432702
0.187999994,2.009399891,1.628999989,0.716449809
0.188199997,2.009409905,1.629349995,0.716467333
0.1884,2.009419918,1.629700001,0.716484857
0.188600004,2.009429932,1.630050006,0.71650238
0.188800007,2.009439945,1.630400012,0.716519904
0.188999996,2.009449959,1.630749992,0.716537428
0.189199999,2.009459972,1.631099998,0.716554952
0.189400002,2.009469986,1.631450004,0.716572476
0.189600006,2.00948,1.63180001,0.716589999
0.189799994,2.009490013,1.63214999,0.716607523
0.189999998,2.009500027,1.632499996,0.716625047
0.190200001,2.00951004,1.632850002,0.716642571
0.190400004,2.009520054,1.633200008,0.716660094
0.190599993,2.009530067,1.633549988,0.716677618
0.190799996,2.009540081,1.633899994,0.716695142
0.191,2.009550095,1.634249999,0.716712666
0.191200003,2.009560108,1.634600005,0.716730189
0.191400006,2.009569883,1.634950011,0.716747296
0.191599995,2.009579897,1.635299991,0.71676482
0.191799998,2.009589911,1.635649997,0.716782343
0.192000002,2.009599924,1.636000003,0.716799867
0.192200005,2.009609938,1.636350009,0.716817391
0.192399994,2.009619951,1.636699989,0.716834915
0.192599997,2.009629965,1.637049995,0.716852438
0.1928,2.009639978,1.637400001,0.716869962
0.193000004,2.009649992,1.637750006,0.716887486
0.193200007,2.009660006,1.638100012,0.71690501
0.193399996,2.009670019,1.638449992,0.716922533
0.193599999,2.009680033,1.638799998,0.716940057
0.193800002,2.009690046,1.639150004,0.716957581
0.194000006,2.00970006,1.63950001,0.716975105
0.194199994,2.009710074,1.63984999,0.716992629
0.194399998,2.009720087,1.640199996,0.717010152
0.194600001,2.009730101,1.640550002,0.717027676
0.194800004,2.009740114,1.640900008,0.7170452
0.194999993,2.009749889,1.641249987,0.717062306
0.195199996,2.009759903,1.641599993,0.71707983
0.1954,2.009769917,1.641949999,0.717097354
0.195600003,2.00977993,1.642300005,0.717114878
0.195800006,2.009789944,1.642650011,0.717132401
0.195999995,2.009799957,1.642999991,0.717149925
0.196199998,2.009809971,1.643349997,0.717167449
0.196400002,2.009819984,1.643700003,0.717184973
0.196600005,2.009829998,1.644050009,0.717202496
0.196799994,2.009840012,1.644399989,0.71722002
0.196999997,2.009850025,1.644749995,0.717237544
0.1972,2.009860039,1.645100001,0.717255068
0.197400004,2.009870052,1.645450006,0.717272592
0.197600007,2.009880066,1.645800012,0.717290115
0.197799996,2.00989008,1.646149992,0.717307639
0.197999999,2.009900093,1.646499998,0.717325163
0.198200002,2.009910107,1.646850004,0.717342687
0.198400006,2.009919882,1.64720001,0.717359793
0.198599994,2.009929895,1.64754999,0.717377317
0.198799998,2.009939909,1.647899996,0.717394841
0.199000001,2.009949923,1.648250002,0.717412365
0.199200004,2.009959936,1.648600008,0.717429888
0.199399993,2.00996995,1.648949987,0.717447412
0.199599996,2.009979963,1.649299993,0.717464936
0.1998,2.009989977,1.649649999,0.71748246
0.200000003,2.009999991,1.650000005,0.717499983
0.200200006,2.010010004,1.650350011,0.717517507
0.200399995,2.010020018,1.650699991,0.717535031
0.200599998,2.010030031,1.651049997,0.717552555
0.200800002,2.010040045,1.651400003,0.717570078
0.201000005,2.010050058,1.651750009,0.717587602
0.201199994,2.010060072,1.652099989,0.717605126
0.201399997,2.010070086,1.652449995,0.71762265
0.2016,2.010080099,1.652800001,0.717640173
0.201800004,2.010090113,1.653150006,0.717657697
0.202000007,2.010099888,1.653500012,0.717674804
0.202199996,2.010109901,1.653849992,0.717692327
0.202399999,2.010119915,1.654199998,0.717709851
0.202600002,2.010129929,1.654550004,0.717727375
0.202800006,2.010139942,1.65490001,0.717744899
0.202999994,2.010149956,1.65524999,0.717762422
0.203199998,2.010159969,1.655599996,0.717779946
0.203400001,2.010169983,1.655950002,0.71779747
0.203600004,2.010179997,1.656300008,0.717814994
0.203799993,2.01019001,1.656649987,0.717832518
0.203999996,2.010200024,1.656999993,0.717850041
0.2042,2.010210037,1.657349999,0.717867565
0.204400003,2.010220051,1.657700005,0.717885089
0.204600006,2.010230064,1.658050011,0.717902613
0.204799995,2.010240078,1.658399991,0.717920136
0.204999998,2.010250092,1.658749997,0.71793766
0.205200002,2.010260105,1.659100003,0.717955184
0.205400005,2.010270119,1.659450009,0.717972708
0.205599994,2.010279894,1.659799989,0.717989814
0.205799997,2.010289908,1.660149995,0.718007338
0.206,2.010299921,1.6605,0.718024862
0.206200004,2.010309935,1.660850006,0.718042386
0.206400007,2.010319948,1.661200012,0.718059909
0.206599996,2.010329962,1.661549992,0.718077433
0.206799999,2.010339975,1.661899998,0.718094957
0.207000002,2.010349989,1.662250004,0.718112481
0.207200006,2.010360003,1.66260001,0.718130004
0.207399994,2.010370016,1.66294999,0.718147528
0.207599998,2.01038003,1.663299996,0.718165052
0.207800001,2.010390043,1.663650002,0.718182576
0.208000004,2.010400057,1.664000008,0.718200099
0.208199993,2.01041007,1.664349987,0.718217623
0.208399996,2.010420084,1.664699993,0.718235147
0.2086,2.010430098,1.665049999,0.718252671
0.208800003,2.010440111,1.665400005,0.718270195
0.209000006,2.010449886,1.665750011,0.718287301
0.209199995,2.0104599,1.666099991,0.718304825
0.209399998,2.010469914,1.666449997,0.718322349
0.209600002,2.010479927,1.666800003,0.718339872
0.209800005,2.010489941,1.667150009,0.718357396
0.209999993,2.010499954,1.667499988,0.71837492
0.210199997,2.010509968,1.667849994,0.718392444
0.2104,2.010519981,1.6682,0.718409967
0.210600004,2.010529995,1.668550006,0.718427491
0.210800007,2.010540009,1.668900012,0.718445015
0.210999996,2.010550022,1.669249992,0.718462539
0.211199999,2.010560036,1.669599998,0.718480062
0.211400002,2.010570049,1.669950004,0.718497586
0.211600006,2.010580063,1.67030001,0.71851511
0.211799994,2.010590076,1.67064999,0.718532634
0.211999998,2.01060009,1.670999996,0.718550158
0.212200001,2.010610104,1.671350002,0.718567681
0.212400004,2.010620117,1.671700008,0.718585205
0.212599993,2.010629892,1.672049987,0.718602312
0.212799996,2.010639906,1.672399993,0.718619835
0.213,2.01064992,1.672749999,0.718637359
0.213200003,2.010659933,1.673100005,0.718654883
0.213400006,2.010669947,1.673450011,0.718672407
0.213599995,2.01067996,1.673799991,0.718689931
0.213799998,2.010689974,1.674149997,0.718707454
0.214000002,2.010699987,1.674500003,0.718724978
0.214200005,2.010710001,1.674850009,0.718742502
0.214399993,2.010720015,1.675199988,0.718760026
0.214599997,2.010730028,1.675549994,0.718777549
0.2148,2.010740042,1.6759,0.718795073
0.215000004,2.010750055,1.676250006,0.718812597
0.215200007,2.010760069,1.676600012,0.718830121
0.215399995,2.010770083,1.676949992,0.718847644
0.215599999,2.010780096,1.677299998,0.718865168
0.215800002,2.01079011,1.677650004,0.718882692
0.216000006,2.010799885,1.67800001,0.718899798
0.216199994,2.010809898,1.67834999,0.718917322
0.216399998,2.010819912,1.678699996,0.718934846
0.216600001,2.010829926,1.679050002,0.71895237
0.216800004,2.010839939,1.679400007,0.718969893
0.216999993,2.010849953,1.679749987,0.718987417
0.217199996,2.010859966,1.680099993,0.719004941
0.2174,2.01086998,1.680449999,0.719022465
0.217600003,2.010879993,1.680800005,0.719039988
0.217800006,2.010890007,1.681150011,0.719057512
0.217999995,2.010900021,1.681499991,0.719075036
0.218199998,2.010910034,1.681849997,0.71909256
0.218400002,2.010920048,1.682200003,0.719110084
0.218600005,2.010930061,1.682550009,0.719127607
0.218799993,2.010940075,1.682899988,0.719145131
0.218999997,2.010950089,1.683249994,0.719162655
0.2192,2.010960102,1.6836,0.719180179
0.219400004,2.010970116,1.683950006,0.719197702
0.219600007,2.010979891,1.684300012,0.719214809
0.219799995,2.010989904,1.684649992,0.719232333
0.219999999,2.010999918,1.684999998,0.719249857
0.220200002,2.011009932,1.685350004,0.71926738
0.220400006,2.011019945,1.68570001,0.719284904
0.220599994,2.011029959,1.68604999,0.719302428
0.220799997,2.011039972,1.686399995,0.719319952
0.221000001,2.011049986,1.686750001,0.719337475
0.221200004,2.01106,1.687100007,0.719354999
0.221399993,2.011070013,1.687449987,0.719372523
0.221599996,2.011080027,1.687799993,0.719390047
0.2218,2.01109004,1.688149999,0.71940757
0.222000003,2.011100054,1.688500005,0.719425094
0.222200006,2.011110067,1.688850011,0.719442618
0.222399995,2.011120081,1.689199991,0.719460142
0.222599998,2.011130095,1.689549997,0.719477665
0.222800002,2.011140108,1.689900003,0.719495189
0.223000005,2.011149883,1.690250009,0.719512296
0.223199993,2.011159897,1.690599988,0.71952982
0.223399997,2.01116991,1.690949994,0.719547343
0.2236,2.011179924,1.6913,0.719564867
0.223800004,2.011189938,1.691650006,0.719582391
0.224000007,2.011199951,1.692000012,0.719599915
0.224199995,2.011209965,1.692349992,0.719617438
0.224399999,2.011219978,1.692699998,0.719634962
0.224600002,2.011229992,1.693050004,0.719652486
0.224800006,2.011240006,1.69340001,0.71967001
0.224999994,2.011250019,1.69374999,0.719687533
0.225199997,2.011260033,1.694099995,0.719705057
0.225400001,2.011270046,1.694450001,0.719722581
0.225600004,2.01128006,1.694800007,0.719740105
0.225799993,2.011290073,1.695149987,0.719757628
0.225999996,2.011300087,1.695499993,0.719775152
0.2262,2.011310101,1.695849999,0.719792676
0.226400003,2.011320114,1.696200005,0.7198102
0.226600006,2.011329889,1.696550011,0.719827306
0.226799995,2.011339903,1.696899991,0.71984483
0.226999998,2.011349917,1.697249997,0.719862354
0.227200002,2.01135993,1.697600003,0.719879877
0.227400005,2.011369944,1.697950009,0.719897401
0.227599993,2.011379957,1.698299988,0.719914925
0.227799997,2.011389971,1.698649994,0.719932449
0.228,2.011399984,1.699,0.719949973
0.228200004,2.011409998,1.699350006,0.719967496
0.228400007,2.011420012,1.699700012,0.71998502
0.228599995,2.011430025,1.700049992,0.720002544
0.228799999,2.011440039,1.700399998,0.720020068
0.229000002,2.011450052,1.700750004,0.720037592
0.229200006,2.011460066,1.70110001,0.720055115
0.229399994,2.011470079,1.70144999,0.720072639
0.229599997,2.011480093,1.701799995,0.720090163
0.229800001,2.011490107,1.702150001,0.720107687
0.230000004,2.011499882,1.702500007,0.720124793
0.230199993,2.011509895,1.702849987,0.720142317
0.230399996,2.011519909,1.703199993,0.720159841
0.230599999,2.011529923,1.703549999,0.720177364
0.230800003,2.011539936,1.703900005,0.720194888
0.231000006,2.01154995,1.704250011,0.720212412
0.231199995,2.011559963,1.704599991,0.720229936
0.231399998,2.011569977,1.704949997,0.720247459
0.231600002,2.01157999,1.705300003,0.720264983
0.231800005,2.011590004,1.705650008,0.720282507
0.231999993,2.011600018,1.705999988,0.720300031
0.232199997,2.011610031,1.706349994,0.720317554
0.2324,2.011620045,1.7067,0.720335078
0.232600004,2.011630058,1.707050006,0.720352602
0.232800007,2.011640072,1.707400012,0.720370126
0.232999995,2.011650085,1.707749992,0.720387649
0.233199999,2.011660099,1.708099998,0.720405173
0.233400002,2.011670113,1.708450004,0.720422697
0.233600006,2.011679888,1.70880001,0.720439804
0.233799994,2.011689901,1.70914999,0.720457327
0.233999997,2.011699915,1.709499995,0.720474851
0.234200001,2.011709929,1.709850001,0.720492375
0.234400004,2.011719942,1.710200007,0.720509899
0.234599993,2.011729956,1.710549987,0.720527422
0.234799996,2.011739969,1.710899993,0.720544946
0.234999999,2.011749983,1.711249999,0.72056247
0.235200003,2.011759996,1.711600005,0.720579994
0.235400006,2.01177001,1.711950011,0.720597518
0.235599995,2.011780024,1.712299991,0.720615041
0.235799998,2.011790037,1.712649997,0.720632565
0.236000001,2.011800051,1.713000002,0.720650089
0.236200005,2.011810064,1.713350008,0.720667613
0.236399993,2.011820078,1.713699988,0.720685136
0.236599997,2.011830092,1.714049994,0.72070266
0.2368,2.011840105,1.7144,0.720720184
0.237000004,2.011850119,1.714750006,0.720737708
0.237200007,2.011859894,1.715100012,0.720754814
0.237399995,2.011869907,1.715449992,0.720772338
0.237599999,2.011879921,1.715799998,0.720789862
0.237800002,2.011889935,1.716150004,0.720807385
0.238000006,2.011899948,1.71650001,0.720824909
0.238199994,2.011909962,1.71684999,0.720842433
0.238399997,2.011919975,1.717199995,0.720859957
0.238600001,2.011929989,1.717550001,0.720877481
0.238800004,2.011940002,1.717900007,0.720895004
0.238999993,2.011950016,1.718249987,0.720912528
0.239199996,2.01196003,1.718599993,0.720930052
0.239399999,2.011970043,1.718949999,0.720947576
0.239600003,2.011980057,1.719300005,0.720965099
0.239800006,2.01199007,1.719650011,0.720982623
0.239999995,2.012000084,1.719999991,0.721000147
0.240199998,2.012010098,1.720349997,0.721017671
0.240400001,2.012020111,1.720700002,0.721035194
0.240600005,2.012029886,1.721050008,0.721052301
0.240799993,2.0120399,1.721399988,0.721069825
0.240999997,2.012049913,1.721749994,0.721087348
0.2412,2.012059927,1.7221,0.721104872
0.241400003,2.012069941,1.722450006,0.721122396
0.241600007,2.012079954,1.722800012,0.72113992
0.241799995,2.012089968,1.723149992,0.721157443
0.241999999,2.012099981,1.723499998,0.721174967
0.242200002,2.012109995,1.723850004,0.721192491
0.242400006,2.012120009,1.72420001,0.721210015
0.242599994,2.012130022,1.724549989,0.721227539
0.242799997,2.012140036,1.724899995,0.721245062
0.243000001,2.012150049,1.725250001,0.721262586
0.243200004,2.012160063,1.725600007,0.72128011
0.243399993,2.012170076,1.725949987,0.721297634
0.243599996,2.01218009,1.726299993,0.721315158
0.243799999,2.012190104,1.726649999,0.721332681
0.244000003,2.012200117,1.727000005,0.721350205
0.244200006,2.012209892,1.727350011,0.721367312
0.244399995,2.012219906,1.727699991,0.721384835
0.244599998,2.012229919,1.728049997,0.721402359
0.244800001,2.012239933,1.728400002,0.721419883
0.245000005,2.012249947,1.728750008,0.721437407
0.245199993,2.01225996,1.729099988,0.72145493
0.245399997,2.012269974,1.729449994,0.721472454
0.2456,2.012279987,1.7298,0.721489978
0.245800003,2.012290001,1.730150006,0.721507502
0.246000007,2.012300015,1.730500012,0.721525025
0.246199995,2.012310028,1.730849992,0.721542549
0.246399999,2.012320042,1.731199998,0.721560073
0.246600002,2.012330055,1.731550004,0.721577597
0.246800005,2.012340069,1.731900009,0.72159512
0.246999994,2.012350082,1.732249989,0.721612644
0.247199997,2.012360096,1.732599995,0.721630168
0.247400001,2.01237011,1.732950001,0.721647692
0.247600004,2.012379885,1.733300007,0.721664798
0.247799993,2.012389898,1.733649987,0.721682322
0.247999996,2.012399912,1.733999993,0.721699846
0.248199999,2.012409926,1.734349999,0.72171737
0.248400003,2.012419939,1.734700005,0.721734893
0.248600006,2.012429953,1.735050011,0.721752417
0.248799995,2.012439966,1.735399991,0.721769941
0.248999998,2.01244998,1.735749997,0.721787465
0.249200001,2.012459993,1.736100002,0.721804988
0.249400005,2.012470007,1.736450008,0.721822512
0.249599993,2.012480021,1.736799988,0.721840036
0.249799997,2.012490034,1.737149994,0.72185756
0.25,2.012500048,1.7375,0.721875083
0.250200003,2.012510061,1.737850006,0.721892607
0.250400007,2.012520075,1.738200012,0.721910131
0.25060001,2.012530088,1.738550018,0.721927655
0.250800014,2.012540102,1.738900024,0.721945179
0.250999987,2.012550116,1.739249977,0.721962702
0.251199991,2.012559891,1.739599983,0.721979809
0.251399994,2.012569904,1.739949989,0.721997333
0.251599997,2.012579918,1.740299995,0.722014856
0.251800001,2.012589932,1.740650001,0.72203238
0.252000004,2.012599945,1.741000007,0.722049904
0.252200007,2.012609959,1.741350013,0.722067428
0.252400011,2.012619972,1.741700019,0.722084951
0.252600014,2.012629986,1.742050025,0.722102475
0.252799988,2.012639999,1.742399979,0.722119999
0.252999991,2.012650013,1.742749985,0.722137523
0.253199995,2.012660027,1.743099991,0.722155047
0.253399998,2.01267004,1.743449996,0.72217257
0.253600001,2.012680054,1.743800002,0.722190094
0.253800005,2.012690067,1.744150008,0.722207618
0.254000008,2.012700081,1.744500014,0.722225142
0.254200012,2.012710095,1.74485002,0.722242665
0.254400015,2.012720108,1.745200026,0.722260189
0.254599989,2.012729883,1.74554998,0.722277296
0.254799992,2.012739897,1.745899986,0.722294819
0.254999995,2.01274991,1.746249992,0.722312343
0.255199999,2.012759924,1.746599998,0.722329867
0.255400002,2.012769938,1.746950004,0.722347391
0.255600005,2.012779951,1.747300009,0.722364914
0.255800009,2.012789965,1.747650015,0.722382438
0.256000012,2.012799978,1.748000021,0.722399962
0.256199986,2.012809992,1.748349975,0.722417486
0.256399989,2.012820005,1.748699981,0.722435009
0.256599993,2.012830019,1.749049987,0.722452533
0.256799996,2.012840033,1.749399993,0.722470057
0.256999999,2.012850046,1.749749999,0.722487581
0.257200003,2.01286006,1.750100005,0.722505104
0.257400006,2.012870073,1.750450011,0.722522628
0.257600009,2.012880087,1.750800016,0.722540152
0.257800013,2.012890101,1.751150022,0.722557676
0.257999986,2.012900114,1.751499976,0.7225752
0.25819999,2.012909889,1.751849982,0.722592306
0.258399993,2.012919903,1.752199988,0.72260983
0.258599997,2.012929916,1.752549994,0.722627354
0.2588,2.01293993,1.7529,0.722644878
0.259000003,2.012949944,1.753250006,0.722662401
0.259200007,2.012959957,1.753600012,0.722679925
0.25940001,2.012969971,1.753950018,0.722697449
0.259600014,2.012979984,1.754300024,0.722714973
0.259799987,2.012989998,1.754649977,0.722732496
0.259999991,2.013000011,1.754999983,0.72275002
0.260199994,2.013010025,1.755349989,0.722767544
0.260399997,2.013020039,1.755699995,0.722785068
0.260600001,2.013030052,1.756050001,0.722802591
0.260800004,2.013040066,1.756400007,0.722820115
0.261000007,2.013050079,1.756750013,0.722837639
0.261200011,2.013060093,1.757100019,0.722855163
0.261400014,2.013070107,1.757450025,0.722872686
0.261599988,2.013079882,1.757799978,0.722889793
0.261799991,2.013089895,1.758149984,0.722907317
0.261999995,2.013099909,1.75849999,0.72292484
0.262199998,2.013109922,1.758849996,0.722942364
0.262400001,2.013119936,1.759200002,0.722959888
0.262600005,2.01312995,1.759550008,0.722977412
0.262800008,2.013139963,1.759900014,0.722994936
0.263000011,2.013149977,1.76025002,0.723012459
0.263200015,2.01315999,1.760600026,0.723029983
0.263399988,2.013170004,1.76094998,0.723047507
0.263599992,2.013180018,1.761299986,0.723065031
0.263799995,2.013190031,1.761649992,0.723082554
0.263999999,2.013200045,1.761999998,0.723100078
0.264200002,2.013210058,1.762350004,0.723117602
0.264400005,2.013220072,1.762700009,0.723135126
0.264600009,2.013230085,1.763050015,0.723152649
0.264800012,2.013240099,1.763400021,0.723170173
0.264999986,2.013250113,1.763749975,0.723187697
0.265199989,2.013259888,1.764099981,0.723204803
0.265399993,2.013269901,1.764449987,0.723222327
0.265599996,2.013279915,1.764799993,0.723239851
0.265799999,2.013289928,1.765149999,0.723257375
0.266000003,2.013299942,1.765500005,0.723274899
0.266200006,2.013309956,1.765850011,0.723292422
0.266400009,2.013319969,1.766200016,0.723309946
0.266600013,2.013329983,1.766550022,0.72332747
0.266799986,2.013339996,1.766899976,0.723344994
0.26699999,2.01335001,1.767249982,0.723362517
0.267199993,2.013360024,1.767599988,0.723380041
0.267399997,2.013370037,1.767949994,0.723397565
0.2676,2.013380051,1.7683,0.723415089
0.267800003,2.013390064,1.768650006,0.723432612
0.268000007,2.013400078,1.769000012,0.723450136
0.26820001,2.013410091,1.769350018,0.72346766
0.268400013,2.013420105,1.769700023,0.723485184
0.268599987,2.013430119,1.770049977,0.723502708
0.26879999,2.013439894,1.770399983,0.723519814
0.268999994,2.013449907,1.770749989,0.723537338
0.269199997,2.013459921,1.771099995,0.723554862
0.269400001,2.013469935,1.771450001,0.723572385
0.269600004,2.013479948,1.771800007,0.723589909
0.269800007,2.013489962,1.772150013,0.723607433
0.270000011,2.013499975,1.772500019,0.723624957
0.270200014,2.013509989,1.772850025,0.72364248
0.270399988,2.013520002,1.773199978,0.723660004
0.270599991,2.013530016,1.773549984,0.723677528
0.270799995,2.01354003,1.77389999,0.723695052
0.270999998,2.013550043,1.774249996,0.723712575
0.271200001,2.013560057,1.774600002,0.723730099
0.271400005,2.01357007,1.774950008,0.723747623
0.271600008,2.013580084,1.775300014,0.723765147
0.271800011,2.013590097,1.77565002,0.72378267
0.272000015,2.013600111,1.776000026,0.723800194
0.272199988,2.013609886,1.77634998,0.723817301
0.272399992,2.0136199,1.776699986,0.723834824
0.272599995,2.013629913,1.777049991,0.723852348
0.272799999,2.013639927,1.777399997,0.723869872
0.273000002,2.013649941,1.777750003,0.723887396
0.273200005,2.013659954,1.778100009,0.72390492
0.273400009,2.013669968,1.778450015,0.723922443
0.273600012,2.013679981,1.778800021,0.723939967
0.273799986,2.013689995,1.779149975,0.723957491
0.273999989,2.013700008,1.779499981,0.723975015
0.274199992,2.013710022,1.779849987,0.723992539
0.274399996,2.013720036,1.780199993,0.724010062
0.274599999,2.013730049,1.780549999,0.724027586
0.274800003,2.013740063,1.780900005,0.72404511
0.275000006,2.013750076,1.781250011,0.724062634
0.275200009,2.01376009,1.781600016,0.724080157
0.275400013,2.013770104,1.781950022,0.724097681
0.275599986,2.013780117,1.782299976,0.724115205
0.27579999,2.013789892,1.782649982,0.724132311
0.275999993,2.013799906,1.782999988,0.724149835
0.276199997,2.013809919,1.783349994,0.724167359
0.2764,2.013819933,1.7837,0.724184883
0.276600003,2.013829947,1.784050006,0.724202406
0.276800007,2.01383996,1.784400012,0.72421993
0.27700001,2.013849974,1.784750018,0.724237454
0.277200013,2.013859987,1.785100023,0.724254978
0.277399987,2.013870001,1.785449977,0.724272501
0.27759999,2.013880014,1.785799983,0.724290025
0.277799994,2.013890028,1.786149989,0.724307549
0.277999997,2.013900042,1.786499995,0.724325073
0.278200001,2.013910055,1.786850001,0.724342597
0.278400004,2.013920069,1.787200007,0.72436012
0.278600007,2.013930082,1.787550013,0.724377644
0.278800011,2.013940096,1.787900019,0.724395168
0.279000014,2.01395011,1.788250025,0.724412692
0.279199988,2.013959885,1.788599978,0.724429798
0.279399991,2.013969898,1.788949984,0.724447322
0.279599994,2.013979912,1.78929999,0.724464846
0.279799998,2.013989925,1.789649996,0.724482369
0.280000001,2.013999939,1.790000002,0.724499893
0.280200005,2.014009953,1.790350008,0.724517417
0.280400008,2.014019966,1.790700014,0.724534941
0.280600011,2.01402998,1.79105002,0.724552464
0.280800015,2.014039993,1.791400026,0.724569988
0.280999988,2.014050007,1.79174998,0.724587512
0.281199992,2.01406002,1.792099985,0.724605036
0.281399995,2.014070034,1.792449991,0.72462256
0.281599999,2.014080048,1.792799997,0.724640083
0.281800002,2.014090061,1.793150003,0.724657607
0.282000005,2.014100075,1.793500009,0.724675131
0.282200009,2.014110088,1.793850015,0.724692655
0.282400012,2.014120102,1.794200021,0.724710178
0.282599986,2.014130116,1.794549975,0.724727702
0.282799989,2.014139891,1.794899981,0.724744809
0.282999992,2.014149904,1.795249987,0.724762333
0.283199996,2.014159918,1.795599993,0.724779856
0.283399999,2.014169931,1.795949998,0.72479738
0.283600003,2.014179945,1.796300004,0.724814904
0.283800006,2.014189959,1.79665001,0.724832428
0.284000009,2.014199972,1.797000016,0.724849951
0.284200013,2.014209986,1.797350022,0.724867475
0.284399986,2.014219999,1.797699976,0.724884999
0.28459999,2.014230013,1.798049982,0.724902523
0.284799993,2.014240027,1.798399988,0.724920046
0.284999996,2.01425004,1.798749994,0.72493757
0.2852,2.014260054,1.7991,0.724955094
0.285400003,2.014270067,1.799450006,0.724972618
0.285600007,2.014280081,1.799800012,0.724990141
0.28580001,2.014290094,1.800150018,0.725007665
0.286000013,2.014300108,1.800500023,0.725025189
0.286199987,2.014309883,1.800849977,0.725042295
0.28639999,2.014319897,1.801199983,0.725059819
0.286599994,2.01432991,1.801549989,0.725077343
0.286799997,2.014339924,1.801899995,0.725094867
0.287000001,2.014349937,1.802250001,0.72511239
0.287200004,2.014359951,1.802600007,0.725129914
0.287400007,2.014369965,1.802950013,0.725147438
0.287600011,2.014379978,1.803300019,0.725164962
0.287800014,2.014389992,1.803650025,0.725182486
0.287999988,2.014400005,1.803999978,0.725200009
0.288199991,2.014410019,1.804349984,0.725217533
0.288399994,2.014420033,1.80469999,0.725235057
0.288599998,2.014430046,1.805049996,0.725252581
0.288800001,2.01444006,1.805400002,0.725270104
0.289000005,2.014450073,1.805750008,0.725287628
0.289200008,2.014460087,1.806100014,0.725305152
0.289400011,2.0144701,1.80645002,0.725322676
0.289600015,2.014480114,1.806800026,0.7253402
0.289799988,2.014489889,1.80714998,0.725357306
0.289999992,2.014499903,1.807499985,0.72537483
0.290199995,2.014509916,1.807849991,0.725392354
0.290399998,2.01451993,1.808199997,0.725409877
0.290600002,2.014529944,1.808550003,0.725427401
0.290800005,2.014539957,1.808900009,0.725444925
0.291000009,2.014549971,1.809250015,0.725462449
0.291200012,2.014559984,1.809600021,0.725479972
0.291399986,2.014569998,1.809949975,0.725497496
0.291599989,2.014580011,1.810299981,0.72551502
0.291799992,2.014590025,1.810649987,0.725532544
0.291999996,2.014600039,1.810999992,0.725550067
0.292199999,2.014610052,1.811349998,0.725567591
0.292400003,2.014620066,1.811700004,0.725585115
0.292600006,2.014630079,1.81205001,0.725602639
0.292800009,2.014640093,1.812400016,0.725620162
0.293000013,2.014650106,1.812750022,0.725637686
0.293199986,2.014659882,1.813099976,0.725654793
0.29339999,2.014669895,1.813449982,0.725672317
0.293599993,2.014679909,1.813799988,0.72568984
0.293799996,2.014689922,1.814149994,0.725707364
0.294,2.014699936,1.8145,0.725724888
0.294200003,2.01470995,1.814850005,0.725742412
0.294400007,2.014719963,1.815200011,0.725759935
0.29460001,2.014729977,1.815550017,0.725777459
0.294800013,2.01473999,1.815900023,0.725794983
0.294999987,2.014750004,1.816249977,0.725812507
0.29519999,2.014760017,1.816599983,0.72583003
0.295399994,2.014770031,1.816949989,0.725847554
0.295599997,2.014780045,1.817299995,0.725865078
0.2958,2.014790058,1.817650001,0.725882602
0.296000004,2.014800072,1.818000007,0.725900125
0.296200007,2.014810085,1.818350013,0.725917649
0.296400011,2.014820099,1.818700019,0.725935173
0.296600014,2.014830113,1.819050025,0.725952697
0.296799988,2.014839888,1.819399978,0.725969803
0.296999991,2.014849901,1.819749984,0.725987327
0.297199994,2.014859915,1.82009999,0.726004851
0.297399998,2.014869928,1.820449996,0.726022375
0.297600001,2.014879942,1.820800002,0.726039898
0.297800005,2.014889956,1.821150008,0.726057422
0.298000008,2.014899969,1.821500014,0.726074946
0.298200011,2.014909983,1.82185002,0.72609247
0.298400015,2.014919996,1.822200026,0.726109994
0.298599988,2.01493001,1.822549979,0.726127517
0.298799992,2.014940023,1.822899985,0.726145041
0.298999995,2.014950037,1.823249991,0.726162565
0.299199998,2.014960051,1.823599997,0.726180089
0.299400002,2.014970064,1.823950003,0.726197612
0.299600005,2.014980078,1.824300009,0.726215136
0.299800009,2.014990091,1.824650015,0.72623266
0.300000012,2.015000105,1.825000021,0.726250184
0.300199986,2.015010119,1.825349975,0.726267707
0.300399989,2.015019894,1.825699981,0.726284814
0.300599992,2.015029907,1.826049987,0.726302338
0.300799996,2.015039921,1.826399992,0.726319861
0.300999999,2.015049934,1.826749998,0.726337385
0.301200002,2.015059948,1.827100004,0.726354909
0.301400006,2.015069962,1.82745001,0.726372433
0.301600009,2.015079975,1.827800016,0.726389956
0.301800013,2.015089989,1.828150022,0.72640748
0.301999986,2.015100002,1.828499976,0.726425004
0.30219999,2.015110016,1.828849982,0.726442528
0.302399993,2.015120029,1.829199988,0.726460051
0.302599996,2.015130043,1.829549994,0.726477575
0.3028,2.015140057,1.829899999,0.726495099
0.303000003,2.01515007,1.830250005,0.726512623
0.303200007,2.015160084,1.830600011,0.726530147
0.30340001,2.015170097,1.830950017,0.72654767
0.303600013,2.015180111,1.831300023,0.726565194
0.303799987,2.015189886,1.831649977,0.726582301
0.30399999,2.0151999,1.831999983,0.726599824
0.304199994,2.015209913,1.832349989,0.726617348
0.304399997,2.015219927,1.832699995,0.726634872
0.3046,2.01522994,1.833050001,0.726652396
0.304800004,2.015239954,1.833400007,0.72666992
0.305000007,2.015249968,1.833750013,0.726687443
0.305200011,2.015259981,1.834100018,0.726704967
0.305400014,2.015269995,1.834450024,0.726722491
0.305599988,2.015280008,1.834799978,0.726740015
0.305799991,2.015290022,1.835149984,0.726757538
0.305999994,2.015300036,1.83549999,0.726775062
0.306199998,2.015310049,1.835849996,0.726792586
0.306400001,2.015320063,1.836200002,0.72681011
0.306600004,2.015330076,1.836550008,0.726827633
0.306800008,2.01534009,1.836900014,0.726845157
0.307000011,2.015350103,1.83725002,0.726862681
0.307200015,2.015360117,1.837600026,0.726880205
0.307399988,2.015369892,1.837949979,0.726897311
0.307599992,2.015379906,1.838299985,0.726914835
0.307799995,2.015389919,1.838649991,0.726932359
0.307999998,2.015399933,1.838999997,0.726949883
0.308200002,2.015409946,1.839350003,0.726967406
0.308400005,2.01541996,1.839700009,0.72698493
0.308600009,2.015429974,1.840050015,0.727002454
0.308800012,2.015439987,1.840400021,0.727019978
0.308999986,2.015450001,1.840749975,0.727037501
0.309199989,2.015460014,1.84109998,0.727055025
0.309399992,2.015470028,1.841449986,0.727072549
0.309599996,2.015480042,1.841799992,0.727090073
0.309799999,2.015490055,1.842149998,0.727107596
0.310000002,2.015500069,1.842500004,0.72712512
0.310200006,2.015510082,1.84285001,0.727142644
0.310400009,2.015520096,1.843200016,0.727160168
0.310600013,2.015530109,1.843550022,0.727177691
0.310799986,2.015539885,1.843899976,0.727194798
0.31099999,2.015549898,1.844249982,0.727212322
0.311199993,2.015559912,1.844599988,0.727229845
0.311399996,2.015569925,1.844949994,0.727247369
0.3116,2.015579939,1.845299999,0.727264893
0.311800003,2.015589953,1.845650005,0.727282417
0.312000006,2.015599966,1.846000011,0.727299941
0.31220001,2.01560998,1.846350017,0.727317464
0.312400013,2.015619993,1.846700023,0.727334988
0.312599987,2.015630007,1.847049977,0.727352512
0.31279999,2.01564002,1.847399983,0.727370036
0.312999994,2.015650034,1.847749989,0.72738756
0.313199997,2.015660048,1.848099995,0.727405083
0.3134,2.015670061,1.848450001,0.727422607
0.313600004,2.015680075,1.848800006,0.727440131
0.313800007,2.015690088,1.849150012,0.727457655
0.314000011,2.015700102,1.849500018,0.727475178
0.314200014,2.015710115,1.849850024,0.727492702
0.314399988,2.015719891,1.850199978,0.727509809
0.314599991,2.015729904,1.850549984,0.727527332
0.314799994,2.015739918,1.85089999,0.727544856
0.314999998,2.015749931,1.851249996,0.72756238
0.315200001,2.015759945,1.851600002,0.727579904
0.315400004,2.015769959,1.851950008,0.727597427
0.315600008,2.015779972,1.852300014,0.727614951
0.315800011,2.015789986,1.85265002,0.727632475
0.316000015,2.015799999,1.853000025,0.727649999
0.316199988,2.015810013,1.853349979,0.727667522
0.316399992,2.015820026,1.853699985,0.727685046
0.316599995,2.01583004,1.854049991,0.72770257
0.316799998,2.015840054,1.854399997,0.727720094
0.317000002,2.015850067,1.854750003,0.727737617
0.317200005,2.015860081,1.855100009,0.727755141
0.317400008,2.015870094,1.855450015,0.727772665
0.317600012,2.015880108,1.855800021,0.727790189
0.317799985,2.015889883,1.856149974,0.727807295
0.317999989,2.015899897,1.85649998,0.727824819
0.318199992,2.01590991,1.856849986,0.727842343
0.318399996,2.015919924,1.857199992,0.727859867
0.318599999,2.015929937,1.857549998,0.72787739
0.318800002,2.015939951,1.857900004,0.727894914
0.319000006,2.015949965,1.85825001,0.727912438
0.319200009,2.015959978,1.858600016,0.727929962
0.319400013,2.015969992,1.858950022,0.727947485
0.319599986,2.015980005,1.859299976,0.727965009
0.31979999,2.015990019,1.859649982,0.727982533
0.319999993,2.016000032,1.859999987,0.728000057
0.320199996,2.016010046,1.860349993,0.728017581
0.3204,2.01602006,1.860699999,0.728035104
0.320600003,2.016030073,1.861050005,0.728052628
0.320800006,2.016040087,1.861400011,0.728070152
0.32100001,2.0160501,1.861750017,0.728087676
0.321200013,2.016060114,1.862100023,0.728105199
0.321399987,2.016069889,1.862449977,0.728122306
0.32159999,2.016079903,1.862799983,0.72813983
0.321799994,2.016089916,1.863149989,0.728157353
0.321999997,2.01609993,1.863499995,0.728174877
0.3222,2.016109943,1.863850001,0.728192401
0.322400004,2.016119957,1.864200006,0.728209925
0.322600007,2.016129971,1.864550012,0.728227449
0.32280001,2.016139984,1.864900018,0.728244972
0.323000014,2.016149998,1.865250024,0.728262496
0.323199987,2.016160011,1.865599978,0.72828002
0.323399991,2.016170025,1.865949984,0.728297544
0.323599994,2.016180039,1.86629999,0.728315067
0.323799998,2.016190052,1.866649996,0.728332591
0.324000001,2.016200066,1.867000002,0.728350115
0.324200004,2.016210079,1.867350008,0.728367639
0.324400008,2.016220093,1.867700013,0.728385162
0.324600011,2.016230106,1.868050019,0.728402686
0.324800015,2.016239882,1.868400025,0.728419793
0.324999988,2.016249895,1.868749979,0.728437316
0.325199992,2.016259909,1.869099985,0.72845484
0.325399995,2.016269922,1.869449991,0.728472364
0.325599998,2.016279936,1.869799997,0.728489888
0.325800002,2.016289949,1.870150003,0.728507411
0.326000005,2.016299963,1.870500009,0.728524935
0.326200008,2.016309977,1.870850015,0.728542459
0.326400012,2.01631999,1.871200021,0.728559983
0.326599985,2.016330004,1.871549974,0.728577506
0.326799989,2.016340017,1.87189998,0.72859503
0.326999992,2.016350031,1.872249986,0.728612554
0.327199996,2.016360045,1.872599992,0.728630078
0.327399999,2.016370058,1.872949998,0.728647602
0.327600002,2.016380072,1.873300004,0.728665125
0.327800006,2.016390085,1.87365001,0.728682649
0.328000009,2.016400099,1.874000016,0.728700173
0.328200012,2.016410112,1.874350022,0.728717697
0.328399986,2.016419888,1.874699976,0.728734803
0.328599989,2.016429901,1.875049981,0.728752327
0.328799993,2.016439915,1.875399987,0.728769851
0.328999996,2.016449928,1.875749993,0.728787375
0.3292,2.016459942,1.876099999,0.728804898
0.329400003,2.016469955,1.876450005,0.728822422
0.329600006,2.016479969,1.876800011,0.728839946
0.32980001,2.016489983,1.877150017,0.72885747
0.330000013,2.016499996,1.877500023,0.728874993
0.330199987,2.01651001,1.877849977,0.728892517
0.33039999,2.016520023,1.878199983,0.728910041
0.330599994,2.016530037,1.878549989,0.728927565
0.330799997,2.016540051,1.878899995,0.728945088
0.331,2.016550064,1.87925,0.728962612
0.331200004,2.016560078,1.879600006,0.728980136
0.331400007,2.016570091,1.879950012,0.72899766
0.33160001,2.016580105,1.880300018,0.729015183
0.331800014,2.016590118,1.880650024,0.729032707
0.331999987,2.016599894,1.880999978,0.729049814
0.332199991,2.016609907,1.881349984,0.729067338
0.332399994,2.016619921,1.88169999,0.729084861
0.332599998,2.016629934,1.882049996,0.729102385
0.332800001,2.016639948,1.882400002,0.729119909
0.333000004,2.016649962,1.882750008,0.729137433
0.333200008,2.016659975,1.883100013,0.729154956
0.333400011,2.016669989,1.883450019,0.72917248
0.333600014,2.016680002,1.883800025,0.729190004
0.333799988,2.016690016,1.884149979,0.729207528
0.333999991,2.016700029,1.884499985,0.729225051
0.334199995,2.016710043,1.884849991,0.729242575
0.334399998,2.016720057,1.885199997,0.729260099
0.334600002,2.01673007,1.885550003,0.729277623
0.334800005,2.016740084,1.885900009,0.729295146
0.335000008,2.016750097,1.886250015,0.72931267
0.335200012,2.016760111,1.88660002,0.729330194
0.335399985,2.016769886,1.886949974,0.729347301
0.335599989,2.0167799,1.88729998,0.729364824
0.335799992,2.016789913,1.887649986,0.729382348
0.335999996,2.016799927,1.887999992,0.729399872
0.336199999,2.01680994,1.888349998,0.729417396
0.336400002,2.016819954,1.888700004,0.729434919
0.336600006,2.016829968,1.88905001,0.729452443
0.336800009,2.016839981,1.889400016,0.729469967
0.337000012,2.016849995,1.889750022,0.729487491
0.337199986,2.016860008,1.890099976,0.729505014
0.337399989,2.016870022,1.890449981,0.729522538
0.337599993,2.016880035,1.890799987,0.729540062
0.337799996,2.016890049,1.891149993,0.729557586
0.338,2.016900063,1.891499999,0.72957511
0.338200003,2.016910076,1.891850005,0.729592633
0.338400006,2.01692009,1.892200011,0.729610157
0.33860001,2.016930103,1.892550017,0.729627681
0.338800013,2.016940117,1.892900023,0.729645205
0.338999987,2.016949892,1.893249977,0.729662311
0.33919999,2.016959906,1.893599983,0.729679835
0.339399993,2.016969919,1.893949988,0.729697359
0.339599997,2.016979933,1.894299994,0.729714882
0.3398,2.016989946,1.89465,0.729732406
0.340000004,2.01699996,1.895000006,0.72974993
0.340200007,2.017009974,1.895350012,0.729767454
0.34040001,2.017019987,1.895700018,0.729784977
0.340600014,2.017030001,1.896050024,0.729802501
0.340799987,2.017040014,1.896399978,0.729820025
0.340999991,2.017050028,1.896749984,0.729837549
0.341199994,2.017060041,1.89709999,0.729855072
0.341399998,2.017070055,1.897449996,0.729872596
0.341600001,2.017080069,1.897800002,0.72989012
0.341800004,2.017090082,1.898150007,0.729907644
0.342000008,2.017100096,1.898500013,0.729925167
0.342200011,2.017110109,1.898850019,0.729942691
0.342400014,2.017119885,1.899200025,0.729959798
0.342599988,2.017129898,1.899549979,0.729977322
0.342799991,2.017139912,1.899899985,0.729994845
0.342999995,2.017149925,1.900249991,0.730012369
0.343199998,2.017159939,1.900599997,0.730029893
0.343400002,2.017169952,1.900950003,0.730047417
0.343600005,2.017179966,1.901300009,0.730064941
0.343800008,2.01718998,1.901650015,0.730082464
0.344000012,2.017199993,1.90200002,0.730099988
0.344199985,2.017210007,1.902349974,0.730117512
0.344399989,2.01722002,1.90269998,0.730135036
0.344599992,2.017230034,1.903049986,0.730152559
0.344799995,2.017240048,1.903399992,0.730170083
0.344999999,2.017250061,1.903749998,0.730187607
0.345200002,2.017260075,1.904100004,0.730205131
0.345400006,2.017270088,1.90445001,0.730222654
0.345600009,2.017280102,1.904800016,0.730240178
0.345800012,2.017290115,1.905150022,0.730257702
0.345999986,2.017299891,1.905499975,0.730274808
0.346199989,2.017309904,1.905849981,0.730292332
0.346399993,2.017319918,1.906199987,0.730309856
0.346599996,2.017329931,1.906549993,0.73032738
0.3468,2.017339945,1.906899999,0.730344903
0.347000003,2.017349958,1.907250005,0.730362427
0.347200006,2.017359972,1.907600011,0.730379951
0.34740001,2.017369986,1.907950017,0.730397475
0.347600013,2.017379999,1.908300023,0.730414999
0.347799987,2.017390013,1.908649977,0.730432522
0.34799999,2.017400026,1.908999983,0.730450046
0.348199993,2.01741004,1.909349988,0.73046757
0.348399997,2.017420054,1.909699994,0.730485094
0.3486,2.017430067,1.91005,0.730502617
0.348800004,2.017440081,1.910400006,0.730520141
0.349000007,2.017450094,1.910750012,0.730537665
0.34920001,2.017460108,1.911100018,0.730555189
0.349400014,2.017469883,1.911450024,0.730572295
0.349599987,2.017479897,1.911799978,0.730589819
0.349799991,2.01748991,1.912149984,0.730607343
0.349999994,2.017499924,1.91249999,0.730624866
0.350199997,2.017509937,1.912849995,0.73064239
0.350400001,2.017519951,1.913200001,0.730659914
0.350600004,2.017529964,1.913550007,0.730677438
0.350800008,2.017539978,1.913900013,0.730694961
0.351000011,2.017549992,1.914250019,0.730712485
0.351200014,2.017560005,1.914600025,0.730730009
0.351399988,2.017570019,1.914949979,0.730747533
0.351599991,2.017580032,1.915299985,0.730765057
0.351799995,2.017590046,1.915649991,0.73078258
0.351999998,2.01760006,1.915999997,0.730800104
0.352200002,2.017610073,1.916350003,0.730817628
0.352400005,2.017620087,1.916700009,0.730835152
0.352600008,2.0176301,1.917050014,0.730852676
0.352800012,2.017640114,1.91740002,0.730870199
0.352999985,2.017649889,1.917749974,0.730887306
0.353199989,2.017659903,1.91809998,0.73090483
0.353399992,2.017669916,1.918449986,0.730922353
0.353599995,2.01767993,1.918799992,0.730939877
0.353799999,2.017689943,1.919149998,0.730957401
0.354000002,2.017699957,1.919500004,0.730974925
0.354200006,2.017709971,1.91985001,0.730992448
0.354400009,2.017719984,1.920200016,0.731009972
0.354600012,2.017729998,1.920550022,0.731027496
0.354799986,2.017740011,1.920899975,0.73104502
0.354999989,2.017750025,1.921249981,0.731062543
0.355199993,2.017760038,1.921599987,0.731080067
0.355399996,2.017770052,1.921949993,0.731097591
0.355599999,2.017780066,1.922299999,0.731115115
0.355800003,2.017790079,1.922650005,0.731132638
0.356000006,2.017800093,1.923000011,0.731150162
0.35620001,2.017810106,1.923350017,0.731167686
0.356400013,2.017819881,1.923700023,0.731184792
0.356599987,2.017829895,1.924049977,0.731202316
0.35679999,2.017839909,1.924399982,0.73121984
0.356999993,2.017849922,1.924749988,0.731237364
0.357199997,2.017859936,1.925099994,0.731254888
0.3574,2.017869949,1.92545,0.731272411
0.357600004,2.017879963,1.925800006,0.731289935
0.357800007,2.017889977,1.926150012,0.731307459
0.35800001,2.01789999,1.926500018,0.731324983
0.358200014,2.017910004,1.926850024,0.731342506
0.358399987,2.017920017,1.927199978,0.73136003
0.358599991,2.017930031,1.927549984,0.731377554
0.358799994,2.017940044,1.92789999,0.731395078
0.358999997,2.017950058,1.928249995,0.731412601
0.359200001,2.017960072,1.928600001,0.731430125
0.359400004,2.017970085,1.928950007,0.731447649
0.359600008,2.017980099,1.929300013,0.731465173
0.359800011,2.017990112,1.929650019,0.731482697
0.360000014,2.017999888,1.930000025,0.731499803
0.360199988,2.018009901,1.930349979,0.731517327
0.360399991,2.018019915,1.930699985,0.731534851
0.360599995,2.018029928,1.931049991,0.731552374
0.360799998,2.018039942,1.931399997,0.731569898
0.361000001,2.018049955,1.931750002,0.731587422
0.361200005,2.018059969,1.932100008,0.731604946
0.361400008,2.018069983,1.932450014,0.731622469
0.361600012,2.018079996,1.93280002,0.731639993
0.361799985,2.01809001,1.933149974,0.731657517
0.361999989,2.018100023,1.93349998,0.731675041
0.362199992,2.018110037,1.933849986,0.731692564
0.362399995,2.01812005,1.934199992,0.731710088
0.362599999,2.018130064,1.934549998,0.731727612
0.362800002,2.018140078,1.934900004,0.731745136
0.363000006,2.018150091,1.93525001,0.73176266
0.363200009,2.018160105,1.935600016,0.731780183
0.363400012,2.018170118,1.935950022,0.731797707
0.363599986,2.018179894,1.936299975,0.731814814
0.363799989,2.018189907,1.936649981,0.731832337
0.363999993,2.018199921,1.936999987,0.731849861
0.364199996,2.018209934,1.937349993,0.731867385
0.364399999,2.018219948,1.937699999,0.731884909
0.364600003,2.018229961,1.938050005,0.731902432
0.364800006,2.018239975,1.938400011,0.731919956
0.36500001,2.018249989,1.938750017,0.73193748
0.365200013,2.018260002,1.939100023,0.731955004
0.365399987,2.018270016,1.939449976,0.731972527
0.36559999,2.018280029,1.939799982,0.731990051
0.365799993,2.018290043,1.940149988,0.732007575
0.365999997,2.018300057,1.940499994,0.732025099
0.3662,2.01831007,1.94085,0.732042623
0.366400003,2.018320084,1.941200006,0.732060146
0.366600007,2.018330097,1.941550012,0.73207767
0.36680001,2.018340111,1.941900018,0.732095194
0.367000014,2.018349886,1.942250024,0.7321123
0.367199987,2.0183599,1.942599978,0.732129824
0.367399991,2.018369913,1.942949984,0.732147348
0.367599994,2.018379927,1.943299989,0.732164872
0.367799997,2.01838994,1.943649995,0.732182396
0.368000001,2.018399954,1.944000001,0.732199919
0.368200004,2.018409967,1.944350007,0.732217443
0.368400008,2.018419981,1.944700013,0.732234967
0.368600011,2.018429995,1.945050019,0.732252491
0.368800014,2.018440008,1.945400025,0.732270014
0.368999988,2.018450022,1.945749979,0.732287538
0.369199991,2.018460035,1.946099985,0.732305062
0.369399995,2.018470049,1.946449991,0.732322586
0.369599998,2.018480063,1.946799997,0.732340109
0.369800001,2.018490076,1.947150002,0.732357633
0.370000005,2.01850009,1.947500008,0.732375157
0.370200008,2.018510103,1.947850014,0.732392681
0.370400012,2.018520117,1.94820002,0.732410204
0.370599985,2.018529892,1.948549974,0.732427311
0.370799989,2.018539906,1.94889998,0.732444835
0.370999992,2.018549919,1.949249986,0.732462358
0.371199995,2.018559933,1.949599992,0.732479882
0.371399999,2.018569946,1.949949998,0.732497406
0.371600002,2.01857996,1.950300004,0.73251493
0.371800005,2.018589973,1.950650009,0.732532453
0.372000009,2.018599987,1.951000015,0.732549977
0.372200012,2.018610001,1.951350021,0.732567501
0.372399986,2.018620014,1.951699975,0.732585025
0.372599989,2.018630028,1.952049981,0.732602549
0.372799993,2.018640041,1.952399987,0.732620072
0.372999996,2.018650055,1.952749993,0.732637596
0.373199999,2.018660069,1.953099999,0.73265512
0.373400003,2.018670082,1.953450005,0.732672644
0.373600006,2.018680096,1.953800011,0.732690167
0.37380001,2.018690109,1.954150017,0.732707691
0.374000013,2.018699884,1.954500023,0.732724798
0.374199987,2.018709898,1.954849976,0.732742322
0.37439999,2.018719912,1.955199982,0.732759845
0.374599993,2.018729925,1.955549988,0.732777369
0.374799997,2.018739939,1.955899994,0.732794893
0.375,2.018749952,1.95625,0.732812417
0.375200003,2.018759966,1.956600006,0.73282994
0.375400007,2.01876998,1.956950012,0.732847464
0.37560001,2.018779993,1.957300018,0.732864988
0.375800014,2.018790007,1.957650024,0.732882512
0.375999987,2.01880002,1.957999977,0.732900035
0.376199991,2.018810034,1.958349983,0.732917559
0.376399994,2.018820047,1.958699989,0.732935083
0.376599997,2.018830061,1.959049995,0.732952607
0.376800001,2.018840075,1.959400001,0.73297013
0.377000004,2.018850088,1.959750007,0.732987654
0.377200007,2.018860102,1.960100013,0.733005178
0.377400011,2.018870115,1.960450019,0.733022702
0.377600014,2.01887989,1.960800025,0.733039808
0.377799988,2.018889904,1.961149979,0.733057332
0.377999991,2.018899918,1.961499985,0.733074856
0.378199995,2.018909931,1.961849991,0.73309238
0.378399998,2.018919945,1.962199996,0.733109903
0.378600001,2.018929958,1.962550002,0.733127427
0.378800005,2.018939972,1.962900008,0.733144951
0.379000008,2.018949986,1.963250014,0.733162475
0.379200012,2.018959999,1.96360002,0.733179998
0.379400015,2.018970013,1.963950026,0.733197522
0.379599989,2.018980026,1.96429998,0.733215046
0.379799992,2.01899004,1.964649986,0.73323257
0.379999995,2.019000053,1.964999992,0.733250093
0.380199999,2.019010067,1.965349998,0.733267617
0.380400002,2.019020081,1.965700004,0.733285141
0.380600005,2.019030094,1.966050009,0.733302665
0.380800009,2.019040108,1.966400015,0.733320188
0.381000012,2.019049883,1.966750021,0.733337295
0.381199986,2.019059897,1.967099975,0.733354819
0.381399989,2.01906991,1.967449981,0.733372342
0.381599993,2.019079924,1.967799987,0.733389866
0.381799996,2.019089937,1.968149993,0.73340739
0.381999999,2.019099951,1.968499999,0.733424914
0.382200003,2.019109964,1.968850005,0.733442438
0.382400006,2.019119978,1.969200011,0.733459961
0.382600009,2.019129992,1.969550016,0.733477485
0.382800013,2.019140005,1.969900022,0.733495009
0.382999986,2.019150019,1.970249976,0.733512533
0.38319999,2.019160032,1.970599982,0.733530057
0.383399993,2.019170046,1.970949988,0.73354758
0.383599997,2.019180059,1.971299994,0.733565104
0.3838,2.019190073,1.97165,0.733582628
0.384000003,2.019200087,1.972000006,0.733600152
0.384200007,2.0192101,1.972350012,0.733617675
0.38440001,2.019220114,1.972700018,0.733635199
0.384600014,2.019229889,1.973050024,0.733652306
0.384799987,2.019239903,1.973399977,0.733669829
0.384999991,2.019249916,1.973749983,0.733687353
0.385199994,2.01925993,1.974099989,0.733704877
0.385399997,2.019269943,1.974449995,0.733722401
0.385600001,2.019279957,1.974800001,0.733739924
0.385800004,2.01928997,1.975150007,0.733757448
0.386000007,2.019299984,1.975500013,0.733774972
0.386200011,2.019309998,1.975850019,0.733792496
0.386400014,2.019320011,1.976200025,0.733810019
0.386599988,2.019330025,1.976549978,0.733827543
0.386799991,2.019340038,1.976899984,0.733845067
0.386999995,2.019350052,1.97724999,0.733862591
0.387199998,2.019360066,1.977599996,0.733880115
0.387400001,2.019370079,1.977950002,0.733897638
0.387600005,2.019380093,1.978300008,0.733915162
0.387800008,2.019390106,1.978650014,0.733932686
0.388000011,2.019399881,1.97900002,0.733949792
0.388200015,2.019409895,1.979350026,0.733967316
0.388399988,2.019419909,1.97969998,0.73398484
0.388599992,2.019429922,1.980049986,0.734002364
0.388799995,2.019439936,1.980399992,0.734019887
0.388999999,2.019449949,1.980749998,0.734037411
0.389200002,2.019459963,1.981100004,0.734054935
0.389400005,2.019469976,1.981450009,0.734072459
0.389600009,2.01947999,1.981800015,0.734089982
0.389800012,2.019490004,1.982150021,0.734107506
0.389999986,2.019500017,1.982499975,0.73412503
0.390199989,2.019510031,1.982849981,0.734142554
0.390399993,2.019520044,1.983199987,0.734160078
0.390599996,2.019530058,1.983549993,0.734177601
0.390799999,2.019540072,1.983899999,0.734195125
0.391000003,2.019550085,1.984250005,0.734212649
0.391200006,2.019560099,1.984600011,0.734230173
0.391400009,2.019570112,1.984950016,0.734247696
0.391600013,2.019579887,1.985300022,0.734264803
0.391799986,2.019589901,1.985649976,0.734282327
0.39199999,2.019599915,1.985999982,0.734299851
0.392199993,2.019609928,1.986349988,0.734317374
0.392399997,2.019619942,1.986699994,0.734334898
0.3926,2.019629955,1.98705,0.734352422
0.392800003,2.019639969,1.987400006,0.734369946
0.393000007,2.019649983,1.987750012,0.734387469
0.39320001,2.019659996,1.988100018,0.734404993
0.393400013,2.01967001,1.988450023,0.734422517
0.393599987,2.019680023,1.988799977,0.734440041
0.39379999,2.019690037,1.989149983,0.734457564
0.393999994,2.01970005,1.989499989,0.734475088
0.394199997,2.019710064,1.989849995,0.734492612
0.394400001,2.019720078,1.990200001,0.734510136
0.394600004,2.019730091,1.990550007,0.734527659
0.394800007,2.019740105,1.990900013,0.734545183
0.395000011,2.019750118,1.991250019,0.734562707
0.395200014,2.019759893,1.991600025,0.734579813
0.395399988,2.019769907,1.991949978,0.734597337
0.395599991,2.019779921,1.992299984,0.734614861
0.395799995,2.019789934,1.99264999,0.734632385
0.395999998,2.019799948,1.992999996,0.734649908
0.396200001,2.019809961,1.993350002,0.734667432
0.396400005,2.019819975,1.993700008,0.734684956
0.396600008,2.019829989,1.994050014,0.73470248
0.396800011,2.019840002,1.99440002,0.734720004
0.397000015,2.019850016,1.994750026,0.734737527
0.397199988,2.019860029,1.99509998,0.734755051
0.397399992,2.019870043,1.995449986,0.734772575
0.397599995,2.019880056,1.995799991,0.734790099
0.397799999,2.01989007,1.996149997,0.734807623
0.398000002,2.019900084,1.996500003,0.734825146
0.398200005,2.019910097,1.996850009,0.73484267
0.398400009,2.019920111,1.997200015,0.734860194
0.398600012,2.019929886,1.997550021,0.7348773
0.398799986,2.019939899,1.997899975,0.734894824
0.398999989,2.019949913,1.998249981,0.734912348
0.399199992,2.019959927,1.998599987,0.734929872
0.399399996,2.01996994,1.998949993,0.734947395
0.399599999,2.019979954,1.999299999,0.734964919
0.399800003,2.019989967,1.999650005,0.734982443


==> Figures/toy_1d/toy_1d_mf_abridged.csv <==
x_sample,y_sample,y_pred
-2.0000000000,0.0000000000,-0.0110477544
-1.9967999458,0.0001600000,-0.0107054021
-1.9936000109,0.0003200000,-0.0103675844
-1.9903999567,0.0004800000,-0.0100357495
-1.9872000217,0.0006400000,-0.0097533520
-1.9839999676,0.0008000000,-0.0094849374
-1.9808000326,0.0009600000,-0.0092354156
-1.9775999784,0.0011200000,-0.0090021417
-1.9744000435,0.0012800000,-0.0087691834
-1.9711999893,0.0014400000,-0.0085358471
-1.9680000544,0.0016000000,-0.0083027631
-1.9648000002,0.0017600000,-0.0080702454
-1.9615999460,0.0019200000,-0.0078376019
-1.9584000111,0.0020800000,-0.0076051475
-1.9551999569,0.0022400001,-0.0073723784
-1.9520000219,0.0024000001,-0.0071397345
-1.9487999678,0.0025599999,-0.0069070910
-1.9456000328,0.0027200000,-0.0066747628
-1.9423999786,0.0028800000,-0.0064418674
-1.9392000437,0.0030400001,-0.0062094755
-1.9359999895,0.0031999999,-0.0059771473
-1.9328000546,0.0033600000,-0.0057476526
-1.9296000004,0.0035200000,-0.0055177170
-1.9263999462,0.0036800001,-0.0052877818
-1.9232000113,0.0038399999,-0.0050603654
-1.9199999571,0.0040000002,-0.0048324456
-1.9168000221,0.0041600000,-0.0046049035
-1.9135999680,0.0043199998,-0.0043773609
-1.9104000330,0.0044800001,-0.0041496931
-1.9071999788,0.0046399999,-0.0039223395
-1.9040000439,0.0048000002,-0.0036944195
-1.9007999897,0.0049600000,-0.0034668774
-1.8976000547,0.0051199999,-0.0032394612
-1.8944000006,0.0052800002,-0.0030118560
-1.8911999464,0.0054400000,-0.0027842508
-1.8880000114,0.0055999998,-0.0025565827
-1.8847999573,0.0057600001,-0.0023291034
-1.8816000223,0.0059199999,-0.0021014353
-1.8783999681,0.0060800002,-0.0018737671
-1.8752000332,0.0062400000,-0.0016463510
-1.8719999790,0.0063999998,-0.0014185568
-1.8688000441,0.0065600001,-0.0011911406
-1.8655999899,0.0067199999,-0.0009635354
-1.8624000549,0.0068799998,-0.0007357413
-1.8592000008,0.0070400001,-0.0005081361
-1.8559999466,0.0071999999,-0.0002805939
-1.8528000116,0.0073600002,-0.0000531147
-1.8495999575,0.0075200000,0.0001746164
-1.8464000225,0.0076799998,0.0004020956
-1.8431999683,0.0078400001,0.0006297008
-1.8400000334,0.0080000004,0.0008574320
-1.8367999792,0.0081599997,0.0010849742
-1.8336000443,0.0083200000,0.0013127683
-1.8303999901,0.0084800003,0.0015402475
-1.8272000551,0.0086399997,0.0017677897
-1.8240000010,0.0088000000,0.0019954578
-1.8207999468,0.0089600002,0.0022231890
-1.8176000118,0.0091199996,0.0024504163
-1.8143999577,0.0092799999,0.0026780844
-1.8112000227,0.0094400002,0.0029057525
-1.8079999685,0.0096000005,0.0031334208
-1.8048000336,0.0097599998,0.0033605851
-1.8015999794,0.0099200001,0.0035885682
-1.7984000444,0.0100800004,0.0038160472
-1.7951999903,0.0102399997,0.0040437155
-1.7920000553,0.0104000000,0.0042713205
-1.7888000011,0.0105600003,0.0044991146
-1.7855999470,0.0107199997,0.0047265938
-1.7824000120,0.0108800000,0.0049540102
-1.7791999578,0.0110400002,0.0051816786
-1.7760000229,0.0111999996,0.0054093464
-1.7727999687,0.0113599999,0.0056368257
-1.7696000338,0.0115200002,0.0058647459
-1.7663999796,0.0116800005,0.0060920990
-1.7632000446,0.0118399998,0.0063198931
-1.7599999905,0.0120000001,0.0065471833
-1.7568000555,0.0121600004,0.0067749145
-1.7536000013,0.0123199997,0.0070025199
-1.7503999472,0.0124800000,0.0072300620
-1.7472000122,0.0126400003,0.0074576670
-1.7439999580,0.0127999997,0.0076852725
-1.7408000231,0.0129600000,0.0079127513
-1.7375999689,0.0131200003,0.0081406087
-1.7344000340,0.0132799996,0.0083680879
-1.7311999798,0.0134399999,0.0085956929
-1.7280000448,0.0136000002,0.0088232355
-1.7247999907,0.0137599995,0.0090508405
-1.7216000557,0.0139199998,0.0092783198
-1.7184000015,0.0140800001,0.0095059881
-1.7151999474,0.0142400004,0.0097336555
-1.7120000124,0.0143999998,0.0099611981
-1.7087999582,0.0145600000,0.0101889288
-1.7056000233,0.0147200003,0.0104164714
-1.7023999691,0.0148799997,0.0106439507
-1.6992000341,0.0150400000,0.0108718080
-1.6959999800,0.0152000003,0.0110992873
-1.6928000450,0.0153599996,0.0113270180
-1.6895999908,0.0155199999,0.0115546230
-1.6864000559,0.0156800002,0.0117820399
-1.6832000017,0.0158399995,0.0120096449
-1.6799999475,0.0160000008,0.0122373756
-1.6768000126,0.0161600001,0.0124649182
-1.6735999584,0.0163199995,0.0126925865
-1.6704000235,0.0164800007,0.0129201282
-1.6671999693,0.0166400000,0.0131477965
-1.6640000343,0.0167999994,0.0133751500
-1.6607999802,0.0169600006,0.0136028808
-1.6576000452,0.0171200000,0.0138305491
-1.6543999910,0.0172799993,0.0140581541
-1.6512000561,0.0174400005,0.0142857283
-1.6480000019,0.0175999999,0.0145132700
-1.6447999477,0.0177599993,0.0147407176
-1.6416000128,0.0179200005,0.0149683859
-1.6383999586,0.0180799998,0.0151961800
-1.6352000237,0.0182399992,0.0154236276
-1.6319999695,0.0184000004,0.0156512968
-1.6288000345,0.0185599998,0.0158789009
-1.6255999804,0.0187199991,0.0161064435
-1.6224000454,0.0188800003,0.0163341742
-1.6191999912,0.0190399997,0.0165617168
-1.6160000563,0.0192000009,0.0167891961
-1.6128000021,0.0193600003,0.0170168635
-1.6095999479,0.0195199996,0.0172443427
-1.6064000130,0.0196800008,0.0174720120
-1.6031999588,0.0198400002,0.0176997427
-1.6000000238,0.0199999996,0.0179272853
-1.5967999697,0.0201600008,0.0181548577
-1.5936000347,0.0203200001,0.0183824319
-1.5903999805,0.0204799995,0.0186099745
-1.5872000456,0.0206400007,0.0188375171
-1.5839999914,0.0208000001,0.0190652478
-1.5808000565,0.0209599994,0.0192928221
-1.5776000023,0.0211200006,0.0195203312
-1.5743999481,0.0212800000,0.0197480321
-1.5712000132,0.0214399993,0.0199756995
-1.5679999590,0.0216000006,0.0202030223
-1.5648000240,0.0217599999,0.0204306897
-1.5615999699,0.0219199993,0.0206585154
-1.5584000349,0.0220800005,0.0208858997
-1.5551999807,0.0222399998,0.0211137254
-1.5520000458,0.0223999992,0.0213409532
-1.5487999916,0.0225600004,0.0215687156
-1.5456000566,0.0227199998,0.0217963830
-1.5424000025,0.0228799991,0.0220239572
-1.5391999483,0.0230400003,0.0222513415
-1.5360000134,0.0231999997,0.0224791355
-1.5327999592,0.0233600009,0.0227067098
-1.5296000242,0.0235200003,0.0229343157
-1.5263999701,0.0236799996,0.0231618565
-1.5232000351,0.0238400009,0.0233895257
-1.5199999809,0.0240000002,0.0236170050
-1.5168000460,0.0241599996,0.0238448940
-1.5135999918,0.0243200008,0.0240724664
-1.5104000568,0.0244800001,0.0242998824
-1.5072000027,0.0246399995,0.0245275516
-1.5039999485,0.0248000007,0.0247552823
-1.5008000135,0.0249600001,0.0249825101
-1.4975999594,0.0251199994,0.0252102409
-1.4944000244,0.0252800006,0.0254378151
-1.4911999702,0.0254400000,0.0256654192
-1.4880000353,0.0255999994,0.0258931518
-1.4847999811,0.0257600006,0.0261206310
-1.4816000462,0.0259199999,0.0263482351
-1.4783999920,0.0260799993,0.0265758410
-1.4752000570,0.0262400005,0.0268035717
-1.4720000029,0.0263999999,0.0270310510
-1.4687999487,0.0265599992,0.0272587184
-1.4656000137,0.0267200004,0.0274862926
-1.4623999596,0.0268799998,0.0277137402
-1.4592000246,0.0270399991,0.0279414076
-1.4559999704,0.0272000004,0.0281691402
-1.4528000355,0.0273599997,0.0283966828
-1.4495999813,0.0275199991,0.0286243502
-1.4464000463,0.0276800003,0.0288519561
-1.4431999922,0.0278399996,0.0290796869
-1.4400000572,0.0280000009,0.0293070711
-1.4368000031,0.0281600002,0.0295347068
-1.4335999489,0.0283199996,0.0297623444
-1.4304000139,0.0284800008,0.0299898237
-1.4271999598,0.0286400001,0.0302175228
-1.4240000248,0.0287999995,0.0304451287
-1.4207999706,0.0289600007,0.0306727644
-1.4176000357,0.0291200001,0.0309003387
-1.4143999815,0.0292799994,0.0311278179
-1.4112000465,0.0294400007,0.0313554220
-1.4079999924,0.0296000000,0.0315830298
-1.4048000574,0.0297599994,0.0318107270
-1.4016000032,0.0299200006,0.0320382379
-1.3983999491,0.0300799999,0.0322657190
-1.3952000141,0.0302399993,0.0324935764
-1.3919999599,0.0304000005,0.0327211171
-1.3888000250,0.0305599999,0.0329486281
-1.3855999708,0.0307199992,0.0331760459
-1.3824000359,0.0308800004,0.0334038399
-1.3791999817,0.0310399998,0.0336315706
-1.3760000467,0.0311999992,0.0338590480
-1.3727999926,0.0313600004,0.0340866856
-1.3696000576,0.0315200016,0.0343142599
-1.3664000034,0.0316799991,0.0345417075
-1.3631999493,0.0318400003,0.0347694382
-1.3600000143,0.0320000015,0.0349970125
-1.3567999601,0.0321599990,0.0352246463
-1.3536000252,0.0323200002,0.0354520343
-1.3503999710,0.0324800014,0.0356797948
-1.3472000360,0.0326399989,0.0359072760
-1.3439999819,0.0328000002,0.0361350700
-1.3408000469,0.0329600014,0.0363626443
-1.3375999928,0.0331199989,0.0365904048
-1.3344000578,0.0332800001,0.0368178859
-1.3312000036,0.0334400013,0.0370455198
-1.3279999495,0.0335999988,0.0372730941
-1.3248000145,0.0337600000,0.0375005752
-1.3215999603,0.0339200012,0.0377281792
-1.3184000254,0.0340799987,0.0379557535
-1.3151999712,0.0342399999,0.0381833911
-1.3120000362,0.0344000012,0.0384109952
-1.3087999821,0.0345599987,0.0386386961
-1.3056000471,0.0347199999,0.0388662368
-1.3023999929,0.0348800011,0.0390936844
-1.2992000580,0.0350399986,0.0393213853
-1.2960000038,0.0351999998,0.0395491160
-1.2927999496,0.0353600010,0.0397766568
-1.2896000147,0.0355199985,0.0400042608
-1.2863999605,0.0356799997,0.0402318984
-1.2832000256,0.0358400010,0.0404593796
-1.2799999714,0.0359999985,0.0406870767
-1.2768000364,0.0361599997,0.0409145877
-1.2735999823,0.0363200009,0.0411422253
-1.2704000473,0.0364799984,0.0413696095
-1.2671999931,0.0366399996,0.0415974371
-1.2640000582,0.0368000008,0.0418249778
-1.2608000040,0.0369599983,0.0420525819
-1.2575999498,0.0371199995,0.0422801264
-1.2544000149,0.0372800007,0.0425077006
-1.2511999607,0.0374399982,0.0427353047
-1.2480000257,0.0375999995,0.0429627821
-1.2447999716,0.0377600007,0.0431906097
-1.2416000366,0.0379199982,0.0434179604
-1.2383999825,0.0380799994,0.0436456613
-1.2352000475,0.0382400006,0.0438736118
-1.2319999933,0.0384000018,0.0441009365
-1.2288000584,0.0385599993,0.0443283841
-1.2256000042,0.0387200005,0.0445561446
-1.2223999500,0.0388800018,0.0447836891
-1.2192000151,0.0390399992,0.0450114198
-1.2159999609,0.0392000005,0.0452388972
-1.2128000259,0.0393600017,0.0454666615
-1.2095999718,0.0395199992,0.0456942655
-1.2064000368,0.0396800004,0.0459218062
-1.2031999826,0.0398400016,0.0461493507
-1.2000000477,0.0399999991,0.0463770181
-1.1967999935,0.0401600003,0.0466045924
-1.1936000586,0.0403200015,0.0468322597
-1.1904000044,0.0404799990,0.0470597707
-1.1871999502,0.0406400003,0.0472875014
-1.1840000153,0.0408000015,0.0475149825
-1.1807999611,0.0409599990,0.0477427132
-1.1776000261,0.0411200002,0.0479702875
-1.1743999720,0.0412800014,0.0481979847
-1.1712000370,0.0414399989,0.0484252460
-1.1679999828,0.0416000001,0.0486530401
-1.1648000479,0.0417600013,0.0488805175
-1.1615999937,0.0419199988,0.0491080582
-1.1584000587,0.0420800000,0.0493356660
-1.1552000046,0.0422400013,0.0495633036
-1.1519999504,0.0423999988,0.0497909710
-1.1488000154,0.0425600000,0.0500186048
-1.1455999613,0.0427200012,0.0502461493
-1.1424000263,0.0428799987,0.0504737236
-1.1391999722,0.0430399999,0.0507013910
-1.1360000372,0.0432000011,0.0509292483
-1.1327999830,0.0433599986,0.0511566624
-1.1296000481,0.0435199998,0.0513842367
-1.1263999939,0.0436800011,0.0516117476
-1.1232000589,0.0438399985,0.0518394150
-1.1200000048,0.0439999998,0.0520668961
-1.1167999506,0.0441600010,0.0522946268
-1.1136000156,0.0443199985,0.0525222309
-1.1103999615,0.0444799997,0.0527498052
-1.1072000265,0.0446400009,0.0529775061
-1.1039999723,0.0447999984,0.0532056764
-1.1008000374,0.0449599996,0.0534341335
-1.0975999832,0.0451200008,0.0536623374
-1.0944000483,0.0452799983,0.0538959876
-1.0911999941,0.0454399996,0.0541399978
-1.0880000591,0.0456000008,0.0543840080
-1.0848000050,0.0457599983,0.0546282083
-1.0815999508,0.0459199995,0.0548721887
-1.0784000158,0.0460800007,0.0551161990
-1.0751999617,0.0462399982,0.0553602427
-1.0720000267,0.0463999994,0.0556197464
-1.0687999725,0.0465600006,0.0560765006
-1.0656000376,0.0467200018,0.0565390177
-1.0623999834,0.0468799993,0.0570105053
-1.0592000484,0.0470400006,0.0575838350
-1.0559999943,0.0472000018,0.0582756847
-1.0528000593,0.0473599993,0.0596653447
-1.0496000051,0.0475200005,0.0637709275
-1.0463999510,0.0719999969,0.0881431028
-1.0432000160,0.1360000074,0.1502407342
-1.0399999619,0.2000000030,0.2125388682
-1.0368000269,0.2639999986,0.2748435736
-1.0335999727,0.3280000091,0.3371478915
-1.0304000378,0.3919999897,0.3994572163
-1.0271999836,0.4560000002,0.4617656469
-1.0240000486,0.5199999809,0.5240713358
-1.0207999945,0.5839999914,0.5863786936
-1.0176000595,0.6480000019,0.6486841440
-1.0144000053,0.7120000124,0.7109926343
-1.0111999512,0.7760000229,0.7733039856
-1.0080000162,0.8399999738,0.8356096148
-1.0047999620,0.9039999843,0.8979157805
-1.0016000271,0.9679999948,0.9525064826
-0.9983999729,1.0000799894,0.9751462340
-0.9951999784,1.0002399683,0.9777626991
-0.9919999838,1.0003999472,0.9801474214
-0.9887999892,1.0005600452,0.9825304151
-0.9855999947,1.0007200241,0.9842347503
-0.9824000001,1.0008800030,0.9850499630
-0.9792000055,1.0010399818,0.9854884148
-0.9760000110,1.0011999607,0.9858316779
-0.9728000164,1.0013600588,0.9861752391
-0.9696000218,1.0015200377,0.9865171313
-0.9664000273,1.0016800165,0.9868229032
-0.9631999731,1.0018399954,0.9871079326
-0.9599999785,1.0019999743,0.9873890281
-0.9567999840,1.0021599531,0.9876692295
-0.9535999894,1.0023200512,0.9879496694
-0.9503999949,1.0024800301,0.9882302284
-0.9472000003,1.0026400089,0.9885103703
-0.9440000057,1.0027999878,0.9887908101
-0.9408000112,1.0029599667,0.9890712500
-0.9376000166,1.0031199455,0.9893514514
-0.9344000220,1.0032800436,0.9896306396
-0.9312000275,1.0034400225,0.9899046421
-0.9279999733,1.0036000013,0.9901712537
-0.9247999787,1.0037599802,0.9904369712
-0.9215999842,1.0039199591,0.9907023311
-0.9183999896,1.0040800571,0.9909678698
-0.9151999950,1.0042400360,0.9912333488
-0.9120000005,1.0044000149,0.9914988279
-0.9088000059,1.0045599937,0.9917642474
-0.9056000113,1.0047199726,0.9920297265
-0.9024000168,1.0048799515,0.9922951460
-0.8992000222,1.0050400496,0.9925607443
-0.8960000277,1.0052000284,0.9928261042
-0.8927999735,1.0053600073,0.9930916429
-0.8895999789,1.0055199862,0.9933572412
-0.8863999844,1.0056799650,0.9936226010
-0.8831999898,1.0058399439,0.9938880801
-0.8799999952,1.0060000420,0.9941535592
-0.8768000007,1.0061600208,0.9944191575
-0.8736000061,1.0063199997,0.9946845770
-0.8704000115,1.0064799786,0.9949499369
-0.8672000170,1.0066399574,0.9952154756
-0.8640000224,1.0068000555,0.9954808354
-0.8608000278,1.0069600344,0.9957463741
-0.8575999737,1.0071200132,0.9960119128
-0.8543999791,1.0072799921,0.9962772727
-0.8511999846,1.0074399710,0.9965428114
-0.8479999900,1.0075999498,0.9968081713
-0.8447999954,1.0077600479,0.9970735908
-0.8416000009,1.0079200268,0.9973390102
-0.8384000063,1.0080800056,0.9976046085
-0.8352000117,1.0082399845,0.9978700876
-0.8320000172,1.0083999634,0.9981355667
-0.8288000226,1.0085599422,0.9984012246
-0.8256000280,1.0087200403,0.9986664653
-0.8223999739,1.0088800192,0.9989317656
-0.8191999793,1.0090399981,0.9991976023
-0.8159999847,1.0091999769,0.9994630218
-0.8127999902,1.0093599558,0.9997283816
-0.8095999956,1.0095200539,0.9999938011
-0.8064000010,1.0096800327,1.0002592802
-0.8032000065,1.0098400116,1.0005247593
-0.8000000119,1.0099999905,1.0007902384
-0.7968000174,1.0101599693,1.0010557175
-0.7936000228,1.0103199482,1.0013211966
-0.7904000282,1.0104800463,1.0015866756
-0.7871999741,1.0106400251,1.0018521547
-0.7839999795,1.0108000040,1.0021175146
-0.7807999849,1.0109599829,1.0023831129
-0.7775999904,1.0111199617,1.0026484728
-0.7743999958,1.0112799406,1.0029140711
-0.7712000012,1.0114400387,1.0031794310
-0.7680000067,1.0116000175,1.0034446716
-0.7648000121,1.0117599964,1.0037103891
-0.7616000175,1.0119199753,1.0039758682
-0.7584000230,1.0120799541,1.0042413473
-0.7552000284,1.0122400522,1.0045068264
-0.7519999743,1.0124000311,1.0047724247
-0.7487999797,1.0125600100,1.0050380230
-0.7455999851,1.0127199888,1.0053035021
-0.7423999906,1.0128799677,1.0055688620
-0.7391999960,1.0130399466,1.0058341026
-0.7360000014,1.0132000446,1.0060998201
-0.7328000069,1.0133600235,1.0063652992
-0.7296000123,1.0135200024,1.0066306591
-0.7264000177,1.0136799812,1.0068961382
-0.7232000232,1.0138399601,1.0071614981
-0.7200000286,1.0140000582,1.0074270964
-0.7167999744,1.0141600370,1.0076924562
-0.7135999799,1.0143200159,1.0079579353
-0.7103999853,1.0144799948,1.0082234144
-0.7071999907,1.0146399736,1.0084888935
-0.7039999962,1.0147999525,1.0087542534
-0.7008000016,1.0149600506,1.0090197325
-0.6976000071,1.0151200294,1.0092852116
-0.6944000125,1.0152800083,1.0095506907
-0.6912000179,1.0154399872,1.0098162889
-0.6880000234,1.0155999660,1.0100815296
-0.6848000288,1.0157599449,1.0103472471
-0.6815999746,1.0159200430,1.0106127262
-0.6783999801,1.0160800219,1.0108780861
-0.6751999855,1.0162400007,1.0111435652
-0.6719999909,1.0163999796,1.0114090443
-0.6687999964,1.0165599585,1.0116744041
-0.6656000018,1.0167200565,1.0119398832
-0.6624000072,1.0168800354,1.0122054815
-0.6592000127,1.0170400143,1.0124708414
-0.6560000181,1.0171999931,1.0127364397
-0.6528000236,1.0173599720,1.0130019188
-0.6496000290,1.0175199509,1.0132672787
-0.6463999748,1.0176800489,1.0135327578
-0.6431999803,1.0178400278,1.0137983561
-0.6399999857,1.0180000067,1.0140638351
-0.6367999911,1.0181599855,1.0143293142
-0.6335999966,1.0183199644,1.0145947933
-0.6304000020,1.0184799433,1.0148601532
-0.6272000074,1.0186400414,1.0151255131
-0.6240000129,1.0188000202,1.0153912306
-0.6208000183,1.0189599991,1.0156564713
-0.6176000237,1.0191199780,1.0159220695
-0.6144000292,1.0192799568,1.0161876678
-0.6111999750,1.0194400549,1.0164527893
-0.6079999804,1.0196000338,1.0167185068
-0.6047999859,1.0197600126,1.0169839859
-0.6015999913,1.0199199915,1.0172493458
-0.5983999968,1.0200799704,1.0175148249
-0.5952000022,1.0202399492,1.0177803040
-0.5920000076,1.0204000473,1.0180459023
-0.5888000131,1.0205600262,1.0183112621
-0.5856000185,1.0207200050,1.0185768604
-0.5824000239,1.0208799839,1.0188423395
-0.5792000294,1.0210399628,1.0191078186
-0.5759999752,1.0211999416,1.0193731785
-0.5727999806,1.0213600397,1.0196385384
-0.5695999861,1.0215200186,1.0199041367
-0.5663999915,1.0216799974,1.0201697350
-0.5631999969,1.0218399763,1.0204349756
-0.5600000024,1.0219999552,1.0207005739
-0.5568000078,1.0221600533,1.0209659338
-0.5536000133,1.0223200321,1.0212314129
-0.5504000187,1.0224800110,1.0214970112
-0.5472000241,1.0226399899,1.0217622519
-0.5440000296,1.0227999687,1.0220278502
-0.5407999754,1.0229599476,1.0222933292
-0.5375999808,1.0231200457,1.0225589275
-0.5343999863,1.0232800245,1.0228242874
-0.5311999917,1.0234400034,1.0230897665
-0.5279999971,1.0235999823,1.0233551264
-0.5248000026,1.0237599611,1.0236204863
-0.5216000080,1.0239200592,1.0238863230
-0.5184000134,1.0240800381,1.0241516829
-0.5152000189,1.0242400169,1.0244169235
-0.5120000243,1.0243999958,1.0246826410
-0.5088000298,1.0245599747,1.0249480009
-0.5055999756,1.0247199535,1.0252134800
-0.5023999810,1.0248800516,1.0254788399
-0.4991999865,1.0250400305,1.0257444382
-0.4959999919,1.0252000093,1.0260097980
-0.4927999973,1.0253599882,1.0262752771
-0.4896000028,1.0255199671,1.0265407562
-0.4864000082,1.0256799459,1.0268062353
-0.4832000136,1.0258400440,1.0270715952
-0.4799999893,1.0260000229,1.0273371935
-0.4767999947,1.0261600018,1.0276026726
-0.4736000001,1.0263199806,1.0278680325
-0.4704000056,1.0264799595,1.0281337500
-0.4672000110,1.0266400576,1.0283992290
-0.4639999866,1.0268000364,1.0286647081
-0.4607999921,1.0269600153,1.0289299488
-0.4575999975,1.0271199942,1.0291955471
-0.4544000030,1.0272799730,1.0294611454
-0.4512000084,1.0274399519,1.0297265053
-0.4480000138,1.0276000500,1.0299918652
-0.4447999895,1.0277600288,1.0302573442
-0.4415999949,1.0279200077,1.0305228233
-0.4384000003,1.0280799866,1.0307884216
-0.4352000058,1.0282399654,1.0310536623
-0.4320000112,1.0283999443,1.0313193798
-0.4287999868,1.0285600424,1.0315847397
-0.4255999923,1.0287200212,1.0318502188
-0.4223999977,1.0288800001,1.0321156979
-0.4192000031,1.0290399790,1.0323811769
-0.4160000086,1.0291999578,1.0326466560
-0.4128000140,1.0293600559,1.0329120159
-0.4095999897,1.0295200348,1.0331774950
-0.4063999951,1.0296800137,1.0334429741
-0.4032000005,1.0298399925,1.0337084532
-0.4000000060,1.0299999714,1.0339738131
-0.3968000114,1.0301599503,1.0342394114
-0.3935999870,1.0303200483,1.0345048904
-0.3903999925,1.0304800272,1.0347704887
-0.3871999979,1.0306400061,1.0350358486
-0.3840000033,1.0307999849,1.0353013277
-0.3808000088,1.0309599638,1.0355666876
-0.3776000142,1.0311199427,1.0358320475
-0.3743999898,1.0312800407,1.0360978842
-0.3711999953,1.0314400196,1.0363631248
-0.3680000007,1.0315999985,1.0366286039
-0.3648000062,1.0317599773,1.0368939638
-0.3616000116,1.0319199562,1.0371594429
-0.3583999872,1.0320800543,1.0374249220
-0.3551999927,1.0322400331,1.0376905203
-0.3519999981,1.0324000120,1.0379558802
-0.3488000035,1.0325599909,1.0382213593
-0.3456000090,1.0327199697,1.0384870768
-0.3424000144,1.0328799486,1.0387523174
-0.3391999900,1.0330400467,1.0390177965
-0.3359999955,1.0332000256,1.0392833948
-0.3328000009,1.0333600044,1.0395487547
-0.3296000063,1.0335199833,1.0398142338
-0.3264000118,1.0336799622,1.0400798321
-0.3231999874,1.0338399410,1.0403451920
-0.3199999928,1.0340000391,1.0406109095
-0.3167999983,1.0341600180,1.0408760309
-0.3136000037,1.0343199968,1.0411416292
-0.3104000092,1.0344799757,1.0414071083
-0.3072000146,1.0346399546,1.0416724682
-0.3039999902,1.0348000526,1.0419378281
-0.3007999957,1.0349600315,1.0422034264
-0.2976000011,1.0351200104,1.0424689054
-0.2944000065,1.0352799892,1.0427343845
-0.2912000120,1.0354399681,1.0430001020
-0.2879999876,1.0355999470,1.0432652235
-0.2847999930,1.0357600451,1.0435308218
-0.2815999985,1.0359200239,1.0437965393
-0.2784000039,1.0360800028,1.0440616608
-0.2752000093,1.0362399817,1.0443271399
-0.2720000148,1.0363999605,1.0445928574
-0.2687999904,1.0365600586,1.0448580980
-0.2655999959,1.0367200375,1.0451236963
-0.2624000013,1.0368800163,1.0453892946
-0.2592000067,1.0370399952,1.0456544161
-0.2560000122,1.0371999741,1.0459201336
-0.2527999878,1.0373599529,1.0461853743
-0.2495999932,1.0375200510,1.0464509726
-0.2463999987,1.0376800299,1.0467165709
-0.2432000041,1.0378400087,1.0469818115
-0.2399999946,1.0379999876,1.0472474098
-0.2368000001,1.0381599665,1.0475130081
-0.2336000055,1.0383199453,1.0477783680
-0.2303999960,1.0384800434,1.0480438471
-0.2272000015,1.0386400223,1.0483092070
-0.2240000069,1.0388000011,1.0485748053
-0.2207999974,1.0389599800,1.0488401651
-0.2176000029,1.0391199589,1.0491057634
-0.2143999934,1.0392800570,1.0493710041
-0.2111999989,1.0394400358,1.0496366024
-0.2080000043,1.0396000147,1.0499020815
-0.2047999948,1.0397599936,1.0501676798
-0.2016000003,1.0399199724,1.0504330397
-0.1984000057,1.0400799513,1.0506983995
-0.1951999962,1.0402400494,1.0509638786
-0.1920000017,1.0404000282,1.0512294769
-0.1888000071,1.0405600071,1.0514953136
-0.1855999976,1.0407199860,1.0517607927
-0.1824000031,1.0408799648,1.0520263910
-0.1791999936,1.0410399437,1.0522921085
-0.1759999990,1.0412000418,1.0525577068
-0.1728000045,1.0413600206,1.0528234243
-0.1695999950,1.0415199995,1.0530889034
-0.1664000005,1.0416799784,1.0533547401
-0.1632000059,1.0418399572,1.0536202192
-0.1599999964,1.0420000553,1.0538860559
-0.1568000019,1.0421600342,1.0541516542
-0.1536000073,1.0423200130,1.0544173717
-0.1503999978,1.0424799919,1.0546829700
-0.1472000033,1.0426399708,1.0549504757
-0.1439999938,1.0427999496,1.0552191734
-0.1407999992,1.0429600477,1.0554878712
-0.1376000047,1.0431200266,1.0557566881
-0.1343999952,1.0432800055,1.0560252666
-0.1312000006,1.0434399843,1.0562937260
-0.1280000061,1.0435999632,1.0565625429
-0.1247999966,1.0437599421,1.0568312407
-0.1216000021,1.0439200401,1.0571000576
-0.1184000000,1.0440800190,1.0573688745
-0.1151999980,1.0442399979,1.0576374531
-0.1120000035,1.0443999767,1.0579060316
-0.1088000014,1.0445599556,1.0581748486
-0.1055999994,1.0447200537,1.0584434271
-0.1023999974,1.0448800325,1.0587123632
-0.0992000028,1.0450400114,1.0589807034
-0.0960000008,1.0451999903,1.0592496395
-0.0927999988,1.0453599691,1.0595207214
-0.0895999968,1.0455199480,1.0597921610
-0.0864000022,1.0456800461,1.0600636005
-0.0832000002,1.0458400249,1.0603410006
-0.0799999982,1.0460000038,1.0606255531
-0.0768000036,1.0461599827,1.0610468388
-0.0736000016,1.0463199615,1.0615950823
-0.0703999996,1.0464799404,1.0622398853
-0.0671999976,1.0466400385,1.0628960133
-0.0640000030,1.0468000174,1.0636364222
-0.0608000010,1.0469599962,1.0652025938
-0.0575999990,1.0471199751,1.0685809851
-0.0544000007,1.0472799540,1.0722078085
-0.0511999987,1.0474400520,1.0758746862
-0.0480000004,1.0476000309,1.0811680555
-0.0447999984,1.1039999723,1.1264134645
-0.0416000001,1.1679999828,1.1877675056
-0.0384000018,1.2319999933,1.2491205931
-0.0351999998,1.2960000038,1.3104746342
-0.0320000015,1.3600000143,1.3718279600
-0.0287999995,1.4240000248,1.4331815243
-0.0255999994,1.4880000353,1.4945355654
-0.0223999992,1.5520000458,1.5558902025
-0.0192000009,1.6160000563,1.6172430515
-0.0160000008,1.6799999475,1.6785976887
-0.0127999997,1.7439999580,1.7399511337
-0.0096000005,1.8079999685,1.8013052940
-0.0063999998,1.8719999790,1.8626585007
-0.0031999999,1.9359999895,1.9240108728
0.0000000000,2.0000000000,1.9685902596
0.0031999999,2.0001599789,1.9756573439
0.0063999998,2.0003199577,1.9799791574
0.0096000005,2.0004799366,1.9842514992
0.0127999997,2.0006399155,1.9857734442
0.0160000008,2.0007998943,1.9863374233
0.0192000009,2.0009601116,1.9867379665
0.0223999992,2.0011200905,1.9870417118
0.0255999994,2.0012800694,1.9873450994
0.0287999995,2.0014400482,1.9876483679
0.0320000015,2.0016000271,1.9879518747
0.0351999998,2.0017600060,1.9882553816
0.0384000018,2.0019199848,1.9885586500
0.0416000001,2.0020799637,1.9888617992
0.0447999984,2.0022399426,1.9891655445
0.0480000004,2.0023999214,1.9894628525
0.0511999987,2.0025599003,1.9897514582
0.0544000007,2.0027201176,1.9900327921
0.0575999990,2.0028800964,1.9903110266
0.0608000010,2.0030400753,1.9905896187
0.0640000030,2.0032000542,1.9908684492
0.0671999976,2.0033600330,1.9911469221
0.0703999996,2.0035200119,1.9914255142
0.0736000016,2.0036799908,1.9917037487
0.0768000036,2.0038399696,1.9919825792
0.0799999982,2.0039999485,1.9922609329
0.0832000002,2.0041599274,1.9925394058
0.0864000022,2.0043199062,1.9928184748
0.0895999968,2.0044798851,1.9930962324
0.0927999988,2.0046401024,1.9933727980
0.0960000008,2.0048000813,1.9936494827
0.0992000028,2.0049600601,1.9939260483
0.1023999974,2.0051200390,1.9942024946
0.1055999994,2.0052800179,1.9944744110
0.1088000014,2.0054399967,1.9947284460
0.1120000035,2.0055999756,1.9949823618
0.1151999980,2.0057599545,1.9952362776
0.1184000000,2.0059199333,1.9954906702
0.1216000021,2.0060799122,1.9957445860
0.1247999966,2.0062398911,1.9959987402
0.1280000061,2.0064001083,1.9962526560
0.1312000006,2.0065600872,1.9965065718
0.1343999952,2.0067200661,1.9967608452
0.1376000047,2.0068800449,1.9970147610
0.1407999992,2.0070400238,1.9972689152
0.1439999938,2.0072000027,1.9975228310
0.1472000033,2.0073599815,1.9977767467
0.1503999978,2.0075199604,1.9980312586
0.1536000073,2.0076799393,1.9982849360
0.1568000019,2.0078399181,1.9985393286
0.1599999964,2.0079998970,1.9987932444
0.1632000059,2.0081601143,1.9990472794
0.1664000005,2.0083200932,1.9993014336
0.1695999950,2.0084800720,1.9995554686
0.1728000045,2.0086400509,1.9998096228
0.1759999990,2.0088000298,2.0000636578
0.1791999936,2.0089600086,2.0003175735
0.1824000031,2.0091199875,2.0005717278
0.1855999976,2.0092799664,2.0008261204
0.1888000071,2.0094399452,2.0010797977
0.1920000017,2.0095999241,2.0013339520
0.1951999962,2.0097599030,2.0015881062
0.1984000057,2.0099198818,2.0018422604
0.2016000003,2.0100800991,2.0020961761
0.2047999948,2.0102400780,2.0023498535
0.2080000043,2.0104000568,2.0026040077
0.2111999989,2.0105600357,2.0028581619
0.2143999934,2.0107200146,2.0031123161
0.2176000029,2.0108799934,2.0033662319
0.2207999974,2.0110399723,2.0036203861
0.2240000069,2.0111999512,2.0038743019
0.2272000015,2.0113599300,2.0041284561
0.2303999960,2.0115199089,2.0043826103
0.2336000055,2.0116798878,2.0046367645
0.2368000001,2.0118401051,2.0048906803
0.2399999946,2.0120000839,2.0051448345
0.2432000041,2.0121600628,2.0053987503
0.2463999987,2.0123200417,2.0056526661
0.2495999932,2.0124800205,2.0059068203
0.2527999878,2.0126399994,2.0061609745
0.2560000122,2.0127999783,2.0064151287
0.2592000067,2.0129599571,2.0066692829
0.2624000013,2.0131199360,2.0069229603
0.2655999959,2.0132799149,2.0071771145
0.2687999904,2.0134398937,2.0074312687
0.2720000148,2.0136001110,2.0076851845
0.2752000093,2.0137600899,2.0079393387
0.2784000039,2.0139200687,2.0081934929
0.2815999985,2.0140800476,2.0084476471
0.2847999930,2.0142400265,2.0087013245
0.2879999876,2.0144000053,2.0089557171
0.2912000120,2.0145599842,2.0092096329
0.2944000065,2.0147199631,2.0094637871
0.2976000011,2.0148799419,2.0097179413
0.3007999957,2.0150399208,2.0099718571
0.3039999902,2.0151998997,2.0102260113
0.3072000146,2.0153601170,2.0104799271
0.3104000092,2.0155200958,2.0107340813
0.3136000037,2.0156800747,2.0109879971
0.3167999983,2.0158400536,2.0112421513
0.3199999928,2.0160000324,2.0114963055
0.3231999874,2.0161600113,2.0117504597
0.3264000118,2.0163199902,2.0120046139
0.3296000063,2.0164799690,2.0122582912
0.3328000009,2.0166399479,2.0125124454
0.3359999955,2.0167999268,2.0127663612
0.3391999900,2.0169599056,2.0130205154
0.3424000144,2.0171198845,2.0132744312
0.3456000090,2.0172801018,2.0135285854
0.3488000035,2.0174400806,2.0137827396
0.3519999981,2.0176000595,2.0140368938
0.3551999927,2.0177600384,2.0142910480
0.3583999872,2.0179200172,2.0145452023
0.3616000116,2.0180799961,2.0147991180
0.3648000062,2.0182399750,2.0150527954
0.3680000007,2.0183999538,2.0153069496
0.3711999953,2.0185599327,2.0155608654
0.3743999898,2.0187199116,2.0158152580
0.3776000142,2.0188798904,2.0160691738
0.3808000088,2.0190401077,2.0163235664
0.3840000033,2.0192000866,2.0165774822
0.3871999979,2.0193600655,2.0168313980
0.3903999925,2.0195200443,2.0170857906
0.3935999870,2.0196800232,2.0173397064
0.3968000114,2.0198400021,2.0175936222
0.4000000060,2.0199999809,2.0178475380
0.4032000005,2.0201599598,2.0181016922
0.4063999951,2.0203199387,2.0183558464
0.4095999897,2.0204799175,2.0186102390
0.4128000140,2.0206398964,2.0188639164
0.4160000086,2.0208001137,2.0191180706
0.4192000031,2.0209600925,2.0193722248
0.4223999977,2.0211200714,2.0196259022
0.4255999923,2.0212800503,2.0198802948
0.4287999868,2.0214400291,2.0201342106
0.4320000112,2.0216000080,2.0203881264
0.4352000058,2.0217599869,2.0206422806
0.4384000003,2.0219199657,2.0208964348
0.4415999949,2.0220799446,2.0211503506
0.4447999895,2.0222399235,2.0214045048
0.4480000138,2.0223999023,2.0216586590
0.4512000084,2.0225598812,2.0219128132
0.4544000030,2.0227200985,2.0221664906
0.4575999975,2.0228800774,2.0224206448
0.4607999921,2.0230400562,2.0226747990
0.4639999866,2.0232000351,2.0229289532
0.4672000110,2.0233600140,2.0231831074
0.4704000056,2.0235199928,2.0234367847
0.4736000001,2.0236799717,2.0236907005
0.4767999947,2.0238399506,2.0239448547
0.4799999893,2.0239999294,2.0241994858
0.4832000136,2.0241599083,2.0244534016
0.4864000082,2.0243198872,2.0247073174
0.4896000028,2.0244801044,2.0249614716
0.4927999973,2.0246400833,2.0252153873
0.4959999919,2.0248000622,2.0254693031
0.4991999865,2.0249600410,2.0257234573
0.5023999810,2.0251200199,2.0259776115
0.5055999756,2.0252799988,2.0262315273
0.5088000298,2.0254399776,2.0264856815
0.5120000243,2.0255999565,2.0267398357
0.5152000189,2.0257599354,2.0269935131
0.5184000134,2.0259199142,2.0272476673
0.5216000080,2.0260798931,2.0275020599
0.5248000026,2.0262401104,2.0277559757
0.5279999971,2.0264000893,2.0280098915
0.5311999917,2.0265600681,2.0282642841
0.5343999863,2.0267200470,2.0285179615
0.5375999808,2.0268800259,2.0287723541
0.5407999754,2.0270400047,2.0290262699
0.5440000296,2.0271999836,2.0292801857
0.5472000241,2.0273599625,2.0295343399
0.5504000187,2.0275199413,2.0297887325
0.5536000133,2.0276799202,2.0300426483
0.5568000078,2.0278398991,2.0302965641
0.5600000024,2.0280001163,2.0305504799
0.5631999969,2.0281600952,2.0308046341
0.5663999915,2.0283200741,2.0310585499
0.5695999861,2.0284800529,2.0313124657
0.5727999806,2.0286400318,2.0315670967
0.5759999752,2.0288000107,2.0318210125
0.5792000294,2.0289599895,2.0320749283
0.5824000239,2.0291199684,2.0323286057
0.5856000185,2.0292799473,2.0325827599
0.5888000131,2.0294399261,2.0328373909
0.5920000076,2.0295999050,2.0330913067
0.5952000022,2.0297598839,2.0333452225
0.5983999968,2.0299201012,2.0335993767
0.6015999913,2.0300800800,2.0338532925
0.6047999859,2.0302400589,2.0341076851
0.6079999804,2.0304000378,2.0343620777
0.6111999750,2.0305600166,2.0346157551
0.6144000292,2.0307199955,2.0348694324
0.6176000237,2.0308799744,2.0351238251
0.6208000183,2.0310399532,2.0353777409
0.6240000129,2.0311999321,2.0356318951
0.6272000074,2.0313599110,2.0358860493
0.6304000020,2.0315198898,2.0361399651
0.6335999966,2.0316801071,2.0363936424
0.6367999911,2.0318400860,2.0366480350
0.6399999857,2.0320000648,2.0369019508
0.6431999803,2.0321600437,2.0371561050
0.6463999748,2.0323200226,2.0374102592
0.6496000290,2.0324800014,2.0376641750
0.6528000236,2.0326399803,2.0379183292
0.6560000181,2.0327999592,2.0381724834
0.6592000127,2.0329599380,2.0384266376
0.6624000072,2.0331199169,2.0386805534
0.6656000018,2.0332798958,2.0389347076
0.6687999964,2.0334401131,2.0391888618
0.6719999909,2.0336000919,2.0394427776
0.6751999855,2.0337600708,2.0396966934
0.6783999801,2.0339200497,2.0399510860
0.6815999746,2.0340800285,2.0402052402
0.6848000288,2.0342400074,2.0404589176
0.6880000234,2.0343999863,2.0407128334
0.6912000179,2.0345599651,2.0409672260
0.6944000125,2.0347199440,2.0412211418
0.6976000071,2.0348799229,2.0414752960
0.7008000016,2.0350399017,2.0417294502
0.7039999962,2.0352001190,2.0419831276
0.7071999907,2.0353600979,2.0422372818
0.7103999853,2.0355200768,2.0424909592
0.7135999799,2.0356800556,2.0427455902
0.7167999744,2.0358400345,2.0429997444
0.7200000286,2.0360000134,2.0432536602
0.7232000232,2.0361599922,2.0435080528
0.7264000177,2.0363199711,2.0437619686
0.7296000123,2.0364799500,2.0440156460
0.7328000069,2.0366399288,2.0442702770
0.7360000014,2.0367999077,2.0445239544
0.7391999960,2.0369598866,2.0447778702
0.7423999906,2.0371201038,2.0450317860
0.7455999851,2.0372800827,2.0452864170
0.7487999797,2.0374400616,2.0455403328
0.7519999743,2.0376000404,2.0457942486
0.7552000284,2.0377600193,2.0460481644
0.7584000230,2.0379199982,2.0463020802
0.7616000175,2.0380799770,2.0465562344
0.7648000121,2.0382399559,2.0468106270
0.7680000067,2.0383999348,2.0470647812
0.7712000012,2.0385599136,2.0473184586
0.7743999958,2.0387198925,2.0475726128
0.7775999904,2.0388801098,2.0478265285
0.7807999849,2.0390400887,2.0480809212
0.7839999795,2.0392000675,2.0483350754
0.7871999741,2.0393600464,2.0485889912
0.7904000282,2.0395200253,2.0488431454
0.7936000228,2.0396800041,2.0490972996
0.7968000174,2.0398399830,2.0493512154
0.8000000119,2.0399999619,2.0496053696
0.8032000065,2.0401599407,2.0498588085
0.8064000010,2.0403199196,2.0501129627
0.8095999956,2.0404798985,2.0503671169
0.8127999902,2.0406401157,2.0506212711
0.8159999847,2.0408000946,2.0508754253
0.8191999793,2.0409600735,2.0511291027
0.8223999739,2.0411200523,2.0513834953
0.8256000280,2.0412800312,2.0516376495
0.8288000226,2.0414400101,2.0518918037
0.8320000172,2.0415999889,2.0521454811
0.8352000117,2.0417599678,2.0523996353
0.8384000063,2.0419199467,2.0526537895
0.8416000009,2.0420799255,2.0529079437
0.8447999954,2.0422399044,2.0531618595
0.8479999900,2.0423998833,2.0534157753
0.8511999846,2.0425601006,2.0536699295
0.8543999791,2.0427200794,2.0539240837
0.8575999737,2.0428800583,2.0541779995
0.8608000278,2.0430400372,2.0544321537
0.8640000224,2.0432000160,2.0546860695
0.8672000170,2.0433599949,2.0549404621
0.8704000115,2.0435199738,2.0551946163
0.8736000061,2.0436799526,2.0554566383
0.8768000007,2.0438399315,2.0557224751
0.8799999952,2.0439999104,2.0559890270
0.8831999898,2.0441598892,2.0562558174
0.8863999844,2.0443201065,2.0565223694
0.8895999789,2.0444800854,2.0567891598
0.8927999735,2.0446400642,2.0570580959
0.8960000277,2.0448000431,2.0573294163
0.8992000222,2.0449600220,2.0576002598
0.9024000168,2.0451200008,2.0578715801
0.9056000113,2.0452799797,2.0581481457
0.9088000059,2.0454399586,2.0584261417
0.9120000005,2.0455999374,2.0587041378
0.9151999950,2.0457599163,2.0589818954
0.9183999896,2.0459198952,2.0592596531
0.9215999842,2.0460801125,2.0595731735
0.9247999787,2.0462400913,2.0599498749
0.9279999733,2.0464000702,2.0603621006
0.9312000275,2.0465600491,2.0607793331
0.9344000220,2.0467200279,2.0612058640
0.9376000166,2.0468800068,2.0616507530
0.9408000112,2.0470399857,2.0635859966
0.9440000057,2.0471999645,2.0662579536
0.9472000003,2.0473599434,2.0703589916
0.9503999949,2.0475199223,2.0745334625
0.9535999894,2.0720000267,2.0874843597
0.9567999840,2.1359999180,2.1488089561
0.9599999785,2.2000000477,2.2102205753
0.9631999731,2.2639999390,2.2716770172
0.9664000273,2.3280000687,2.3331336975
0.9696000218,2.3919999599,2.3945863247
0.9728000164,2.4560000896,2.4560399055
0.9760000110,2.5199999809,2.5174977779
0.9792000055,2.5840001106,2.5789480209
0.9824000001,2.6480000019,2.6404023170
0.9855999947,2.7119998932,2.7018568516
0.9887999892,2.7760000229,2.7633116245
0.9919999838,2.8399999142,2.8247652054
0.9951999784,2.9040000439,2.8862142563
0.9983999729,2.9679999352,2.9471075535
1.0016000271,3.0000801086,2.9737031460
1.0047999620,3.0002400875,2.9792428017
1.0080000162,3.0004000664,2.9838280678
1.0111999512,3.0005600452,2.9848141670
1.0144000053,3.0007200241,2.9857568741
1.0176000595,3.0008800030,2.9863677025
1.0207999945,3.0010399818,2.9868419170
1.0240000486,3.0011999607,2.9871449471
1.0271999836,3.0013599396,2.9874377251
1.0304000378,3.0015199184,2.9877300262
1.0335999727,3.0016798973,2.9880216122
1.0368000269,3.0018401146,2.9883098602
1.0399999619,3.0020000935,2.9885966778
1.0432000160,3.0021600723,2.9888844490
1.0463999510,3.0023200512,2.9891717434
1.0496000051,3.0024800301,2.9894590378
1.0528000593,3.0026400089,2.9897460938
1.0559999943,3.0027999878,2.9900336266
1.0592000484,3.0029599667,2.9903211594
1.0623999834,3.0031199455,2.9906065464
1.0656000376,3.0032799244,2.9908902645
1.0687999725,3.0034399033,2.9911737442
1.0720000267,3.0035998821,2.9914579391
1.0751999617,3.0037600994,2.9917192459
1.0784000158,3.0039200783,2.9919772148
1.0815999508,3.0040800571,2.9922354221
1.0848000050,3.0042400360,2.9924936295
1.0880000591,3.0044000149,2.9927520752
1.0911999941,3.0045599937,2.9930098057
1.0944000483,3.0047199726,2.9932677746
1.0975999832,3.0048799515,2.9935257435
1.1008000374,3.0050399303,2.9937837124
1.1039999723,3.0051999092,2.9940414429
1.1072000265,3.0053598881,2.9942994118
1.1103999615,3.0055201054,2.9945573807
1.1136000156,3.0056800842,2.9948151112
1.1167999506,3.0058400631,2.9950733185
1.1200000048,3.0060000420,2.9953310490
1.1232000589,3.0061600208,2.9955894947
1.1263999939,3.0063199997,2.9958472252
1.1296000481,3.0064799786,2.9961047173
1.1327999830,3.0066399574,2.9963624477
1.1360000372,3.0067999363,2.9966206551
1.1391999722,3.0069599152,2.9968783855
1.1424000263,3.0071198940,2.9971365929
1.1455999613,3.0072801113,2.9973945618
1.1488000154,3.0074400902,2.9976525307
1.1519999504,3.0076000690,2.9979102612
1.1552000046,3.0077600479,2.9981684685
1.1584000587,3.0079200268,2.9984261990
1.1615999937,3.0080800056,2.9986839294
1.1648000479,3.0082399845,2.9989421368
1.1679999828,3.0083999634,2.9991998672
1.1712000370,3.0085599422,2.9994580746
1.1743999720,3.0087199211,2.9997160435
1.1776000261,3.0088799000,2.9999735355
1.1807999611,3.0090401173,3.0002319813
1.1840000153,3.0092000961,3.0004899502
1.1871999502,3.0093600750,3.0007474422
1.1904000044,3.0095200539,3.0010056496
1.1936000586,3.0096800327,3.0012633801
1.1967999935,3.0098400116,3.0015215874
1.2000000477,3.0099999905,3.0017793179
1.2031999826,3.0101599693,3.0020375252
1.2064000368,3.0103199482,3.0022952557
1.2095999718,3.0104799271,3.0025534630
1.2128000259,3.0106399059,3.0028114319
1.2159999609,3.0107998848,3.0030691624
1.2192000151,3.0109601021,3.0033266544
1.2223999500,3.0111200809,3.0035846233
1.2256000042,3.0112800598,3.0038428307
1.2288000584,3.0114400387,3.0041005611
1.2319999933,3.0116000175,3.0043582916
1.2352000475,3.0117599964,3.0046167374
1.2383999825,3.0119199753,3.0048744678
1.2416000366,3.0120799541,3.0051321983
1.2447999716,3.0122399330,3.0053904057
1.2480000257,3.0123999119,3.0056481361
1.2511999607,3.0125598907,3.0059063435
1.2544000149,3.0127201080,3.0061640739
1.2575999498,3.0128800869,3.0064220428
1.2608000040,3.0130400658,3.0066800117
1.2640000582,3.0132000446,3.0069382191
1.2671999931,3.0133600235,3.0071954727
1.2704000473,3.0135200024,3.0074536800
1.2735999823,3.0136799812,3.0077118874
1.2768000364,3.0138399601,3.0079696178
1.2799999714,3.0139999390,3.0082275867
1.2832000256,3.0141599178,3.0084855556
1.2863999605,3.0143198967,3.0087430477
1.2896000147,3.0144801140,3.0090010166
1.2927999496,3.0146400928,3.0092592239
1.2960000038,3.0148000717,3.0095171928
1.2992000580,3.0149600506,3.0097746849
1.3023999929,3.0151200294,3.0100328922
1.3056000471,3.0152800083,3.0102908611
1.3087999821,3.0154399872,3.0105488300
1.3120000362,3.0155999660,3.0108065605
1.3151999712,3.0157599449,3.0110645294
1.3184000254,3.0159199238,3.0113224983
1.3215999603,3.0160799026,3.0115802288
1.3248000145,3.0162398815,3.0118381977
1.3279999495,3.0164000988,3.0120966434
1.3312000036,3.0165600777,3.0123541355
1.3344000578,3.0167200565,3.0126121044
1.3375999928,3.0168800354,3.0128700733
1.3408000469,3.0170400143,3.0131280422
1.3439999819,3.0171999931,3.0133860111
1.3472000360,3.0173599720,3.0136437416
1.3503999710,3.0175199509,3.0139019489
1.3536000252,3.0176799297,3.0141594410
1.3567999601,3.0178399086,3.0144178867
1.3600000143,3.0179998875,3.0146756172
1.3631999493,3.0181601048,3.0149333477
1.3664000034,3.0183200836,3.0151913166
1.3696000576,3.0184800625,3.0154488087
1.3727999926,3.0186400414,3.0157070160
1.3760000467,3.0188000202,3.0159649849
1.3791999817,3.0189599991,3.0162227154
1.3824000359,3.0191199780,3.0164811611
1.3855999708,3.0192799568,3.0167388916
1.3888000250,3.0194399357,3.0169966221
1.3919999599,3.0195999146,3.0172545910
1.3952000141,3.0197598934,3.0175125599
1.3983999491,3.0199201107,3.0177707672
1.4016000032,3.0200800896,3.0180282593
1.4048000574,3.0202400684,3.0182862282
1.4079999924,3.0204000473,3.0185444355
1.4112000465,3.0205600262,3.0188026428
1.4143999815,3.0207200050,3.0190603733
1.4176000357,3.0208799839,3.0193178654
1.4207999706,3.0210399628,3.0195765495
1.4240000248,3.0211999416,3.0198340416
1.4271999598,3.0213599205,3.0200920105
1.4304000139,3.0215198994,3.0203499794
1.4335999489,3.0216801167,3.0206072330
1.4368000031,3.0218400955,3.0208654404
1.4400000572,3.0220000744,3.0211238861
1.4431999922,3.0221600533,3.0213820934
1.4464000463,3.0223200321,3.0216393471
1.4495999813,3.0224800110,3.0218973160
1.4528000355,3.0226399899,3.0221552849
1.4559999704,3.0227999687,3.0224134922
1.4592000246,3.0229599476,3.0226709843
1.4623999596,3.0231199265,3.0229287148
1.4656000137,3.0232799053,3.0231869221
1.4687999487,3.0234398842,3.0234446526
1.4720000029,3.0236001015,3.0237028599
1.4752000570,3.0237600803,3.0239608288
1.4783999920,3.0239200592,3.0242187977
1.4816000462,3.0240800381,3.0244767666
1.4847999811,3.0242400169,3.0247344971
1.4880000353,3.0243999958,3.0249922276
1.4911999702,3.0245599747,3.0252504349
1.4944000244,3.0247199535,3.0255081654
1.4975999594,3.0248799324,3.0257663727
1.5008000135,3.0250399113,3.0260245800
1.5039999485,3.0251998901,3.0262823105
1.5072000027,3.0253601074,3.0265400410
1.5104000568,3.0255200863,3.0267980099
1.5135999918,3.0256800652,3.0270562172
1.5168000460,3.0258400440,3.0273134708
1.5199999809,3.0260000229,3.0275714397
1.5232000351,3.0261600018,3.0278294086
1.5263999701,3.0263199806,3.0280876160
1.5296000242,3.0264799595,3.0283453465
1.5327999592,3.0266399384,3.0286030769
1.5360000134,3.0267999172,3.0288617611
1.5391999483,3.0269598961,3.0291192532
1.5424000025,3.0271201134,3.0293774605
1.5456000566,3.0272800922,3.0296354294
1.5487999916,3.0274400711,3.0298931599
1.5520000458,3.0276000500,3.0301511288
1.5551999807,3.0277600288,3.0304086208
1.5584000349,3.0279200077,3.0306670666
1.5615999699,3.0280799866,3.0309247971
1.5648000240,3.0282399654,3.0311825275
1.5679999590,3.0283999443,3.0314407349
1.5712000132,3.0285599232,3.0316987038
1.5743999481,3.0287199020,3.0319569111
1.5776000023,3.0288798809,3.0322141647
1.5808000565,3.0290400982,3.0324721336
1.5839999914,3.0292000771,3.0327305794
1.5872000456,3.0293600559,3.0329880714
1.5903999805,3.0295200348,3.0332455635
1.5936000347,3.0296800137,3.0335035324
1.5967999697,3.0298399925,3.0337617397
1.6000000238,3.0299999714,3.0340197086
1.6031999588,3.0301599503,3.0342776775
1.6064000130,3.0303199291,3.0345356464
1.6095999479,3.0304799080,3.0347933769
1.6128000021,3.0306398869,3.0350511074
1.6160000563,3.0308001041,3.0353095531
1.6191999912,3.0309600830,3.0355672836
1.6224000454,3.0311200619,3.0358250141
1.6255999804,3.0312800407,3.0360836983
1.6288000345,3.0314400196,3.0363414288
1.6319999695,3.0315999985,3.0365991592
1.6352000237,3.0317599773,3.0368566513
1.6383999586,3.0319199562,3.0371153355
1.6416000128,3.0320799351,3.0373730659
1.6447999477,3.0322399139,3.0376305580
1.6480000019,3.0323998928,3.0378885269
1.6512000561,3.0325601101,3.0381467342
1.6543999910,3.0327200890,3.0384044647
1.6576000452,3.0328800678,3.0386626720
1.6607999802,3.0330400467,3.0389208794
1.6640000343,3.0332000256,3.0391783714
1.6671999693,3.0333600044,3.0394358635
1.6704000235,3.0335199833,3.0396935940
1.6735999584,3.0336799622,3.0399518013
1.6768000126,3.0338399410,3.0402100086
1.6799999475,3.0339999199,3.0404677391
1.6832000017,3.0341598988,3.0407257080
1.6864000559,3.0343201160,3.0409839153
1.6895999908,3.0344800949,3.0412416458
1.6928000450,3.0346400738,3.0415000916
1.6959999800,3.0348000526,3.0417573452
1.6992000341,3.0349600315,3.0420153141
1.7023999691,3.0351200104,3.0422730446
1.7056000233,3.0352799892,3.0425312519
1.7087999582,3.0354399681,3.0427894592
1.7120000124,3.0355999470,3.0430474281
1.7151999474,3.0357599258,3.0433051586
1.7184000015,3.0359199047,3.0435633659
1.7216000557,3.0360798836,3.0438213348
1.7247999907,3.0362401009,3.0440793037
1.7280000448,3.0364000797,3.0443367958
1.7311999798,3.0365600586,3.0445950031
1.7344000340,3.0367200375,3.0448527336
1.7375999689,3.0368800163,3.0451104641
1.7408000231,3.0370399952,3.0453689098
1.7439999580,3.0371999741,3.0456261635
1.7472000122,3.0373599529,3.0458838940
1.7503999472,3.0375199318,3.0461418629
1.7536000013,3.0376799107,3.0464003086
1.7568000555,3.0378398895,3.0466578007
1.7599999905,3.0380001068,3.0469160080
1.7632000446,3.0381600857,3.0471737385
1.7663999796,3.0383200645,3.0474314690
1.7696000338,3.0384800434,3.0476901531
1.7727999687,3.0386400223,3.0479474068
1.7760000229,3.0388000011,3.0482053757
1.7791999578,3.0389599800,3.0484635830
1.7824000120,3.0391199589,3.0487217903
1.7855999470,3.0392799377,3.0489795208
1.7888000011,3.0394399166,3.0492370129
1.7920000553,3.0395998955,3.0494956970
1.7951999903,3.0397601128,3.0497529507
1.7984000444,3.0399200916,3.0500111580
1.8015999794,3.0400800705,3.0502691269
1.8048000336,3.0402400494,3.0505275726
1.8079999685,3.0404000282,3.0507848263
1.8112000227,3.0405600071,3.0510430336
1.8143999577,3.0407199860,3.0513007641
1.8176000118,3.0408799648,3.0515582561
1.8207999468,3.0410399437,3.0518167019
1.8240000010,3.0411999226,3.0520744324
1.8272000551,3.0413599014,3.0523321629
1.8303999901,3.0415201187,3.0525903702
1.8336000443,3.0416800976,3.0528483391
1.8367999792,3.0418400764,3.0531063080
1.8400000334,3.0420000553,3.0533642769
1.8431999683,3.0421600342,3.0536220074
1.8464000225,3.0423200130,3.0538802147
1.8495999575,3.0424799919,3.0541377068
1.8528000116,3.0426399708,3.0543959141
1.8559999466,3.0427999496,3.0546538830
1.8592000008,3.0429599285,3.0549116135
1.8624000549,3.0431199074,3.0551695824
1.8655999899,3.0432798862,3.0554275513
1.8688000441,3.0434401035,3.0556855202
1.8719999790,3.0436000824,3.0559437275
1.8752000332,3.0437600613,3.0562014580
1.8783999681,3.0439200401,3.0564591885
1.8816000223,3.0440800190,3.0567176342
1.8847999573,3.0442399979,3.0569751263
1.8880000114,3.0443999767,3.0572330952
1.8911999464,3.0445599556,3.0574913025
1.8944000006,3.0447199345,3.0577490330
1.8976000547,3.0448799133,3.0580070019
1.9007999897,3.0450398922,3.0582652092
1.9040000439,3.0452001095,3.0585224628
1.9071999788,3.0453600883,3.0587806702
1.9104000330,3.0455200672,3.0590384007
1.9135999680,3.0456800461,3.0592961311
1.9168000221,3.0458400249,3.0595545769
1.9199999571,3.0460000038,3.0598123074
1.9232000113,3.0461599827,3.0600724220
1.9263999462,3.0463199615,3.0603377819
1.9296000004,3.0464799404,3.0606069565
1.9328000546,3.0466399193,3.0608754158
1.9359999895,3.0467998981,3.0611829758
1.9392000437,3.0469601154,3.0616497993
1.9423999786,3.0471200943,3.0621535778
1.9456000328,3.0472800732,3.0627119541
1.9487999678,3.0474400520,3.0633928776
1.9520000219,3.0476000309,3.0654394627
1.9551999569,3.1040000916,3.1245415211
1.9584000111,3.1679999828,3.1846816540
1.9615999460,3.2320001125,3.2448136806
1.9648000002,3.2960000038,3.3049461842
1.9680000544,3.3599998951,3.3650858402
1.9711999893,3.4240000248,3.4252171516
1.9744000435,3.4879999161,3.4853532314
1.9775999784,3.5520000458,3.5454869270
1.9808000326,3.6159999371,3.6056249142
1.9839999676,3.6800000668,3.6657588482
1.9872000217,3.7439999580,3.7258954048
1.9903999567,3.8080000877,3.7860321999
1.9936000109,3.8719999790,3.8461661339
1.9967999458,3.9360001087,3.9063012600
2.0000000000,4.0000000000,3.9648897648

==> Figures/toy_1d/toy_1d_mf_magnified.csv <==
x_sample,y_sample,y_pred,x_sample_mag,y_pred_mag
-0.02,1.600000024,1.601905584,1.265000001,0.003334773
-0.0198,1.603999972,1.605741143,1.26535,0.010047001
-0.0196,1.60800004,1.60957408,1.2657,0.016754639
-0.019400001,1.611999989,1.613408804,1.266049999,0.023465407
-0.019200001,1.616000056,1.617243052,1.266399998,0.03017534
-0.018999999,1.620000005,1.621077538,1.266750001,0.036885691
-0.0188,1.623999953,1.624912143,1.267100001,0.04359625
-0.0186,1.628000021,1.628746152,1.26745,0.050305766
-0.0184,1.63199997,1.632581592,1.267799999,0.057017785
-0.018200001,1.636000037,1.63641727,1.268149999,0.063730222
-0.017999999,1.639999986,1.640250087,1.268500001,0.070437652
-0.0178,1.644000053,1.644084811,1.268850001,0.07714842
-0.0176,1.648000002,1.647919536,1.2692,0.083859187
-0.0174,1.65199995,1.65175426,1.26955,0.090569955
-0.017200001,1.656000018,1.655589819,1.269899999,0.097282183
-0.017000001,1.659999967,1.659423471,1.270249998,0.103991073
-0.016799999,1.664000034,1.663257957,1.270600001,0.110701424
-0.0166,1.667999983,1.667091847,1.270950001,0.117410731
-0.0164,1.672000051,1.670928478,1.2713,0.124124837
-0.0162,1.675999999,1.674762368,1.271649999,0.130834144
-0.016000001,1.679999948,1.678597689,1.271999999,0.137545955
-0.015799999,1.684000015,1.682430506,1.272350001,0.144253385
-0.0156,1.687999964,1.686267018,1.272700001,0.150967282
-0.0154,1.692000032,1.690100551,1.27305,0.157675964
-0.0152,1.69599998,1.69393611,1.273399999,0.164388192
-0.015,1.700000048,1.697770476,1.273750001,0.171098334
-0.0148,1.703999996,1.701604366,1.2741,0.177807641
-0.0146,1.707999945,1.705438972,1.274449999,0.1845182
-0.0144,1.712000012,1.709272623,1.2748,0.19122709
-0.0142,1.715999961,1.71310842,1.27515,0.197939736
-0.014,1.720000029,1.716943145,1.275499999,0.204650503
-0.0138,1.723999977,1.720777273,1.27585,0.211360228
-0.0136,1.728000045,1.724612355,1.2762,0.218071622
-0.0134,1.731999993,1.728446722,1.276550001,0.224781764
-0.0132,1.735999942,1.732282162,1.2769,0.231493783
-0.013,1.74000001,1.736117005,1.277249999,0.238204759
-0.0128,1.743999958,1.739951134,1.277600001,0.244914484
-0.0126,1.748000026,1.743786693,1.27795,0.251626712
-0.0124,1.751999974,1.747619391,1.278299999,0.258333933
-0.0122,1.756000042,1.751455545,1.27865,0.265047204
-0.012,1.759999991,1.755288959,1.279,0.271755677
-0.0118,1.764000058,1.75912416,1.279349999,0.27846728
-0.0116,1.768000007,1.762958288,1.2797,0.285177004
-0.0114,1.771999955,1.766792178,1.28005,0.291886312
-0.0112,1.776000023,1.770627379,1.280400001,0.298597914
-0.011,1.779999971,1.774460912,1.28075,0.305306596
-0.0108,1.784000039,1.778297544,1.281099999,0.312020701
-0.0106,1.787999988,1.782130122,1.281450001,0.318727714
-0.0104,1.792000055,1.785966039,1.2818,0.325440568
-0.0102,1.796000004,1.789800286,1.282149999,0.332150501
-0.01,1.799999952,1.793635964,1.2825,0.338862938
-0.0098,1.80400002,1.797469139,1.28285,0.345570993
-0.009600001,1.807999969,1.801305294,1.283199999,0.352284265
-0.0094,1.812000036,1.805140257,1.28355,0.35899545
-0.0092,1.815999985,1.808973432,1.2839,0.365703505
-0.009,1.820000053,1.812808037,1.284250001,0.372414064
-0.0088,1.824000001,1.816644073,1.2846,0.379127127
-0.0086,1.82799995,1.820477247,1.284949999,0.385835183
-0.0084,1.832000017,1.824311853,1.285300001,0.392545742
-0.0082,1.835999966,1.828147292,1.28565,0.399257761
-0.008,1.840000033,1.83198154,1.285999999,0.405967694
-0.0078,1.843999982,1.835816503,1.28635,0.41267888
-0.0076,1.84800005,1.839650631,1.2867,0.419388604
-0.0074,1.851999998,1.843485475,1.28705,0.426099581
-0.0072,1.855999947,1.847319841,1.2874,0.432809722
-0.007,1.860000014,1.85115397,1.28775,0.439519447
-0.0068,1.863999963,1.85498786,1.2881,0.446228754
-0.0066,1.868000031,1.858823896,1.28845,0.452941817
-0.0064,1.871999979,1.862658501,1.2888,0.459652376
-0.0062,1.876000047,1.86649251,1.28915,0.466361892
-0.006,1.879999995,1.870327711,1.2895,0.473073494
-0.0058,1.883999944,1.874162197,1.28985,0.479783845
-0.0056,1.888000011,1.877996326,1.2902,0.48649357
-0.0054,1.89199996,1.881831169,1.29055,0.493204546
-0.0052,1.896000028,1.885665059,1.2909,0.499913853
-0.005,1.899999976,1.889500499,1.29125,0.506625873
-0.0048,1.904000044,1.893335104,1.2916,0.513336432
-0.0046,1.907999992,1.897170186,1.29195,0.520047826
-0.0044,1.911999941,1.901003838,1.2923,0.526756716
-0.0042,1.916000009,1.90483892,1.29265,0.533468109
-0.004,1.919999957,1.908673644,1.293,0.540178877
-0.0038,1.924000025,1.912507415,1.29335,0.546887976
-0.0036,1.927999973,1.916343451,1.2937,0.553601038
-0.0034,1.932000041,1.920176506,1.29405,0.560308886
-0.0032,1.93599999,1.924010873,1.2944,0.567019027
-0.003,1.940000057,1.927098513,1.29475,0.572422397
-0.0028,1.944000006,1.930093288,1.2951,0.577663255
-0.0026,1.947999954,1.933087826,1.29545,0.582903695
-0.0024,1.952000022,1.936080694,1.2958,0.588141215
-0.0022,1.95599997,1.939074278,1.29615,0.593379986
-0.002,1.960000038,1.9420681,1.2965,0.598619175
-0.0018,1.963999987,1.945060134,1.29685,0.603855234
-0.0016,1.968000054,1.948017716,1.2972,0.609031004
-0.0014,1.972000003,1.950971007,1.29755,0.614199263
-0.0012,1.975999951,1.953923464,1.2979,0.619366062
-0.001,1.980000019,1.956876159,1.29825,0.624533278
-0.0008,1.983999968,1.959828973,1.2986,0.629700702
-0.0006,1.988000035,1.962782264,1.29895,0.634868962
-0.0004,1.991999984,1.964874148,1.2993,0.63852976
-0.0002,1.996000052,1.966870189,1.29965,0.64202283
0,2,1.96859026,1.3,0.645032954
0.0002,2.000010014,1.969794393,1.30035,0.647140187
0.0004,2.000020027,1.970859647,1.3007,0.649004382
0.0006,2.000030041,1.971667409,1.30105,0.650417966
0.0008,2.000040054,1.972409487,1.3014,0.651716602
0.001,2.000050068,1.972681165,1.30175,0.652192038
0.0012,2.000060082,1.972951889,1.3021,0.652665806
0.0014,2.000070095,1.973222494,1.30245,0.653139365
0.0016,2.000080109,1.973493218,1.3028,0.653613132
0.0018,2.000089884,1.973763824,1.30315,0.654086691
0.002,2.000099897,1.97403419,1.3035,0.654559833
0.0022,2.000109911,1.974304795,1.30385,0.655033392
0.0024,2.000119925,1.97457552,1.3042,0.655507159
0.0026,2.000129938,1.974846125,1.30455,0.655980718
0.0028,2.000139952,1.97511673,1.3049,0.656454277
0.003,2.000149965,1.975387335,1.30525,0.656927836
0.0032,2.000159979,1.975657344,1.3056,0.657400352
0.0034,2.000169992,1.97592783,1.30595,0.657873702
0.0036,2.000180006,1.976197958,1.3063,0.658346427
0.0038,2.00019002,1.976468325,1.30665,0.658819568
0.004,2.000200033,1.976738095,1.307,0.659291667
0.0042,2.000210047,1.977008581,1.30735,0.659765017
0.0044,2.00022006,1.977278709,1.3077,0.660237741
0.0046,2.000230074,1.977548838,1.30805,0.660710466
0.0048,2.000240088,1.977818847,1.3084,0.661182982
0.005,2.000250101,1.978089333,1.30875,0.661656332
0.0052,2.000260115,1.978359461,1.3091,0.662129056
0.0054,2.00026989,1.97862947,1.30945,0.662601572
0.0056,2.000279903,1.97889936,1.3098,0.663073879
0.0058,2.000289917,1.979169726,1.31015,0.663547021
0.006,2.000299931,1.979439139,1.3105,0.664018494
0.0062,2.000309944,1.979709387,1.31085,0.664491427
0.0064,2.000319958,1.979979157,1.3112,0.664963525
0.0066,2.000329971,1.980249047,1.31155,0.665435833
0.0068,2.000339985,1.980519056,1.3119,0.665908349
0.007,2.000349999,1.980789065,1.31225,0.666380864
0.0072,2.000360012,1.981058598,1.3126,0.666852546
0.0074,2.000370026,1.981328607,1.31295,0.667325062
0.0076,2.000380039,1.981598258,1.3133,0.667796952
0.0078,2.000390053,1.981868625,1.31365,0.668270093
0.008,2.000400066,1.982138395,1.314000001,0.668742192
0.0082,2.00041008,1.982408047,1.31435,0.669214082
0.0084,2.000420094,1.982678175,1.314699999,0.669686806
0.0086,2.000430107,1.982947707,1.315050001,0.670158488
0.0088,2.000439882,1.983216763,1.3154,0.670629334
0.009,2.000449896,1.983485937,1.315749999,0.67110039
0.0092,2.000459909,1.983754754,1.3161,0.67157082
0.0094,2.000469923,1.984009743,1.31645,0.67201705
0.009600001,2.000479937,1.984251499,1.316800001,0.672440124
0.0098,2.00048995,1.984489441,1.31715,0.672856522
0.01,2.000499964,1.984710813,1.3175,0.673243922
0.0102,2.000509977,1.984930635,1.317850001,0.67362861
0.0104,2.000519991,1.985106587,1.3182,0.673936528
0.0106,2.000530005,1.985162377,1.318549999,0.67403416
0.0108,2.000540018,1.985218525,1.318900001,0.674132419
0.011,2.000550032,1.985274196,1.31925,0.674229842
0.0112,2.000560045,1.985330105,1.319599999,0.674327683
0.0114,2.000570059,1.985386014,1.31995,0.674425525
0.0116,2.000580072,1.985441685,1.3203,0.674522948
0.0118,2.000590086,1.985497952,1.320650001,0.674621415
0.012,2.0006001,1.985553742,1.321,0.674719048
0.0122,2.000610113,1.985608935,1.32135,0.674815637
0.0124,2.000619888,1.985663533,1.321700001,0.674911183
0.0126,2.000629902,1.985718727,1.32205,0.675007772
0.0128,2.000639916,1.985773444,1.322399999,0.675103527
0.013,2.000649929,1.985827446,1.322750001,0.675198031
0.0132,2.000659943,1.985881925,1.3231,0.675293368
0.0134,2.000669956,1.9859339,1.323449999,0.675384325
0.0136,2.00067997,1.985975504,1.3238,0.675457132
0.0138,2.000689983,1.986016154,1.32415,0.67552827
0.014,2.000699997,1.98605597,1.324500001,0.675597948
0.0142,2.000710011,1.986095667,1.32485,0.675667417
0.0144,2.000720024,1.986126185,1.3252,0.675720823
0.0146,2.000730038,1.986152768,1.325550001,0.675767344
0.0148,2.000740051,1.986179233,1.3259,0.675813657
0.015,2.000750065,1.986205936,1.326249999,0.675860387
0.0152,2.000760078,1.986232162,1.326600001,0.675906283
0.0154,2.000770092,1.986258507,1.32695,0.675952387
0.0156,2.000780106,1.986284733,1.327299999,0.675998282
0.015799999,2.000790119,1.986311197,1.327649999,0.676044595
0.016000001,2.000799894,1.986337423,1.328000001,0.676090491
0.0162,2.000809908,1.986363411,1.328350001,0.676135969
0.0164,2.000819922,1.986389041,1.3287,0.676180822
0.0166,2.000829935,1.986415148,1.329049999,0.676226509
0.016799999,2.000839949,1.986440897,1.329399999,0.67627157
0.017000001,2.000849962,1.986466527,1.329750002,0.676316422
0.017200001,2.000859976,1.986492515,1.330100001,0.676361901
0.0174,2.000869989,1.986518264,1.33045,0.676406962
0.0176,2.000880003,1.986543536,1.3308,0.676451188
0.0178,2.000890017,1.986569285,1.331149999,0.676496249
0.017999999,2.00090003,1.986594796,1.331499999,0.676540893
0.018200001,2.000910044,1.986620069,1.331850001,0.67658512
0.0184,2.000920057,1.986645579,1.332200001,0.676629764
0.0186,2.000930071,1.986671329,1.33255,0.676674825
0.0188,2.000940085,1.986697078,1.332899999,0.676719886
0.018999999,2.000950098,1.986718655,1.333249999,0.676757646
0.019200001,2.000960112,1.986737967,1.333600002,0.676791441
0.019400001,2.000969887,1.98675704,1.333950001,0.67682482
0.0196,2.0009799,1.986775994,1.3343,0.67685799
0.0198,2.000989914,1.98679471,1.33465,0.676890743
0.02,2.000999928,1.986813903,1.334999999,0.67692433
0.020199999,2.001009941,1.986832857,1.335349999,0.6769575
0.020400001,2.001019955,1.986851811,1.335700001,0.67699067
0.0206,2.001029968,1.986870647,1.336050001,0.677023631
0.0208,2.001039982,1.986889839,1.3364,0.677057219
0.021,2.001049995,1.986908913,1.336749999,0.677090597
0.021199999,2.001060009,1.986927748,1.337099999,0.677123558
0.021400001,2.001070023,1.986946344,1.337450002,0.677156103
0.021600001,2.001080036,1.986965656,1.337800001,0.677189899
0.0218,2.00109005,1.986984849,1.33815,0.677223486
0.022,2.001100063,1.987003684,1.3385,0.677256447
0.0222,2.001110077,1.9870224,1.338849999,0.6772892
0.022399999,2.001120091,1.987041712,1.339199999,0.677322996
0.022600001,2.001130104,1.987060309,1.339550001,0.67735554
0.0228,2.001140118,1.98707962,1.339900001,0.677389336
0.023,2.001149893,1.987098217,1.34025,0.67742188
0.0232,2.001159906,1.987117529,1.340599999,0.677455676
0.023399999,2.00116992,1.987136483,1.340949999,0.677488846
0.023600001,2.001179934,1.987155318,1.341300002,0.677521807
0.023800001,2.001189947,1.987174392,1.341650001,0.677555185
0.024,2.001199961,1.987193227,1.342,0.677588147
0.0242,2.001209974,1.987212062,1.34235,0.677621108
0.0244,2.001219988,1.987231255,1.342699999,0.677654696
0.024599999,2.001230001,1.98725009,1.343049999,0.677687657
0.024800001,2.001240015,1.987269163,1.343400001,0.677721035
0.025,2.001250029,1.987288117,1.343750001,0.677754205
0.0252,2.001260042,1.987307072,1.3441,0.677787375
0.0254,2.001270056,1.987326145,1.344449999,0.677820754
0.025599999,2.001280069,1.987345099,1.344799999,0.677853924
0.025800001,2.001290083,1.987364173,1.345150002,0.677887303
0.026000001,2.001300097,1.987383008,1.345500001,0.677920264
0.0262,2.00131011,1.987401962,1.34585,0.677953434
0.0264,2.001319885,1.987420797,1.3462,0.677986395
0.0266,2.001329899,1.98743999,1.346549999,0.678019983
0.026799999,2.001339912,1.987458825,1.346899999,0.678052944
0.027000001,2.001349926,1.987477899,1.347250001,0.678086323
0.0272,2.00135994,1.987496853,1.347600001,0.678119493
0.0274,2.001369953,1.987515807,1.34795,0.678152663
0.0276,2.001379967,1.987534642,1.348299999,0.678185624
0.027799999,2.00138998,1.987553835,1.348649999,0.678219211
0.028000001,2.001399994,1.987572432,1.349000002,0.678251755
0.028200001,2.001410008,1.987591863,1.349350001,0.67828576
0.0284,2.001420021,1.987610579,1.3497,0.678318512
0.0286,2.001430035,1.987629771,1.35005,0.6783521
0.0288,2.001440048,1.987648368,1.350399999,0.678384644
0.028999999,2.001450062,1.987667561,1.350749999,0.678418231
0.029200001,2.001460075,1.987686276,1.351100001,0.678450984
0.0294,2.001470089,1.987705588,1.351450001,0.67848478
0.0296,2.001480103,1.987724185,1.3518,0.678517324
0.0298,2.001490116,1.987743497,1.352149999,0.67855112
0.029999999,2.001499891,1.987762094,1.352499999,0.678583664
0.030200001,2.001509905,1.987781286,1.352850002,0.678617251
0.030400001,2.001519918,1.987800241,1.353200001,0.678650421
0.0306,2.001529932,1.987819195,1.35355,0.678683591
0.0308,2.001539946,1.987838268,1.3539,0.67871697
0.031,2.001549959,1.987857223,1.354249999,0.67875014
0.031199999,2.001559973,1.987876058,1.354599999,0.678783101
0.031399999,2.001569986,1.987895131,1.354949998,0.678816479
0.031599999,2.00158,1.987914085,1.355299997,0.678849649
0.031800002,2.001590014,1.987933159,1.355650003,0.678883028
0.032000002,2.001600027,1.987951875,1.356000003,0.678915781
0.032200001,2.001610041,1.987970948,1.356350002,0.678949159
0.032400001,2.001620054,1.987989903,1.356700001,0.678982329
0.032600001,2.001630068,1.988008499,1.357050001,0.679014873
0.0328,2.001640081,1.98802793,1.3574,0.679048878
0.033,2.001650095,1.988046527,1.35775,0.679081422
0.0332,2.001660109,1.98806572,1.358099999,0.679115009
0.033399999,2.001669884,1.988084793,1.358449998,0.679148388
0.033599999,2.001679897,1.988103628,1.358799998,0.679181349
0.033799999,2.001689911,1.988122344,1.359149997,0.679214102
0.034000002,2.001699925,1.988141537,1.359500003,0.679247689
0.034200002,2.001709938,1.988160491,1.359850003,0.679280859
0.034400001,2.001719952,1.988179445,1.360200002,0.679314029
0.034600001,2.001729965,1.988198161,1.360550001,0.679346782
0.034800001,2.001739979,1.988217115,1.360900001,0.679379952
0.035,2.001749992,1.988236547,1.36125,0.679413956
0.0352,2.001760006,1.988255382,1.3616,0.679446918
0.0354,2.00177002,1.988274336,1.361949999,0.679480088
0.035599999,2.001780033,1.988293171,1.362299998,0.679513049
0.035799999,2.001790047,1.988312125,1.362649998,0.679546219
0.035999999,2.00180006,1.988331437,1.362999997,0.679580015
0.036200002,2.001810074,1.988350272,1.363350003,0.679612976
0.036400002,2.001820087,1.98836863,1.363700003,0.679645103
0.036600001,2.001830101,1.988388181,1.364050002,0.679679316
0.036800001,2.001840115,1.988407016,1.364400001,0.679712278
0.037000001,2.00184989,1.988426209,1.364750001,0.679745865
0.0372,2.001859903,1.988444924,1.3651,0.679778618
0.0374,2.001869917,1.988464117,1.36545,0.679812205
0.0376,2.001879931,1.988482833,1.365799999,0.679844958
0.037799999,2.001889944,1.988502145,1.366149998,0.679878753
0.037999999,2.001899958,1.988520861,1.366499998,0.679911506
0.038199998,2.001909971,1.988539934,1.366849997,0.679944885
0.038400002,2.001919985,1.98855865,1.367200003,0.679977638
0.038600002,2.001929998,1.9885782,1.367550003,0.680011851
0.038800001,2.001940012,1.988596678,1.367900002,0.680044186
0.039000001,2.001950026,1.988615871,1.368250001,0.680077773
0.039200001,2.001960039,1.988634825,1.368600001,0.680110943
0.0394,2.001970053,1.988653541,1.36895,0.680143696
0.0396,2.001980066,1.988672733,1.3693,0.680177283
0.039799999,2.00199008,1.988691688,1.369649999,0.680210453
0.039999999,2.002000094,1.988710642,1.369999998,0.680243623
0.040199999,2.002010107,1.988729358,1.370349998,0.680276376
0.040399998,2.002019882,1.988748431,1.370699997,0.680309755
0.040600002,2.002029896,1.988767624,1.371050003,0.680343342
0.040800002,2.002039909,1.988786459,1.371400003,0.680376303
0.041000001,2.002049923,1.988805294,1.371750002,0.680409265
0.041200001,2.002059937,1.988824487,1.372100001,0.680442852
0.041400001,2.00206995,1.988843203,1.372450001,0.680475605
0.0416,2.002079964,1.988861799,1.3728,0.680508149
0.0418,2.002089977,1.988880992,1.37315,0.680541736
0.041999999,2.002099991,1.988900185,1.373499999,0.680575323
0.042199999,2.002110004,1.988919139,1.373849998,0.680608493
0.042399999,2.002120018,1.988938212,1.374199998,0.680641872
0.042599998,2.002130032,1.988956928,1.374549997,0.680674625
0.042800002,2.002140045,1.988976121,1.374900003,0.680708212
0.043000002,2.002150059,1.988994956,1.375250003,0.680741173
0.043200001,2.002160072,1.989014149,1.375600002,0.68077476
0.043400001,2.002170086,1.989032745,1.375950001,0.680807304
0.0436,2.0021801,1.989051819,1.376300001,0.680840683
0.0438,2.002190113,1.989070773,1.37665,0.680873853
0.044,2.002199888,1.989089966,1.377,0.68090744
0.044199999,2.002209902,1.989108682,1.377349999,0.680940193
0.044399999,2.002219915,1.989127874,1.377699998,0.68097378
0.044599999,2.002229929,1.98914659,1.378049998,0.681006533
0.044799998,2.002239943,1.989165545,1.378399997,0.681039703
0.045000002,2.002249956,1.989184499,1.378750003,0.681072873
0.045200001,2.00225997,1.989203572,1.379100002,0.681106252
0.045400001,2.002269983,1.989222288,1.379450002,0.681139004
0.045600001,2.002279997,1.989241242,1.379800001,0.681172174
0.0458,2.002290011,1.989260197,1.380150001,0.681205344
0.046,2.002300024,1.989278913,1.3805,0.681238097
0.0462,2.002310038,1.989297986,1.380849999,0.681271476
0.046399999,2.002320051,1.989316702,1.381199999,0.681304228
0.046599999,2.002330065,1.989335537,1.381549998,0.68133719
0.046799999,2.002340078,1.989354134,1.381899998,0.681369734
0.046999998,2.002350092,1.989372373,1.382249997,0.681401652
0.047200002,2.002360106,1.989390612,1.382600003,0.68143357
0.047400001,2.002370119,1.989408732,1.382950002,0.68146528
0.047600001,2.002379894,1.989426613,1.383300002,0.681496573
0.047800001,2.002389908,1.989444375,1.383650001,0.681527656
0.048,2.002399921,1.989462853,1.384000001,0.681559992
0.0482,2.002409935,1.989480972,1.38435,0.681591702
0.0484,2.002419949,1.989499092,1.384699999,0.681623411
0.048599999,2.002429962,1.989517212,1.385049999,0.681655121
0.048799999,2.002439976,1.989535093,1.385399998,0.681686413
0.048999999,2.002449989,1.989552856,1.385749998,0.681717497
0.049199998,2.002460003,1.989571095,1.386099997,0.681749415
0.049400002,2.002470017,1.989588976,1.386450003,0.681780708
0.049600001,2.00248003,1.989607334,1.386800002,0.681812835
0.049800001,2.002490044,1.989625573,1.387150002,0.681844753
0.050000001,2.002500057,1.989643455,1.387500001,0.681876046
0.0502,2.002510071,1.989661336,1.387850001,0.681907338
0.0504,2.002520084,1.989679456,1.3882,0.681939048
0.0506,2.002530098,1.989697456,1.388549999,0.681970549
0.050799999,2.002540112,1.989715695,1.388899999,0.682002467
0.050999999,2.002549887,1.989733577,1.389249998,0.682033759
0.051199999,2.0025599,1.989751458,1.389599998,0.682065052
0.051399998,2.002569914,1.989769697,1.389949997,0.68209697
0.051600002,2.002579927,1.989787817,1.390300003,0.68212868
0.051800001,2.002589941,1.989805937,1.390650002,0.682160389
0.052000001,2.002599955,1.989823818,1.391000002,0.682191682
0.052200001,2.002609968,1.989841223,1.391350001,0.68222214
0.0524,2.002619982,1.98985827,1.391700001,0.682251972
0.0526,2.002629995,1.989875794,1.39205,0.682282639
0.0528,2.002640009,1.989893317,1.392399999,0.682313305
0.052999999,2.002650023,1.989910603,1.392749999,0.682343555
0.053199999,2.002660036,1.989928126,1.393099998,0.682374221
0.053399999,2.00267005,1.989945531,1.393449998,0.682404679
0.053599998,2.002680063,1.989963174,1.393799997,0.682435554
0.053800002,2.002690077,1.989980102,1.394150003,0.682465178
0.054000001,2.00270009,1.989997745,1.394500002,0.682496053
0.054200001,2.002710104,1.990015268,1.394850002,0.68252672
0.054400001,2.002720118,1.990032792,1.395200001,0.682557386
0.0546,2.002729893,1.990050316,1.395550001,0.682588053
0.0548,2.002739906,1.990067363,1.3959,0.682617885
0.055,2.00274992,1.990084648,1.396249999,0.682648134
0.055199999,2.002759934,1.990102291,1.396599999,0.682679009
0.055399999,2.002769947,1.990119457,1.396949998,0.68270905
0.055599999,2.002779961,1.990136862,1.397299998,0.682739508
0.055799998,2.002789974,1.990154505,1.397649997,0.682770383
0.056000002,2.002799988,1.990171671,1.398000003,0.682800424
0.056200001,2.002810001,1.990189195,1.398350002,0.682831091
0.056400001,2.002820015,1.990206838,1.398700002,0.682861966
0.056600001,2.002830029,1.990224123,1.399050001,0.682892215
0.0568,2.002840042,1.990241647,1.399400001,0.682922882
0.057,2.002850056,1.990259051,1.39975,0.68295334
0.0572,2.002860069,1.990276337,1.400099999,0.682983589
0.057399999,2.002870083,1.990293622,1.400449999,0.683013839
0.057599999,2.002880096,1.990311027,1.400799998,0.683044297
0.057799999,2.00289011,1.99032867,1.401149998,0.683075172
0.057999998,2.002899885,1.990345836,1.401499997,0.683105212
0.058200002,2.002909899,1.99036336,1.401850003,0.683135879
0.058400001,2.002919912,1.990380764,1.402200002,0.683166337
0.058600001,2.002929926,1.990398288,1.402550002,0.683197004
0.058800001,2.00293994,1.990415216,1.402900001,0.683226627
0.059,2.002949953,1.990433216,1.403250001,0.683258128
0.0592,2.002959967,1.990450501,1.4036,0.683288377
0.0594,2.00296998,1.990467906,1.403949999,0.683318836
0.059599999,2.002979994,1.990485191,1.404299999,0.683349085
0.059799999,2.002990007,1.990502477,1.404649998,0.683379334
0.059999999,2.003000021,1.990520001,1.404999998,0.683410001
0.060199998,2.003010035,1.990537524,1.405349997,0.683440667
0.060400002,2.003020048,1.990555048,1.405700003,0.683471334
0.060600001,2.003030062,1.990572333,1.406050002,0.683501583
0.060800001,2.003040075,1.990589619,1.406400002,0.683531833
0.061000001,2.003050089,1.990607023,1.406750001,0.683562291
0.0612,2.003060103,1.990624547,1.407100001,0.683592957
0.0614,2.003070116,1.990641713,1.40745,0.683622998
0.0616,2.003079891,1.990659595,1.407799999,0.68365429
0.061799999,2.003089905,1.990676761,1.408149999,0.683684331
0.061999999,2.003099918,1.990693808,1.408499998,0.683714163
0.062199999,2.003109932,1.99071157,1.408849998,0.683745247
0.062399998,2.003119946,1.990729332,1.409199997,0.683776331
0.062600002,2.003129959,1.990746379,1.409550003,0.683806163
0.062799998,2.003139973,1.990763784,1.409899996,0.683836621
0.063000001,2.003149986,1.990781188,1.410250002,0.683867079
0.063199997,2.00316,1.990798831,1.410599995,0.683897954
0.0634,2.003170013,1.990815997,1.410950001,0.683927995
0.063600004,2.003180027,1.990833521,1.411300006,0.683958662
0.0638,2.003190041,1.990851522,1.411649999,0.683990163
0.064000003,2.003200054,1.990868449,1.412000005,0.684019786
0.064199999,2.003210068,1.990885496,1.412349998,0.684049618
0.064400002,2.003220081,1.990903139,1.412700004,0.684080493
0.064599998,2.003230095,1.990920544,1.413049997,0.684110951
0.064800002,2.003240109,1.990937948,1.413400003,0.684141409
0.064999998,2.003249884,1.990955472,1.413749996,0.684172076
0.065200001,2.003259897,1.990972638,1.414100002,0.684202117
0.065399997,2.003269911,1.990990162,1.414449995,0.684232783
0.0656,2.003279924,1.991007686,1.414800001,0.68426345
0.065800004,2.003289938,1.991024852,1.415150006,0.684293491
0.066,2.003299952,1.991042256,1.415499999,0.684323949
0.066200003,2.003309965,1.991059661,1.415850005,0.684354407
0.066399999,2.003319979,1.991077304,1.416199998,0.684385282
0.066600002,2.003329992,1.991094351,1.416550004,0.684415114
0.066799998,2.003340006,1.991111994,1.416899997,0.684445989
0.067000002,2.00335002,1.991129518,1.417250003,0.684476656
0.067199998,2.003360033,1.991146922,1.417599996,0.684507114
0.067400001,2.003370047,1.991164208,1.417950002,0.684537363
0.067599997,2.00338006,1.991181493,1.418299995,0.684567612
0.0678,2.003390074,1.991198897,1.418650001,0.68459807
0.068000004,2.003400087,1.99121666,1.419000006,0.684629154
0.0682,2.003410101,1.991233945,1.419349999,0.684659404
0.068400003,2.003420115,1.991251469,1.419700005,0.68469007
0.068599999,2.00342989,1.991268754,1.420049998,0.68472032
0.068800002,2.003439903,1.991286039,1.420400004,0.684750569
0.068999998,2.003449917,1.991303563,1.420749997,0.684781235
0.069200002,2.00345993,1.991320729,1.421100003,0.684811276
0.069399998,2.003469944,1.991338253,1.421449996,0.684841943
0.069600001,2.003479958,1.991355777,1.421800002,0.684872609
0.069799997,2.003489971,1.991373181,1.422149995,0.684903067
0.07,2.003499985,1.991390348,1.422500001,0.684933108
0.070200004,2.003509998,1.991407871,1.422850006,0.684963775
0.0704,2.003520012,1.991425514,1.423199999,0.68499465
0.070600003,2.003530026,1.991442919,1.423550005,0.685025108
0.070799999,2.003540039,1.991459727,1.423899998,0.685054523
0.071000002,2.003550053,1.99147749,1.424250004,0.685085607
0.071199998,2.003560066,1.991495013,1.424599997,0.685116273
0.071400002,2.00357008,1.991512299,1.424950003,0.685146523
0.071599998,2.003580093,1.991529822,1.425299996,0.685177189
0.071800001,2.003590107,1.991547465,1.425650002,0.685208064
0.071999997,2.003599882,1.991564632,1.425999995,0.685238105
0.0722,2.003609896,1.991582036,1.426350001,0.685268563
0.072400004,2.003619909,1.991599441,1.426700006,0.685299021
0.0726,2.003629923,1.991616726,1.427049999,0.68532927
0.072800003,2.003639936,1.991634488,1.427400005,0.685360354
0.072999999,2.00364995,1.991651535,1.427749998,0.685390186
0.073200002,2.003659964,1.991669178,1.428100004,0.685421062
0.073399998,2.003669977,1.991686583,1.428449997,0.68545152
0.073600002,2.003679991,1.991703749,1.428800003,0.68548156
0.073799998,2.003690004,1.991721273,1.429149996,0.685512227
0.074000001,2.003700018,1.991738796,1.429500002,0.685542893
0.074199997,2.003710032,1.991756082,1.429849995,0.685573143
0.0744,2.003720045,1.991773367,1.430200001,0.685603392
0.074600004,2.003730059,1.99179101,1.430550006,0.685634267
0.0748,2.003740072,1.991808295,1.430899999,0.685664517
0.075000003,2.003750086,1.991825819,1.431250005,0.685695183
0.075199999,2.003760099,1.991843343,1.431599998,0.68572585
0.075400002,2.003770113,1.991860747,1.431950004,0.685756308
0.075599998,2.003779888,1.991878033,1.432299997,0.685786557
0.075800002,2.003789902,1.991895556,1.432650003,0.685817224
0.075999998,2.003799915,1.99191308,1.432999996,0.68584789
0.076200001,2.003809929,1.991930246,1.433350002,0.685877931
0.076399997,2.003819943,1.991947532,1.433699995,0.68590818
0.0766,2.003829956,1.991965056,1.434050001,0.685938847
0.076800004,2.00383997,1.991982579,1.434400006,0.685969514
0.077,2.003849983,1.991999984,1.434749999,0.685999972
0.077200003,2.003859997,1.992017269,1.435100005,0.686030221
0.077399999,2.00387001,1.992034674,1.435449998,0.686060679
0.077600002,2.003880024,1.992052078,1.435800004,0.686091137
0.077799998,2.003890038,1.992069721,1.436149997,0.686122012
0.078000002,2.003900051,1.992087126,1.436500003,0.68615247
0.078199998,2.003910065,1.992104292,1.436849996,0.686182511
0.078400001,2.003920078,1.992121816,1.437200002,0.686213177
0.078599997,2.003930092,1.992139459,1.437549995,0.686244053
0.0788,2.003940105,1.992156744,1.437900001,0.686274302
0.079000004,2.003950119,1.992174387,1.438250006,0.686305177
0.0792,2.003959894,1.992191315,1.438599999,0.686334801
0.079400003,2.003969908,1.992208839,1.438950005,0.686365467
0.079599999,2.003979921,1.992226362,1.439299998,0.686396134
0.079800002,2.003989935,1.992243409,1.439650004,0.686425966
0.079999998,2.003999949,1.992260933,1.439999997,0.686456633
0.080200002,2.004009962,1.992278695,1.440350003,0.686487716
0.080399998,2.004019976,1.9922961,1.440699996,0.686518174
0.080600001,2.004029989,1.992313147,1.441050002,0.686548007
0.080799997,2.004040003,1.99233079,1.441399995,0.686578882
0.081,2.004050016,1.992348075,1.44175,0.686609131
0.081200004,2.00406003,1.99236548,1.442100006,0.686639589
0.0814,2.004070044,1.992382765,1.442449999,0.686669838
0.081600003,2.004080057,1.992400408,1.442800005,0.686700714
0.081799999,2.004090071,1.992417932,1.443149998,0.68673138
0.082000002,2.004100084,1.992435455,1.443500004,0.686762047
0.082199998,2.004110098,1.992452979,1.443849997,0.686792713
0.082400002,2.004120112,1.992469907,1.444200003,0.686822337
0.082599998,2.004129887,1.992487669,1.444549996,0.686853421
0.082800001,2.0041399,1.992504954,1.444900002,0.68688367
0.082999997,2.004149914,1.992522478,1.445249994,0.686914337
0.0832,2.004159927,1.992539406,1.4456,0.68694396
0.083400004,2.004169941,1.992557287,1.445950006,0.686975253
0.0836,2.004179955,1.992574573,1.446299999,0.687005502
0.083800003,2.004189968,1.992591739,1.446650005,0.687035543
0.083999999,2.004199982,1.992609382,1.446999998,0.687066418
0.084200002,2.004209995,1.992627025,1.447350004,0.687097293
0.084399998,2.004220009,1.992643952,1.447699997,0.687126917
0.084600002,2.004230022,1.992661595,1.448050003,0.687157792
0.084799998,2.004240036,1.992679,1.448399996,0.68718825
0.085000001,2.00425005,1.992696285,1.448750002,0.687218499
0.085199997,2.004260063,1.992713809,1.449099994,0.687249166
0.0854,2.004270077,1.992731333,1.44945,0.687279832
0.085600004,2.00428009,1.992748261,1.449800006,0.687309456
0.0858,2.004290104,1.992766142,1.450149999,0.687340748
0.086000003,2.004300118,1.992783308,1.450500005,0.687370789
0.086199999,2.004309893,1.992800713,1.450849998,0.687401247
0.086400002,2.004319906,1.992818475,1.451200004,0.687432331
0.086599998,2.00432992,1.992835879,1.451549997,0.687462789
0.086800002,2.004339933,1.992852926,1.451900003,0.687492621
0.086999998,2.004349947,1.992870331,1.452249996,0.687523079
0.087200001,2.004359961,1.992887855,1.452600002,0.687553746
0.087399997,2.004369974,1.992905617,1.452949994,0.687584829
0.0876,2.004379988,1.992922664,1.4533,0.687614661
0.087800004,2.004390001,1.992940545,1.453650006,0.687645954
0.088,2.004400015,1.992957711,1.453999999,0.687675995
0.088200003,2.004410029,1.992974639,1.454350005,0.687705618
0.088399999,2.004420042,1.992992401,1.454699998,0.687736702
0.088600002,2.004430056,1.993009687,1.455050004,0.687766951
0.088799998,2.004440069,1.993027091,1.455399997,0.687797409
0.089000002,2.004450083,1.993044257,1.455750003,0.68782745
0.089199998,2.004460096,1.993061662,1.456099996,0.687857908
0.089400001,2.00447011,1.993078709,1.456450002,0.68788774
0.089599997,2.004479885,1.993096232,1.456799994,0.687918407
0.0898,2.004489899,1.993113518,1.45715,0.687948656
0.090000004,2.004499912,1.993130565,1.457500006,0.687978488
0.0902,2.004509926,1.993147969,1.457849999,0.688008946
0.090400003,2.004519939,1.993165493,1.458200005,0.688039613
0.090599999,2.004529953,1.993182421,1.458549998,0.688069236
0.090800002,2.004539967,1.993199825,1.458900004,0.688099694
0.090999998,2.00454998,1.99321723,1.459249997,0.688130152
0.091200002,2.004559994,1.993234396,1.459600003,0.688160193
0.091399998,2.004570007,1.993251681,1.459949996,0.688190442
0.091600001,2.004580021,1.993269086,1.460300002,0.6882209
0.091799997,2.004590035,1.99328649,1.460649994,0.688251358
0.092,2.004600048,1.993303537,1.461,0.68828119
0.092200004,2.004610062,1.993320465,1.461350006,0.688310814
0.0924,2.004620075,1.993337989,1.461699999,0.688341481
0.092600003,2.004630089,1.993355393,1.462050005,0.688371938
0.092799999,2.004640102,1.993372798,1.462399998,0.688402397
0.093000002,2.004650116,1.993389845,1.462750004,0.688432229
0.093199998,2.004659891,1.99340725,1.463099997,0.688462687
0.093400002,2.004669905,1.993424654,1.463450003,0.688493145
0.093599998,2.004679918,1.993442059,1.463799996,0.688523603
0.093800001,2.004689932,1.993459225,1.464150001,0.688553643
0.093999997,2.004699945,1.99347651,1.464499994,0.688583893
0.0942,2.004709959,1.993493795,1.46485,0.688614142
0.094400004,2.004719973,1.9935112,1.465200006,0.6886446
0.0946,2.004729986,1.993528366,1.465549999,0.688674641
0.094800003,2.00474,1.993545771,1.465900005,0.688705099
0.094999999,2.004750013,1.993562698,1.466249998,0.688734722
0.095200002,2.004760027,1.993580103,1.466600004,0.68876518
0.095399998,2.004770041,1.993597269,1.466949997,0.688795221
0.095600002,2.004780054,1.993614674,1.467300003,0.688825679
0.095799997,2.004790068,1.993631959,1.467649995,0.688855928
0.096000001,2.004800081,1.993649483,1.468000001,0.688886595
0.096199997,2.004810095,1.99366641,1.468349994,0.688916218
0.0964,2.004820108,1.993683934,1.4687,0.688946885
0.096600004,2.004829884,1.993701339,1.469050006,0.688977343
0.0968,2.004839897,1.993718267,1.469399999,0.689006966
0.097000003,2.004849911,1.99373579,1.469750005,0.689037633
0.097199999,2.004859924,1.993753076,1.470099998,0.689067882
0.097400002,2.004869938,1.993770242,1.470450004,0.689097923
0.097599998,2.004879952,1.993787408,1.470799997,0.689127964
0.097800002,2.004889965,1.993804812,1.471150003,0.689158422
0.097999997,2.004899979,1.993822098,1.471499995,0.689188671
0.098200001,2.004909992,1.993839502,1.471850001,0.689219129
0.098399997,2.004920006,1.993856907,1.472199994,0.689249587
0.0986,2.004930019,1.993874073,1.47255,0.689279628
0.098800004,2.004940033,1.993891239,1.472900006,0.689309669
0.099,2.004950047,1.993908644,1.473249999,0.689340126
0.099200003,2.00496006,1.993926048,1.473600005,0.689370585
0.099399999,2.004970074,1.993943095,1.473949998,0.689400417
0.099600002,2.004980087,1.993960619,1.474300004,0.689431083
0.099799998,2.004990101,1.993977904,1.474649997,0.689461333
0.100000002,2.005000114,1.993995547,1.475000003,0.689492208
0.100199997,2.00500989,1.994012356,1.475349995,0.689521623
0.100400001,2.005019903,1.994029522,1.475700001,0.689551663
0.100599997,2.005029917,1.994046927,1.476049994,0.689582121
0.1008,2.00503993,1.994064331,1.4764,0.689612579
0.101000004,2.005049944,1.994081259,1.476750006,0.689642203
0.1012,2.005059958,1.994098544,1.477099999,0.689672452
0.101400003,2.005069971,1.994115949,1.477450005,0.68970291
0.101599999,2.005079985,1.994133592,1.477799998,0.689733785
0.101800002,2.005089998,1.994150758,1.478150004,0.689763826
0.101999998,2.005100012,1.994167686,1.478499997,0.68979345
0.102200002,2.005110025,1.99418509,1.478850003,0.689823908
0.102399997,2.005120039,1.994202495,1.479199995,0.689854366
0.102600001,2.005130053,1.994220018,1.479550001,0.689885032
0.102799997,2.005140066,1.994236946,1.479899994,0.689914656
0.103,2.00515008,1.994254351,1.48025,0.689945114
0.103200004,2.005160093,1.994271517,1.480600006,0.689975154
0.103399999,2.005170107,1.994288802,1.480949999,0.690005404
0.103600003,2.005179882,1.994306207,1.481300005,0.690035862
0.103799999,2.005189896,1.994323731,1.481649998,0.690066528
0.104000002,2.005199909,1.994340777,1.482000004,0.69009636
0.104199998,2.005209923,1.994357705,1.482349997,0.690125984
0.104400002,2.005219936,1.99437511,1.482700003,0.690156442
0.104599997,2.00522995,1.994392395,1.483049995,0.690186691
0.104800001,2.005239964,1.994410038,1.483400001,0.690217567
0.104999997,2.005249977,1.994426608,1.483749994,0.690246564
0.1052,2.005259991,1.994442701,1.4841,0.690274727
0.105400004,2.005270004,1.994458079,1.484450006,0.690301639
0.105599999,2.005280018,1.994474411,1.484799999,0.690330219
0.105800003,2.005290031,1.994490147,1.485150005,0.690357757
0.105999999,2.005300045,1.994506002,1.485499998,0.690385503
0.106200002,2.005310059,1.994521856,1.485850004,0.690413249
0.106399998,2.005320072,1.994537592,1.486199997,0.690440786
0.106600002,2.005330086,1.994553685,1.486550003,0.690468949
0.106799997,2.005340099,1.994569421,1.486899995,0.690496486
0.107000001,2.005350113,1.994585633,1.487250001,0.690524858
0.107199997,2.005359888,1.994601369,1.487599994,0.690552396
0.1074,2.005369902,1.994617105,1.48795,0.690579933
0.107600004,2.005379915,1.99463284,1.488300006,0.69060747
0.107799999,2.005389929,1.994648814,1.488649999,0.690635425
0.108000003,2.005399942,1.994664788,1.489000005,0.690663379
0.108199999,2.005409956,1.994680524,1.489349998,0.690690917
0.108400002,2.00541997,1.994696498,1.489700004,0.690718871
0.108599998,2.005429983,1.994712234,1.490049997,0.690746409
0.108800001,2.005439997,1.994728446,1.490400002,0.690774781
0.108999997,2.00545001,1.994744182,1.490749995,0.690802318
0.109200001,2.005460024,1.994760037,1.491100001,0.690830064
0.109399997,2.005470038,1.994775891,1.491449994,0.69085781
0.1096,2.005480051,1.994791627,1.4918,0.690885347
0.109800004,2.005490065,1.99480772,1.492150006,0.69091351
0.109999999,2.005500078,1.994823456,1.492499999,0.690941048
0.110200003,2.005510092,1.994839191,1.492850005,0.690968585
0.110399999,2.005520105,1.994855523,1.493199998,0.690997165
0.110600002,2.005530119,1.994871259,1.493550004,0.691024703
0.110799998,2.005539894,1.994887233,1.493899997,0.691052657
0.111000001,2.005549908,1.994902849,1.494250002,0.691079986
0.111199997,2.005559921,1.994919062,1.494599995,0.691108358
0.111400001,2.005569935,1.994934917,1.494950001,0.691136104
0.111599997,2.005579948,1.994950533,1.495299994,0.691163433
0.1118,2.005589962,1.994966745,1.49565,0.691191804
0.112000004,2.005599976,1.994982362,1.496000006,0.691219133
0.112199999,2.005609989,1.994998217,1.496349999,0.691246879
0.112400003,2.005620003,1.995014191,1.496700005,0.691274834
0.112599999,2.005630016,1.995030046,1.497049998,0.69130258
0.112800002,2.00564003,1.995045662,1.497400004,0.691329908
0.112999998,2.005650044,1.995061517,1.497749997,0.691357654
0.113200001,2.005660057,1.995077729,1.498100002,0.691386026
0.113399997,2.005670071,1.995093346,1.498449995,0.691413355
0.113600001,2.005680084,1.995109677,1.498800001,0.691441935
0.113799997,2.005690098,1.995125413,1.499149994,0.691469473
0.114,2.005700111,1.995141268,1.4995,0.691497219
0.114200003,2.005709887,1.995156884,1.499850006,0.691524547
0.114399999,2.0057199,1.995173097,1.500199999,0.691552919
0.114600003,2.005729914,1.995188832,1.500550005,0.691580457
0.114799999,2.005739927,1.995204568,1.500899998,0.691607994
0.115000002,2.005749941,1.995220304,1.501250004,0.691635531
0.115199998,2.005759955,1.995236278,1.501599997,0.691663486
0.115400001,2.005769968,1.995252252,1.501950002,0.69169144
0.115599997,2.005779982,1.995268107,1.502299995,0.691719186
0.115800001,2.005789995,1.995284081,1.502650001,0.691747141
0.115999997,2.005800009,1.995299816,1.502999994,0.691774678
0.1162,2.005810022,1.99531579,1.50335,0.691802633
0.116400003,2.005820036,1.995331526,1.503700006,0.69183017
0.116599999,2.00583005,1.9953475,1.504049999,0.691858125
0.116800003,2.005840063,1.995363712,1.504400005,0.691886497
0.116999999,2.005850077,1.995379567,1.504749998,0.691914242
0.117200002,2.00586009,1.995395184,1.505100004,0.691941571
0.117399998,2.005870104,1.995411158,1.505449997,0.691969526
0.117600001,2.005880117,1.995427012,1.505800002,0.691997272
0.117799997,2.005889893,1.995442629,1.506149995,0.692024601
0.118000001,2.005899906,1.995458603,1.506500001,0.692052555
0.118199997,2.00590992,1.995474696,1.506849994,0.692080718
0.1184,2.005919933,1.99549067,1.5072,0.692108673
0.118600003,2.005929947,1.995506167,1.507550006,0.692135793
0.118799999,2.005939961,1.99552238,1.507899999,0.692164165
0.119000003,2.005949974,1.995537996,1.508250005,0.692191494
0.119199999,2.005959988,1.995553851,1.508599998,0.692219239
0.119400002,2.005970001,1.995569706,1.508950004,0.692246986
0.119599998,2.005980015,1.995585918,1.509299997,0.692275357
0.119800001,2.005990028,1.995601773,1.509650002,0.692303103
0.119999997,2.006000042,1.995617509,1.509999995,0.692330641
0.120200001,2.006010056,1.995633364,1.510350001,0.692358386
0.120399997,2.006020069,1.995649219,1.510699994,0.692386133
0.1206,2.006030083,1.995665193,1.51105,0.692414087
0.120800003,2.006040096,1.995680928,1.511400006,0.692441624
0.120999999,2.00605011,1.995696664,1.511749999,0.692469162
0.121200003,2.006059885,1.995712996,1.512100005,0.692497742
0.121399999,2.006069899,1.99572885,1.512449998,0.692525488
0.121600002,2.006079912,1.995744586,1.512800004,0.692553026
0.121799998,2.006089926,1.995760441,1.513149997,0.692580771
0.122000001,2.006099939,1.995776296,1.513500002,0.692608517
0.122199997,2.006109953,1.995792151,1.513849995,0.692636263
0.122400001,2.006119967,1.995808005,1.514200001,0.692664009
0.122599997,2.00612998,1.995823741,1.514549994,0.692691547
0.1228,2.006139994,1.995840073,1.5149,0.692720127
0.123000003,2.006150007,1.995855808,1.515250006,0.692747665
0.123199999,2.006160021,1.995871663,1.515599999,0.69277541
0.123400003,2.006170034,1.99588728,1.515950005,0.692802739
0.123599999,2.006180048,1.99590373,1.516299998,0.692831528
0.123800002,2.006190062,1.995919347,1.516650004,0.692858857
0.123999998,2.006200075,1.995934963,1.516999997,0.692886186
0.124200001,2.006210089,1.995950818,1.517350002,0.692913932
0.124399997,2.006220102,1.995966911,1.517699995,0.692942095
0.124600001,2.006230116,1.995982885,1.518050001,0.692970049
0.124799997,2.006239891,1.99599874,1.518399994,0.692997795
0.125,2.006249905,1.996014237,1.51875,0.693024915
0.125200003,2.006259918,1.996030092,1.519100006,0.693052661
0.125400007,2.006269932,1.996046186,1.519450012,0.693080825
0.125599995,2.006279945,1.996062279,1.519799992,0.693108988
0.125799999,2.006289959,1.996078134,1.520149998,0.693136734
0.126000002,2.006299973,1.99609375,1.520500004,0.693164063
0.126200005,2.006309986,1.996109963,1.520850009,0.693192434
0.126399994,2.00632,1.996125341,1.521199989,0.693219346
0.126599997,2.006330013,1.996141315,1.521549995,0.6932473
0.126800001,2.006340027,1.996157169,1.521900001,0.693275046
0.127000004,2.00635004,1.996173382,1.522250007,0.693303418
0.127200007,2.006360054,1.996189117,1.522600013,0.693330955
0.127399996,2.006370068,1.996205092,1.522949993,0.69335891
0.127599999,2.006380081,1.996220827,1.523299999,0.693386447
0.127800003,2.006390095,1.996236801,1.523650005,0.693414402
0.128000006,2.006400108,1.996252656,1.524000011,0.693442148
0.128199995,2.006409884,1.996268511,1.524349991,0.693469894
0.128399998,2.006419897,1.996284246,1.524699996,0.693497431
0.128600001,2.006429911,1.996300221,1.525050002,0.693525386
0.128800005,2.006439924,1.996316314,1.525400008,0.693553549
0.128999993,2.006449938,1.996332049,1.525749988,0.693581086
0.129199997,2.006459951,1.996348143,1.526099994,0.69360925
0.1294,2.006469965,1.996363878,1.52645,0.693636787
0.129600003,2.006479979,1.996379733,1.526800006,0.693664533
0.129800007,2.006489992,1.996395469,1.527150012,0.69369207
0.129999995,2.006500006,1.996411085,1.527499992,0.693719399
0.130199999,2.006510019,1.996427536,1.527849998,0.693748188
0.130400002,2.006520033,1.996442914,1.528200004,0.6937751
0.130600005,2.006530047,1.996459127,1.528550009,0.693803471
0.130799994,2.00654006,1.996474981,1.528899989,0.693831217
0.130999997,2.006550074,1.996490717,1.529249995,0.693858755
0.131200001,2.006560087,1.996506572,1.529600001,0.693886501
0.131400004,2.006570101,1.996522665,1.529950007,0.693914664
0.131600007,2.006580114,1.99653852,1.530300013,0.69394241
0.131799996,2.00658989,1.996554494,1.530649993,0.693970364
0.131999999,2.006599903,1.996569991,1.530999999,0.693997484
0.132200003,2.006609917,1.996586084,1.531350005,0.694025648
0.132400006,2.00661993,1.996601939,1.531700011,0.694053394
0.132599995,2.006629944,1.996617675,1.53204999,0.694080931
0.132799998,2.006639957,1.996634007,1.532399996,0.694109511
0.133000001,2.006649971,1.996649623,1.532750002,0.69413684
0.133200005,2.006659985,1.996665597,1.533100008,0.694164795
0.133399993,2.006669998,1.996681213,1.533449988,0.694192123
0.133599997,2.006680012,1.996697068,1.533799994,0.694219869
0.1338,2.006690025,1.996713042,1.53415,0.694247824
0.134000003,2.006700039,1.996729016,1.534500006,0.694275779
0.134200007,2.006710053,1.996744752,1.534850012,0.694303316
0.134399995,2.006720066,1.996760845,1.535199992,0.694331479
0.134599999,2.00673008,1.996776581,1.535549998,0.694359016
0.134800002,2.006740093,1.996792436,1.535900004,0.694386762
0.135000005,2.006750107,1.99680841,1.536250009,0.694414717
0.135199994,2.006759882,1.996824145,1.536599989,0.694442254
0.135399997,2.006769896,1.996840358,1.536949995,0.694470626
0.135600001,2.006779909,1.996855974,1.537300001,0.694497955
0.135800004,2.006789923,1.996871948,1.537650007,0.694525909
0.136000007,2.006799936,1.996887684,1.538000013,0.694553447
0.136199996,2.00680995,1.99690342,1.538349993,0.694580984
0.136399999,2.006819964,1.996919274,1.538699999,0.69460873
0.136600003,2.006829977,1.996935248,1.539050005,0.694636685
0.136800006,2.006839991,1.996951461,1.539400011,0.694665056
0.136999995,2.006850004,1.996967316,1.53974999,0.694692802
0.137199998,2.006860018,1.99698329,1.540099996,0.694720757
0.137400001,2.006870031,1.996998906,1.540450002,0.694748086
0.137600005,2.006880045,1.997014761,1.540800008,0.694775832
0.137799993,2.006890059,1.997030854,1.541149988,0.694803995
0.137999997,2.006900072,1.997046709,1.541499994,0.694831741
0.1382,2.006910086,1.997062445,1.54185,0.694859278
0.138400003,2.006920099,1.99707818,1.542200006,0.694886816
0.138600007,2.006930113,1.997094512,1.542550012,0.694915396
0.138799995,2.006939888,1.997110128,1.542899992,0.694942725
0.138999999,2.006949902,1.997125626,1.543249998,0.694969845
0.139200002,2.006959915,1.997141719,1.543600004,0.694998008
0.139400005,2.006969929,1.997157931,1.543950009,0.69502638
0.139599994,2.006979942,1.997173548,1.544299989,0.695053708
0.139799997,2.006989956,1.997189403,1.544649995,0.695081455
0.140000001,2.00699997,1.997205377,1.545000001,0.695109409
0.140200004,2.007009983,1.997221232,1.545350007,0.695137155
0.140400007,2.007019997,1.997237325,1.545700013,0.695165318
0.140599996,2.00703001,1.99725306,1.546049993,0.695192856
0.140799999,2.007040024,1.997268915,1.546399999,0.695220602
0.141000003,2.007050037,1.997284651,1.546750005,0.695248139
0.141200006,2.007060051,1.997300744,1.547100011,0.695276302
0.141399995,2.007070065,1.997316599,1.54744999,0.695304048
0.141599998,2.007080078,1.997332931,1.547799996,0.695332629
0.141800001,2.007090092,1.997348189,1.548150002,0.695359331
0.142000005,2.007100105,1.997363925,1.548500008,0.695386869
0.142199993,2.007110119,1.997380137,1.548849988,0.69541524
0.142399997,2.007119894,1.997395754,1.549199994,0.695442569
0.1426,2.007129908,1.997411609,1.54955,0.695470315
0.142800003,2.007139921,1.997427821,1.549900006,0.695498687
0.143000007,2.007149935,1.997443557,1.550250012,0.695526224
0.143199995,2.007159948,1.997459531,1.550599992,0.695554179
0.143399999,2.007169962,1.997475624,1.550949997,0.695582342
0.143600002,2.007179976,1.997491241,1.551300003,0.695609671
0.143800005,2.007189989,1.997507215,1.551650009,0.695637625
0.143999994,2.007200003,1.997522831,1.551999989,0.695664954
0.144199997,2.007210016,1.997538686,1.552349995,0.6956927
0.144400001,2.00722003,1.997554421,1.552700001,0.695720237
0.144600004,2.007230043,1.997570634,1.553050007,0.695748609
0.144800007,2.007240057,1.997586608,1.553400013,0.695776564
0.144999996,2.007250071,1.997602224,1.553749993,0.695803893
0.145199999,2.007260084,1.997618437,1.554099999,0.695832264
0.145400003,2.007270098,1.997633576,1.554450005,0.695858759
0.145600006,2.007280111,1.997650027,1.554800011,0.695887548
0.145799995,2.007289887,1.997665763,1.55514999,0.695915085
0.145999998,2.0072999,1.997681499,1.555499996,0.695942622
0.146200001,2.007309914,1.997697711,1.555850002,0.695970994
0.146400005,2.007319927,1.997713566,1.556200008,0.69599874
0.146599993,2.007329941,1.997729302,1.556549988,0.696026278
0.146799997,2.007339954,1.997745156,1.556899994,0.696054024
0.147,2.007349968,1.997761011,1.55725,0.696081769
0.147200003,2.007359982,1.997776747,1.557600006,0.696109307
0.147400007,2.007369995,1.99779284,1.557950012,0.69613747
0.147599995,2.007380009,1.997808814,1.558299991,0.696165425
0.147799999,2.007390022,1.997824669,1.558649997,0.696193171
0.148000002,2.007400036,1.997840524,1.559000003,0.696220916
0.148200005,2.007410049,1.997856498,1.559350009,0.696248871
0.148399994,2.007420063,1.997872233,1.559699989,0.696276408
0.148599997,2.007430077,1.997888088,1.560049995,0.696304154
0.148800001,2.00744009,1.997904062,1.560400001,0.696332109
0.149000004,2.007450104,1.997920036,1.560750007,0.696360064
0.149200007,2.007460117,1.997935891,1.561100013,0.69638781
0.149399996,2.007469893,1.997951746,1.561449993,0.696415556
0.149599999,2.007479906,1.997967601,1.561799999,0.696443301
0.149800003,2.00748992,1.997983575,1.562150005,0.696471256
0.150000006,2.007499933,1.997999311,1.562500011,0.696498793
0.150199994,2.007509947,1.998015165,1.56284999,0.696526539
0.150399998,2.00751996,1.998031259,1.563199996,0.696554703
0.150600001,2.007529974,1.998046875,1.563550002,0.696582031
0.150800005,2.007539988,1.998062849,1.563900008,0.696609986
0.150999993,2.007550001,1.998078585,1.564249988,0.696637523
0.151199997,2.007560015,1.998094678,1.564599994,0.696665686
0.1514,2.007570028,1.998110414,1.56495,0.696693224
0.151600003,2.007580042,1.998126149,1.565300006,0.696720761
0.151800007,2.007590056,1.998142004,1.565650012,0.696748507
0.151999995,2.007600069,1.998157859,1.565999991,0.696776253
0.152199999,2.007610083,1.998174071,1.566349997,0.696804625
0.152400002,2.007620096,1.998189926,1.566700003,0.696832371
0.152600005,2.00763011,1.998205543,1.567050009,0.6968597
0.152799994,2.007639885,1.998221755,1.567399989,0.696888071
0.152999997,2.007649899,1.998237491,1.567749995,0.696915609
0.153200001,2.007659912,1.998253346,1.568100001,0.696943355
0.153400004,2.007669926,1.998269081,1.568450007,0.696970892
0.153600007,2.007679939,1.998284936,1.568800013,0.696998638
0.153799996,2.007689953,1.998301029,1.569149993,0.697026801
0.153999999,2.007699966,1.998316884,1.569499999,0.697054547
0.154200003,2.00770998,1.998332858,1.569850005,0.697082502
0.154400006,2.007719994,1.998348832,1.57020001,0.697110456
0.154599994,2.007730007,1.998364687,1.57054999,0.697138202
0.154799998,2.007740021,1.998380542,1.570899996,0.697165948
0.155000001,2.007750034,1.998396158,1.571250002,0.697193277
0.155200005,2.007760048,1.998412013,1.571600008,0.697221023
0.155399993,2.007770062,1.998427749,1.571949988,0.69724856
0.155599996,2.007780075,1.998443842,1.572299994,0.697276723
0.1558,2.007790089,1.998459697,1.57265,0.697304469
0.156000003,2.007800102,1.998475552,1.573000006,0.697332215
0.156200007,2.007810116,1.998491764,1.573350012,0.697360587
0.156399995,2.007819891,1.998507619,1.573699991,0.697388333
0.156599999,2.007829905,1.998523235,1.574049997,0.697415662
0.156800002,2.007839918,1.998539329,1.574400003,0.697443825
0.157000005,2.007849932,1.998555183,1.574750009,0.697471571
0.157199994,2.007859945,1.9985708,1.575099989,0.6974989
0.157399997,2.007869959,1.998586893,1.575449995,0.697527063
0.157600001,2.007879973,1.998602867,1.575800001,0.697555017
0.157800004,2.007889986,1.998618722,1.576150007,0.697582764
0.158000007,2.0079,1.998634458,1.576500013,0.697610301
0.158199996,2.007910013,1.998650193,1.576849993,0.697637838
0.158399999,2.007920027,1.998666167,1.577199998,0.697665793
0.158600003,2.00793004,1.998682141,1.577550004,0.697693747
0.158800006,2.007940054,1.998698115,1.57790001,0.697721702
0.158999994,2.007950068,1.998713732,1.57824999,0.697749031
0.159199998,2.007960081,1.998730063,1.578599996,0.697777611
0.159400001,2.007970095,1.998745799,1.578950002,0.697805148
0.159600005,2.007980108,1.998761535,1.579300008,0.697832686
0.159799993,2.007989883,1.99877739,1.579649988,0.697860432
0.159999996,2.007999897,1.998793244,1.579999994,0.697888178
0.1602,2.008009911,1.998808861,1.58035,0.697915506
0.160400003,2.008019924,1.998825073,1.580700006,0.697943878
0.160600007,2.008029938,1.998840928,1.581050012,0.697971624
0.160799995,2.008039951,1.998856545,1.581399991,0.697998953
0.160999999,2.008049965,1.998872876,1.581749997,0.698027533
0.161200002,2.008059979,1.998888612,1.582100003,0.698055071
0.161400005,2.008069992,1.998904467,1.582450009,0.698082817
0.161599994,2.008080006,1.998920202,1.582799989,0.698110354
0.161799997,2.008090019,1.998936057,1.583149995,0.6981381
0.162000001,2.008100033,1.998951793,1.583500001,0.698165637
0.162200004,2.008110046,1.998968005,1.583850007,0.698194009
0.162400007,2.00812006,1.99898386,1.584200013,0.698221755
0.162599996,2.008130074,1.998999596,1.584549992,0.698249292
0.162799999,2.008140087,1.999015331,1.584899998,0.69827683
0.163000003,2.008150101,1.999031425,1.585250004,0.698304993
0.163200006,2.008160114,1.999047279,1.58560001,0.698332739
0.163399994,2.00816989,1.999062896,1.58594999,0.698360068
0.163599998,2.008179903,1.999078631,1.586299996,0.698387605
0.163800001,2.008189917,1.999094963,1.586650002,0.698416185
0.164000005,2.00819993,1.999110937,1.587000008,0.69844414
0.164199993,2.008209944,1.999126554,1.587349988,0.698471469
0.164399996,2.008219957,1.999142766,1.587699994,0.698499841
0.1646,2.008229971,1.999158144,1.58805,0.698526752
0.164800003,2.008239985,1.999174595,1.588400006,0.698555541
0.165000007,2.008249998,1.999189973,1.588750012,0.698582453
0.165199995,2.008260012,1.999206185,1.589099991,0.698610824
0.165399998,2.008270025,1.99922204,1.589449997,0.69863857
0.165600002,2.008280039,1.999237895,1.589800003,0.698666316
0.165800005,2.008290052,1.999253631,1.590150009,0.698693854
0.165999994,2.008300066,1.999269605,1.590499989,0.698721808
0.166199997,2.00831008,1.999285579,1.590849995,0.698749763
0.166400001,2.008320093,1.999301434,1.591200001,0.698777509
0.166600004,2.008330107,1.999317288,1.591550007,0.698805255
0.166800007,2.008339882,1.999333382,1.591900013,0.698833418
0.166999996,2.008349896,1.999349117,1.592249992,0.698860955
0.167199999,2.008359909,1.999364972,1.592599998,0.698888701
0.167400003,2.008369923,1.999380708,1.592950004,0.698916238
0.167600006,2.008379936,1.999396682,1.59330001,0.698944193
0.167799994,2.00838995,1.999412656,1.59364999,0.698972148
0.167999998,2.008399963,1.999428392,1.593999996,0.698999685
0.168200001,2.008409977,1.999444366,1.594350002,0.69902764
0.168400005,2.008419991,1.99946034,1.594700008,0.699055594
0.168599993,2.008430004,1.999475837,1.595049988,0.699082714
0.168799996,2.008440018,1.99949193,1.595399994,0.699110878
0.169,2.008450031,1.999507666,1.59575,0.699138415
0.169200003,2.008460045,1.999523759,1.596100005,0.699166578
0.169400007,2.008470058,1.999539852,1.596450011,0.699194741
0.169599995,2.008480072,1.999555469,1.596799991,0.69922207
0.169799998,2.008490086,1.999571204,1.597149997,0.699249607
0.170000002,2.008500099,1.999587417,1.597500003,0.699277979
0.170200005,2.008510113,1.999602914,1.597850009,0.699305099
0.170399994,2.008519888,1.999619007,1.598199989,0.699333262
0.170599997,2.008529902,1.999634862,1.598549995,0.699361008
0.1708,2.008539915,1.999650598,1.598900001,0.699388546
0.171000004,2.008549929,1.999666333,1.599250007,0.699416083
0.171200007,2.008559942,1.999682546,1.599600013,0.699444455
0.171399996,2.008569956,1.999698281,1.599949992,0.699471992
0.171599999,2.008579969,1.999714136,1.600299998,0.699499738
0.171800003,2.008589983,1.999730229,1.600650004,0.699527901
0.172000006,2.008599997,1.999745727,1.60100001,0.699555022
0.172199994,2.00861001,1.99976182,1.60134999,0.699583185
0.172399998,2.008620024,1.999777675,1.601699996,0.699610931
0.172600001,2.008630037,1.999793768,1.602050002,0.699639094
0.172800005,2.008640051,1.999809623,1.602400008,0.69966684
0.172999993,2.008650065,1.999825358,1.602749988,0.699694377
0.173199996,2.008660078,1.999841094,1.603099994,0.699721915
0.1734,2.008670092,1.999857068,1.603449999,0.699749869
0.173600003,2.008680105,1.999872685,1.603800005,0.699777198
0.173800007,2.008690119,1.999888778,1.604150011,0.699805361
0.173999995,2.008699894,1.999904513,1.604499991,0.699832898
0.174199998,2.008709908,1.999920487,1.604849997,0.699860853
0.174400002,2.008719921,1.999936342,1.605200003,0.699888599
0.174600005,2.008729935,1.999952555,1.605550009,0.699916971
0.174799994,2.008739948,1.99996829,1.605899989,0.699944508
0.174999997,2.008749962,1.999984264,1.606249995,0.699972463
0.1752,2.008759975,2.000000238,1.606600001,0.700000417
0.175400004,2.008769989,2.000015974,1.606950007,0.700027955
0.175600007,2.008780003,2.00003171,1.607300013,0.700055492
0.175799996,2.008790016,2.000047684,1.607649992,0.700083446
0.175999999,2.00880003,2.000063658,1.607999998,0.700111401
0.176200002,2.008810043,2.000079632,1.608350004,0.700139356
0.176400006,2.008820057,2.000095367,1.60870001,0.700166893
0.176599994,2.008830071,2.000111103,1.60904999,0.70019443
0.176799998,2.008840084,2.000127316,1.609399996,0.700222802
0.177000001,2.008850098,2.000142813,1.609750002,0.700249922
0.177200005,2.008860111,2.000158787,1.610100008,0.700277877
0.177399993,2.008869886,2.000174761,1.610449988,0.700305831
0.177599996,2.0088799,2.000190258,1.610799994,0.700332952
0.1778,2.008889914,2.000206471,1.611149999,0.700361323
0.178000003,2.008899927,2.000222445,1.611500005,0.700389278
0.178200007,2.008909941,2.00023818,1.611850011,0.700416815
0.178399995,2.008919954,2.000253916,1.612199991,0.700444353
0.178599998,2.008929968,2.000269413,1.612549997,0.700471473
0.178800002,2.008939982,2.000285864,1.612900003,0.700500262
0.179000005,2.008949995,2.0003016,1.613250009,0.700527799
0.179199994,2.008960009,2.000317574,1.613599989,0.700555754
0.179399997,2.008970022,2.000333786,1.613949995,0.700584126
0.1796,2.008980036,2.000349283,1.614300001,0.700611246
0.179800004,2.008990049,2.000365019,1.614650007,0.700638783
0.180000007,2.009000063,2.000380993,1.615000013,0.700666738
0.180199996,2.009010077,2.000396967,1.615349992,0.700694692
0.180399999,2.00902009,2.000412464,1.615699998,0.700721812
0.180600002,2.009030104,2.000428677,1.616050004,0.700750184
0.180800006,2.009040117,2.000445128,1.61640001,0.700778973
0.180999994,2.009049892,2.000460625,1.61674999,0.700806093
0.181199998,2.009059906,2.00047636,1.617099996,0.700833631
0.181400001,2.00906992,2.000492096,1.617450002,0.700861168
0.181600004,2.009079933,2.000508308,1.617800008,0.70088954
0.181799993,2.009089947,2.000524044,1.618149988,0.700917077
0.181999996,2.00909996,2.000540018,1.618499994,0.700945032
0.1822,2.009109974,2.000555754,1.618849999,0.700972569
0.182400003,2.009119988,2.000571728,1.619200005,0.701000524
0.182600007,2.009130001,2.000587702,1.619550011,0.701028478
0.182799995,2.009140015,2.000603199,1.619899991,0.701055598
0.182999998,2.009150028,2.000619412,1.620249997,0.70108397
0.183200002,2.009160042,2.000635147,1.620600003,0.701111507
0.183400005,2.009170055,2.000650883,1.620950009,0.701139045
0.183599994,2.009180069,2.000667095,1.621299989,0.701167417
0.183799997,2.009190083,2.000682831,1.621649995,0.701194954
0.184,2.009200096,2.000698805,1.622000001,0.701222909
0.184200004,2.00921011,2.000714302,1.622350006,0.701250029
0.184400007,2.009219885,2.000730515,1.622700012,0.7012784
0.184599996,2.009229899,2.00074625,1.623049992,0.701305938
0.184799999,2.009239912,2.000762224,1.623399998,0.701333892
0.185000002,2.009249926,2.000778198,1.623750004,0.701361847
0.185200006,2.009259939,2.000793695,1.62410001,0.701388967
0.185399994,2.009269953,2.000809908,1.62444999,0.701417339
0.185599998,2.009279966,2.00082612,1.624799996,0.701445711
0.185800001,2.00928998,2.000841856,1.625150002,0.701473248
0.186000004,2.009299994,2.000857353,1.625500008,0.701500368
0.186199993,2.009310007,2.000873327,1.625849988,0.701528323
0.186399996,2.009320021,2.000889063,1.626199994,0.70155586
0.1866,2.009330034,2.000905037,1.626549999,0.701583815
0.186800003,2.009340048,2.000920773,1.626900005,0.701611352
0.187000006,2.009350061,2.000936747,1.627250011,0.701639307
0.187199995,2.009360075,2.000952721,1.627599991,0.701667261
0.187399998,2.009370089,2.000968695,1.627949997,0.701695216
0.187600002,2.009380102,2.000984669,1.628300003,0.70172317
0.187800005,2.009390116,2.001000166,1.628650009,0.70175029
0.187999994,2.009399891,2.001016378,1.628999989,0.701778662
0.188199997,2.009409905,2.001032114,1.629349995,0.7018062
0.1884,2.009419918,2.001048088,1.629700001,0.701834154
0.188600004,2.009429932,2.001064062,1.630050006,0.701862109
0.188800007,2.009439945,2.001079798,1.630400012,0.701889646
0.188999996,2.009449959,2.001095772,1.630749992,0.701917601
0.189199999,2.009459972,2.001111269,1.631099998,0.701944721
0.189400002,2.009469986,2.001127005,1.631450004,0.701972258
0.189600006,2.00948,2.001143217,1.63180001,0.70200063
0.189799994,2.009490013,2.001158953,1.63214999,0.702028167
0.189999998,2.009500027,2.001174927,1.632499996,0.702056122
0.190200001,2.00951004,2.001191139,1.632850002,0.702084494
0.190400004,2.009520054,2.001206875,1.633200008,0.702112031
0.190599993,2.009530067,2.001222611,1.633549988,0.702139568
0.190799996,2.009540081,2.001238346,1.633899994,0.702167106
0.191,2.009550095,2.001254559,1.634249999,0.702195478
0.191200003,2.009560108,2.001270533,1.634600005,0.702223432
0.191400006,2.009569883,2.00128603,1.634950011,0.702250552
0.191599995,2.009579897,2.001302004,1.635299991,0.702278507
0.191799998,2.009589911,2.00131774,1.635649997,0.702306044
0.192000002,2.009599924,2.001333952,1.636000003,0.702334416
0.192200005,2.009609938,2.001349688,1.636350009,0.702361953
0.192399994,2.009619951,2.0013659,1.636699989,0.702390325
0.192599997,2.009629965,2.001381636,1.637049995,0.702417862
0.1928,2.009639978,2.001397371,1.637400001,0.7024454
0.193000004,2.009649992,2.001413107,1.637750006,0.702472937
0.193200007,2.009660006,2.001429081,1.638100012,0.702500892
0.193399996,2.009670019,2.001444817,1.638449992,0.702528429
0.193599999,2.009680033,2.001460552,1.638799998,0.702555966
0.193800002,2.009690046,2.001476765,1.639150004,0.702584338
0.194000006,2.00970006,2.001492739,1.63950001,0.702612293
0.194199994,2.009710074,2.001508474,1.63984999,0.70263983
0.194399998,2.009720087,2.001524448,1.640199996,0.702667785
0.194600001,2.009730101,2.001540184,1.640550002,0.702695322
0.194800004,2.009740114,2.001556158,1.640900008,0.702723277
0.194999993,2.009749889,2.001571894,1.641249987,0.702750814
0.195199996,2.009759903,2.001588106,1.641599993,0.702779186
0.1954,2.009769917,2.001603842,1.641949999,0.702806723
0.195600003,2.00977993,2.001619577,1.642300005,0.70283426
0.195800006,2.009789944,2.001635313,1.642650011,0.702861798
0.195999995,2.009799957,2.001651287,1.642999991,0.702889752
0.196199998,2.009809971,2.0016675,1.643349997,0.702918124
0.196400002,2.009819984,2.001682997,1.643700003,0.702945244
0.196600005,2.009829998,2.001698971,1.644050009,0.702973199
0.196799994,2.009840012,2.001714706,1.644399989,0.703000736
0.196999997,2.009850025,2.001730919,1.644749995,0.703029108
0.1972,2.009860039,2.001746655,1.645100001,0.703056645
0.197400004,2.009870052,2.00176239,1.645450006,0.703084183
0.197600007,2.009880066,2.001778364,1.645800012,0.703112137
0.197799996,2.00989008,2.001794338,1.646149992,0.703140092
0.197999999,2.009900093,2.001810074,1.646499998,0.703167629
0.198200002,2.009910107,2.001826286,1.646850004,0.703196001
0.198400006,2.009919882,2.00184226,1.64720001,0.703223956
0.198599994,2.009929895,2.001857519,1.64754999,0.703250658
0.198799998,2.009939909,2.001873493,1.647899996,0.703278613
0.199000001,2.009949923,2.001889467,1.648250002,0.703306568
0.199200004,2.009959936,2.001905441,1.648600008,0.703334522
0.199399993,2.00996995,2.001921415,1.648949987,0.703362477
0.199599996,2.009979963,2.001937151,1.649299993,0.703390014
0.1998,2.009989977,2.001953125,1.649649999,0.703417969
0.200000003,2.009999991,2.001968861,1.650000005,0.703445506
0.200200006,2.010010004,2.001984596,1.650350011,0.703473044
0.200399995,2.010020018,2.002000809,1.650699991,0.703501415
0.200599998,2.010030031,2.002016544,1.651049997,0.703528953
0.200800002,2.010040045,2.00203228,1.651400003,0.70355649
0.201000005,2.010050058,2.002048016,1.651750009,0.703584027
0.201199994,2.010060072,2.002064467,1.652099989,0.703612816
0.201399997,2.010070086,2.002080202,1.652449995,0.703640354
0.2016,2.010080099,2.002096176,1.652800001,0.703668308
0.201800004,2.010090113,2.00211215,1.653150006,0.703696263
0.202000007,2.010099888,2.002127886,1.653500012,0.7037238
0.202199996,2.010109901,2.002143383,1.653849992,0.70375092
0.202399999,2.010119915,2.002159357,1.654199998,0.703778875
0.202600002,2.010129929,2.002175331,1.654550004,0.703806829
0.202800006,2.010139942,2.002191544,1.65490001,0.703835201
0.202999994,2.010149956,2.002207279,1.65524999,0.703862739
0.203199998,2.010159969,2.002223015,1.655599996,0.703890276
0.203400001,2.010169983,2.002239227,1.655950002,0.703918648
0.203600004,2.010179997,2.002254725,1.656300008,0.703945768
0.203799993,2.01019001,2.002270699,1.656649987,0.703973722
0.203999996,2.010200024,2.002286434,1.656999993,0.70400126
0.2042,2.010210037,2.002302408,1.657349999,0.704029214
0.204400003,2.010220051,2.002318144,1.657700005,0.704056752
0.204600006,2.010230064,2.002334118,1.658050011,0.704084706
0.204799995,2.010240078,2.002349854,1.658399991,0.704112244
0.204999998,2.010250092,2.002365828,1.658749997,0.704140198
0.205200002,2.010260105,2.002381563,1.659100003,0.704167736
0.205400005,2.010270119,2.002397776,1.659450009,0.704196107
0.205599994,2.010279894,2.00241375,1.659799989,0.704224062
0.205799997,2.010289908,2.002429247,1.660149995,0.704251182
0.206,2.010299921,2.002445459,1.6605,0.704279554
0.206200004,2.010309935,2.002461195,1.660850006,0.704307091
0.206400007,2.010319948,2.002477169,1.661200012,0.704335046
0.206599996,2.010329962,2.002492666,1.661549992,0.704362166
0.206799999,2.010339975,2.002508879,1.661899998,0.704390538
0.207000002,2.010349989,2.002524853,1.662250004,0.704418492
0.207200006,2.010360003,2.002540827,1.66260001,0.704446447
0.207399994,2.010370016,2.002556562,1.66294999,0.704473984
0.207599998,2.01038003,2.002572298,1.663299996,0.704501522
0.207800001,2.010390043,2.002588272,1.663650002,0.704529476
0.208000004,2.010400057,2.002604008,1.664000008,0.704557013
0.208199993,2.01041007,2.002619743,1.664349987,0.704584551
0.208399996,2.010420084,2.002636194,1.664699993,0.70461334
0.2086,2.010430098,2.00265193,1.665049999,0.704640877
0.208800003,2.010440111,2.002667904,1.665400005,0.704668832
0.209000006,2.010449886,2.002683401,1.665750011,0.704695952
0.209199995,2.0104599,2.002699137,1.666099991,0.704723489
0.209399998,2.010469914,2.002715349,1.666449997,0.704751861
0.209600002,2.010479927,2.002731085,1.666800003,0.704779398
0.209800005,2.010489941,2.00274682,1.667150009,0.704806936
0.209999993,2.010499954,2.002762556,1.667499988,0.704834473
0.210199997,2.010509968,2.002778769,1.667849994,0.704862845
0.2104,2.010519981,2.002794743,1.6682,0.7048908
0.210600004,2.010529995,2.002810478,1.668550006,0.704918337
0.210800007,2.010540009,2.002826214,1.668900012,0.704945874
0.210999996,2.010550022,2.002842426,1.669249992,0.704974246
0.211199999,2.010560036,2.002858162,1.669599998,0.705001783
0.211400002,2.010570049,2.002874136,1.669950004,0.705029738
0.211600006,2.010580063,2.00289011,1.67030001,0.705057693
0.211799994,2.010590076,2.002905607,1.67064999,0.705084813
0.211999998,2.01060009,2.002921581,1.670999996,0.705112767
0.212200001,2.010610104,2.002937794,1.671350002,0.705141139
0.212400004,2.010620117,2.002953291,1.671700008,0.705168259
0.212599993,2.010629892,2.002969265,1.672049987,0.705196214
0.212799996,2.010639906,2.002985239,1.672399993,0.705224168
0.213,2.01064992,2.003001213,1.672749999,0.705252123
0.213200003,2.010659933,2.00301671,1.673100005,0.705279243
0.213400006,2.010669947,2.003033161,1.673450011,0.705308032
0.213599995,2.01067996,2.003048897,1.673799991,0.705335569
0.213799998,2.010689974,2.003064632,1.674149997,0.705363107
0.214000002,2.010699987,2.003080607,1.674500003,0.705391061
0.214200005,2.010710001,2.003096104,1.674850009,0.705418181
0.214399993,2.010720015,2.003112316,1.675199988,0.705446553
0.214599997,2.010730028,2.003128052,1.675549994,0.705474091
0.2148,2.010740042,2.003143787,1.6759,0.705501628
0.215000004,2.010750055,2.00316,1.676250006,0.70553
0.215200007,2.010760069,2.003175736,1.676600012,0.705557537
0.215399995,2.010770083,2.00319171,1.676949992,0.705585492
0.215599999,2.010780096,2.003207445,1.677299998,0.705613029
0.215800002,2.01079011,2.003223181,1.677650004,0.705640566
0.216000006,2.010799885,2.003239155,1.67800001,0.705668521
0.216199994,2.010809898,2.003255129,1.67834999,0.705696476
0.216399998,2.010819912,2.003271103,1.678699996,0.70572443
0.216600001,2.010829926,2.003287077,1.679050002,0.705752385
0.216800004,2.010839939,2.003302574,1.679400007,0.705779505
0.216999993,2.010849953,2.003318787,1.679749987,0.705807877
0.217199996,2.010859966,2.003334761,1.680099993,0.705835831
0.2174,2.01086998,2.003350735,1.680449999,0.705863786
0.217600003,2.010879993,2.003366232,1.680800005,0.705890906
0.217800006,2.010890007,2.003382444,1.681150011,0.705919278
0.217999995,2.010900021,2.00339818,1.681499991,0.705946815
0.218199998,2.010910034,2.003413916,1.681849997,0.705974352
0.218400002,2.010920048,2.003429651,1.682200003,0.70600189
0.218600005,2.010930061,2.003445864,1.682550009,0.706030261
0.218799993,2.010940075,2.003461838,1.682899988,0.706058216
0.218999997,2.010950089,2.003477573,1.683249994,0.706085753
0.2192,2.010960102,2.003493309,1.6836,0.706113291
0.219400004,2.010970116,2.003509045,1.683950006,0.706140828
0.219600007,2.010979891,2.003525019,1.684300012,0.706168783
0.219799995,2.010989904,2.003540754,1.684649992,0.70619632
0.219999999,2.010999918,2.003556728,1.684999998,0.706224275
0.220200002,2.011009932,2.003572702,1.685350004,0.706252229
0.220400006,2.011019945,2.003588677,1.68570001,0.706280184
0.220599994,2.011029959,2.003604651,1.68604999,0.706308138
0.220799997,2.011039972,2.003620386,1.686399995,0.706335676
0.221000001,2.011049986,2.00363636,1.686750001,0.70636363
0.221200004,2.01106,2.003652096,1.687100007,0.706391168
0.221399993,2.011070013,2.003667831,1.687449987,0.706418705
0.221599996,2.011080027,2.003684282,1.687799993,0.706447494
0.2218,2.01109004,2.00369978,1.688149999,0.706474614
0.222000003,2.011100054,2.003715754,1.688500005,0.706502569
0.222200006,2.011110067,2.003731489,1.688850011,0.706530106
0.222399995,2.011120081,2.003747225,1.689199991,0.706557643
0.222599998,2.011130095,2.003763437,1.689549997,0.706586015
0.222800002,2.011140108,2.003779173,1.689900003,0.706613553
0.223000005,2.011149883,2.003794909,1.690250009,0.70664109
0.223199993,2.011159897,2.003810883,1.690599988,0.706669045
0.223399997,2.01116991,2.003827095,1.690949994,0.706697416
0.2236,2.011179924,2.003842831,1.6913,0.706724954
0.223800004,2.011189938,2.003858566,1.691650006,0.706752491
0.224000007,2.011199951,2.003874302,1.692000012,0.706780028
0.224199995,2.011209965,2.003890276,1.692349992,0.706807983
0.224399999,2.011219978,2.00390625,1.692699998,0.706835938
0.224600002,2.011229992,2.003921986,1.693050004,0.706863475
0.224800006,2.011240006,2.00393796,1.69340001,0.706891429
0.224999994,2.011250019,2.003953695,1.69374999,0.706918967
0.225199997,2.011260033,2.003969431,1.694099995,0.706946504
0.225400001,2.011270046,2.003985405,1.694450001,0.706974459
0.225600004,2.01128006,2.004001379,1.694800007,0.707002413
0.225799993,2.011290073,2.004017115,1.695149987,0.707029951
0.225999996,2.011300087,2.004033089,1.695499993,0.707057905
0.2262,2.011310101,2.004049063,1.695849999,0.70708586
0.226400003,2.011320114,2.004065037,1.696200005,0.707113814
0.226600006,2.011329889,2.004080772,1.696550011,0.707141352
0.226799995,2.011339903,2.004096508,1.696899991,0.707168889
0.226999998,2.011349917,2.004112721,1.697249997,0.707197261
0.227200002,2.01135993,2.004128456,1.697600003,0.707224798
0.227400005,2.011369944,2.004144192,1.697950009,0.707252335
0.227599993,2.011379957,2.004159927,1.698299988,0.707279873
0.227799997,2.011389971,2.00417614,1.698649994,0.707308245
0.228,2.011399984,2.004192114,1.699,0.707336199
0.228200004,2.011409998,2.00420785,1.699350006,0.707363737
0.228400007,2.011420012,2.004223585,1.699700012,0.707391274
0.228599995,2.011430025,2.004239798,1.700049992,0.707419646
0.228799999,2.011440039,2.004255533,1.700399998,0.707447183
0.229000002,2.011450052,2.00427103,1.700750004,0.707474303
0.229200006,2.011460066,2.004287243,1.70110001,0.707502675
0.229399994,2.011470079,2.004303217,1.70144999,0.70753063
0.229599997,2.011480093,2.004319191,1.701799995,0.707558584
0.229800001,2.011490107,2.004334688,1.702150001,0.707585704
0.230000004,2.011499882,2.004350901,1.702500007,0.707614076
0.230199993,2.011509895,2.004366875,1.702849987,0.707642031
0.230399996,2.011519909,2.00438261,1.703199993,0.707669568
0.230599999,2.011529923,2.004398346,1.703549999,0.707697105
0.230800003,2.011539936,2.004414082,1.703900005,0.707724643
0.231000006,2.01154995,2.004430294,1.704250011,0.707753015
0.231199995,2.011559963,2.00444603,1.704599991,0.707780552
0.231399998,2.011569977,2.004462004,1.704949997,0.707808506
0.231600002,2.01157999,2.004477739,1.705300003,0.707836044
0.231800005,2.011590004,2.004493713,1.705650008,0.707863998
0.231999993,2.011600018,2.004509687,1.705999988,0.707891953
0.232199997,2.011610031,2.004525423,1.706349994,0.70791949
0.2324,2.011620045,2.004541397,1.7067,0.707947445
0.232600004,2.011630058,2.004557371,1.707050006,0.707975399
0.232800007,2.011640072,2.004573107,1.707400012,0.708002937
0.232999995,2.011650085,2.004588842,1.707749992,0.708030474
0.233199999,2.011660099,2.004604816,1.708099998,0.708058429
0.233400002,2.011670113,2.004620791,1.708450004,0.708086383
0.233600006,2.011679888,2.004636765,1.70880001,0.708114338
0.233799994,2.011689901,2.0046525,1.70914999,0.708141875
0.233999997,2.011699915,2.004668236,1.709499995,0.708169413
0.234200001,2.011709929,2.00468421,1.709850001,0.708197367
0.234400004,2.011719942,2.004700184,1.710200007,0.708225322
0.234599993,2.011729956,2.00471592,1.710549987,0.708252859
0.234799996,2.011739969,2.004732132,1.710899993,0.708281231
0.234999999,2.011749983,2.004747868,1.711249999,0.708308768
0.235200003,2.011759996,2.004763603,1.711600005,0.708336306
0.235400006,2.01177001,2.004779339,1.711950011,0.708363843
0.235599995,2.011780024,2.004795313,1.712299991,0.708391798
0.235799998,2.011790037,2.004811287,1.712649997,0.708419752
0.236000001,2.011800051,2.004827261,1.713000002,0.708447707
0.236200005,2.011810064,2.004842758,1.713350008,0.708474827
0.236399993,2.011820078,2.004858732,1.713699988,0.708502781
0.236599997,2.011830092,2.004874706,1.714049994,0.708530736
0.2368,2.011840105,2.00489068,1.7144,0.708558691
0.237000004,2.011850119,2.004906654,1.714750006,0.708586645
0.237200007,2.011859894,2.00492239,1.715100012,0.708614182
0.237399995,2.011869907,2.004938126,1.715449992,0.70864172
0.237599999,2.011879921,2.004954338,1.715799998,0.708670092
0.237800002,2.011889935,2.004970312,1.716150004,0.708698046
0.238000006,2.011899948,2.004986048,1.71650001,0.708725583
0.238199994,2.011909962,2.005001783,1.71684999,0.708753121
0.238399997,2.011919975,2.005017757,1.717199995,0.708781075
0.238600001,2.011929989,2.005033493,1.717550001,0.708808613
0.238800004,2.011940002,2.005049229,1.717900007,0.70883615
0.238999993,2.011950016,2.005065203,1.718249987,0.708864105
0.239199996,2.01196003,2.005081415,1.718599993,0.708892477
0.239399999,2.011970043,2.005097151,1.718949999,0.708920014
0.239600003,2.011980057,2.005112886,1.719300005,0.708947551
0.239800006,2.01199007,2.005129099,1.719650011,0.708975923
0.239999995,2.012000084,2.005144835,1.719999991,0.70900346
0.240199998,2.012010098,2.005160332,1.720349997,0.70903058
0.240400001,2.012020111,2.005176306,1.720700002,0.709058535
0.240600005,2.012029886,2.00519228,1.721050008,0.70908649
0.240799993,2.0120399,2.005208015,1.721399988,0.709114027
0.240999997,2.012049913,2.005224228,1.721749994,0.709142399
0.2412,2.012059927,2.005239964,1.7221,0.709169936
0.241400003,2.012069941,2.005256414,1.722450006,0.709198725
0.241600007,2.012079954,2.005271435,1.722800012,0.709225011
0.241799995,2.012089968,2.005287886,1.723149992,0.7092538
0.241999999,2.012099981,2.005303621,1.723499998,0.709281337
0.242200002,2.012109995,2.005319595,1.723850004,0.709309292
0.242400006,2.012120009,2.005335093,1.72420001,0.709336412
0.242599994,2.012130022,2.005351067,1.724549989,0.709364367
0.242799997,2.012140036,2.005367041,1.724899995,0.709392321
0.243000001,2.012150049,2.005383015,1.725250001,0.709420276
0.243200004,2.012160063,2.00539875,1.725600007,0.709447813
0.243399993,2.012170076,2.005414486,1.725949987,0.70947535
0.243599996,2.01218009,2.005430698,1.726299993,0.709503722
0.243799999,2.012190104,2.005446434,1.726649999,0.70953126
0.244000003,2.012200117,2.005462647,1.727000005,0.709559631
0.244200006,2.012209892,2.005477905,1.727350011,0.709586334
0.244399995,2.012219906,2.005494118,1.727699991,0.709614706
0.244599998,2.012229919,2.005509853,1.728049997,0.709642243
0.244800001,2.012239933,2.005525827,1.728400002,0.709670198
0.245000005,2.012249947,2.005541802,1.728750008,0.709698153
0.245199993,2.01225996,2.005557776,1.729099988,0.709726107
0.245399997,2.012269974,2.005573511,1.729449994,0.709753644
0.2456,2.012279987,2.005589247,1.7298,0.709781182
0.245800003,2.012290001,2.005605459,1.730150006,0.709809554
0.246000007,2.012300015,2.005621195,1.730500012,0.709837091
0.246199995,2.012310028,2.005636931,1.730849992,0.709864628
0.246399999,2.012320042,2.005652666,1.731199998,0.709892166
0.246600002,2.012330055,2.005668402,1.731550004,0.709919703
0.246800005,2.012340069,2.005684853,1.731900009,0.709948492
0.246999994,2.012350082,2.005700588,1.732249989,0.709976029
0.247199997,2.012360096,2.005716324,1.732599995,0.710003567
0.247400001,2.01237011,2.00573206,1.732950001,0.710031104
0.247600004,2.012379885,2.00574851,1.733300007,0.710059893
0.247799993,2.012389898,2.005764008,1.733649987,0.710087013
0.247999996,2.012399912,2.005779743,1.733999993,0.710114551
0.248199999,2.012409926,2.005795956,1.734349999,0.710142922
0.248400003,2.012419939,2.005811691,1.734700005,0.71017046
0.248600006,2.012429953,2.005827665,1.735050011,0.710198414
0.248799995,2.012439966,2.005843401,1.735399991,0.710225952
0.248999998,2.01244998,2.005859137,1.735749997,0.710253489
0.249200001,2.012459993,2.005875111,1.736100002,0.710281444
0.249400005,2.012470007,2.005890608,1.736450008,0.710308564
0.249599993,2.012480021,2.00590682,1.736799988,0.710336936
0.249799997,2.012490034,2.005922794,1.737149994,0.71036489
0.25,2.012500048,2.00593853,1.7375,0.710392428
0.250200003,2.012510061,2.005954742,1.737850006,0.710420799
0.250400007,2.012520075,2.00597024,1.738200012,0.710447919
0.25060001,2.012530088,2.005986214,1.738550018,0.710475874
0.250800014,2.012540102,2.006002188,1.738900024,0.710503828
0.250999987,2.012550116,2.006018162,1.739249977,0.710531783
0.251199991,2.012559891,2.006034374,1.739599983,0.710560155
0.251399994,2.012569904,2.006049633,1.739949989,0.710586858
0.251599997,2.012579918,2.006065846,1.740299995,0.71061523
0.251800001,2.012589932,2.006081343,1.740650001,0.71064235
0.252000004,2.012599945,2.006097317,1.741000007,0.710670304
0.252200007,2.012609959,2.006113291,1.741350013,0.710698259
0.252400011,2.012619972,2.006129265,1.741700019,0.710726213
0.252600014,2.012629986,2.006145239,1.742050025,0.710754168
0.252799988,2.012639999,2.006160975,1.742399979,0.710781705
0.252999991,2.012650013,2.006177187,1.742749985,0.710810077
0.253199995,2.012660027,2.006192923,1.743099991,0.710837615
0.253399998,2.01267004,2.006208658,1.743449996,0.710865152
0.253600001,2.012680054,2.006224632,1.743800002,0.710893107
0.253800005,2.012690067,2.00624013,1.744150008,0.710920227
0.254000008,2.012700081,2.006256342,1.744500014,0.710948598
0.254200012,2.012710095,2.006272078,1.74485002,0.710976136
0.254400015,2.012720108,2.006288052,1.745200026,0.71100409
0.254599989,2.012729883,2.006303787,1.74554998,0.711031628
0.254799992,2.012739897,2.006319523,1.745899986,0.711059165
0.254999995,2.01274991,2.006335735,1.746249992,0.711087537
0.255199999,2.012759924,2.006351471,1.746599998,0.711115074
0.255400002,2.012769938,2.006367207,1.746950004,0.711142612
0.255600005,2.012779951,2.006383181,1.747300009,0.711170566
0.255800009,2.012789965,2.006398916,1.747650015,0.711198103
0.256000012,2.012799978,2.006415129,1.748000021,0.711226475
0.256199986,2.012809992,2.006430864,1.748349975,0.711254013
0.256399989,2.012820005,2.0064466,1.748699981,0.71128155
0.256599993,2.012830019,2.006462336,1.749049987,0.711309087
0.256799996,2.012840033,2.00647831,1.749399993,0.711337042
0.256999999,2.012850046,2.006494522,1.749749999,0.711365414
0.257200003,2.01286006,2.006510258,1.750100005,0.711392951
0.257400006,2.012870073,2.00652647,1.750450011,0.711421323
0.257600009,2.012880087,2.006541967,1.750800016,0.711448443
0.257800013,2.012890101,2.006557703,1.751150022,0.71147598
0.257999986,2.012900114,2.006573677,1.751499976,0.711503935
0.25819999,2.012909889,2.006589651,1.751849982,0.711531889
0.258399993,2.012919903,2.006605625,1.752199988,0.711559844
0.258599997,2.012929916,2.006621599,1.752549994,0.711587799
0.2588,2.01293993,2.006637335,1.7529,0.711615336
0.259000003,2.012949944,2.006653309,1.753250006,0.711643291
0.259200007,2.012959957,2.006669283,1.753600012,0.711671245
0.25940001,2.012969971,2.006685019,1.753950018,0.711698782
0.259600014,2.012979984,2.006700754,1.754300024,0.71172632
0.259799987,2.012989998,2.006716967,1.754649977,0.711754692
0.259999991,2.013000011,2.006732702,1.754999983,0.711782229
0.260199994,2.013010025,2.006748676,1.755349989,0.711810184
0.260399997,2.013020039,2.006764412,1.755699995,0.711837721
0.260600001,2.013030052,2.006780148,1.756050001,0.711865258
0.260800004,2.013040066,2.006796122,1.756400007,0.711893213
0.261000007,2.013050079,2.006811619,1.756750013,0.711920333
0.261200011,2.013060093,2.006827831,1.757100019,0.711948705
0.261400014,2.013070107,2.006843805,1.757450025,0.711976659
0.261599988,2.013079882,2.006859779,1.757799978,0.712004614
0.261799991,2.013089895,2.006875515,1.758149984,0.712032151
0.261999995,2.013099909,2.006891489,1.75849999,0.712060106
0.262199998,2.013109922,2.006907225,1.758849996,0.712087643
0.262400001,2.013119936,2.00692296,1.759200002,0.712115181
0.262600005,2.01312995,2.006939173,1.759550008,0.712143552
0.262800008,2.013139963,2.006955147,1.759900014,0.712171507
0.263000011,2.013149977,2.006970882,1.76025002,0.712199044
0.263200015,2.01315999,2.00698638,1.760600026,0.712226164
0.263399988,2.013170004,2.007002592,1.76094998,0.712254536
0.263599992,2.013180018,2.007018566,1.761299986,0.712282491
0.263799995,2.013190031,2.007034302,1.761649992,0.712310028
0.263999999,2.013200045,2.007050037,1.761999998,0.712337565
0.264200002,2.013210058,2.007065773,1.762350004,0.712365103
0.264400005,2.013220072,2.007081747,1.762700009,0.712393057
0.264600009,2.013230085,2.007097721,1.763050015,0.712421012
0.264800012,2.013240099,2.007113457,1.763400021,0.712448549
0.264999986,2.013250113,2.007129431,1.763749975,0.712476504
0.265199989,2.013259888,2.007145166,1.764099981,0.712504041
0.265399993,2.013269901,2.007161379,1.764449987,0.712532413
0.265599996,2.013279915,2.007177115,1.764799993,0.71255995
0.265799999,2.013289928,2.007193327,1.765149999,0.712588322
0.266000003,2.013299942,2.007208824,1.765500005,0.712615442
0.266200006,2.013309956,2.007224798,1.765850011,0.712643397
0.266400009,2.013319969,2.007240534,1.766200016,0.712670934
0.266600013,2.013329983,2.007256746,1.766550022,0.712699306
0.266799986,2.013339996,2.007272482,1.766899976,0.712726843
0.26699999,2.01335001,2.007288218,1.767249982,0.712754381
0.267199993,2.013360024,2.007303953,1.767599988,0.712781918
0.267399997,2.013370037,2.007319927,1.767949994,0.712809873
0.2676,2.013380051,2.007335901,1.7683,0.712837827
0.267800003,2.013390064,2.007351875,1.768650006,0.712865782
0.268000007,2.013400078,2.007367611,1.769000012,0.712893319
0.26820001,2.013410091,2.007383347,1.769350018,0.712920857
0.268400013,2.013420105,2.007399797,1.769700023,0.712949645
0.268599987,2.013430119,2.007415295,1.770049977,0.712976766
0.26879999,2.013439894,2.007431269,1.770399983,0.71300472
0.268999994,2.013449907,2.007447004,1.770749989,0.713032258
0.269199997,2.013459921,2.00746274,1.771099995,0.713059795
0.269400001,2.013469935,2.007478952,1.771450001,0.713088167
0.269600004,2.013479948,2.007494688,1.771800007,0.713115704
0.269800007,2.013489962,2.007510901,1.772150013,0.713144076
0.270000011,2.013499975,2.007526159,1.772500019,0.713170779
0.270200014,2.013509989,2.007542133,1.772850025,0.713198733
0.270399988,2.013520002,2.007558346,1.773199978,0.713227105
0.270599991,2.013530016,2.007574081,1.773549984,0.713254642
0.270799995,2.01354003,2.007589817,1.77389999,0.71328218
0.270999998,2.013550043,2.00760603,1.774249996,0.713310552
0.271200001,2.013560057,2.007621765,1.774600002,0.713338089
0.271400005,2.01357007,2.007637739,1.774950008,0.713366044
0.271600008,2.013580084,2.007653236,1.775300014,0.713393164
0.271800011,2.013590097,2.007669687,1.77565002,0.713421953
0.272000015,2.013600111,2.007685185,1.776000026,0.713449073
0.272199988,2.013609886,2.007701635,1.77634998,0.713477862
0.272399992,2.0136199,2.007717133,1.776699986,0.713504982
0.272599995,2.013629913,2.007732868,1.777049991,0.713532519
0.272799999,2.013639927,2.007748842,1.777399997,0.713560474
0.273000002,2.013649941,2.007765055,1.777750003,0.713588846
0.273200005,2.013659954,2.00778079,1.778100009,0.713616383
0.273400009,2.013669968,2.007796764,1.778450015,0.713644338
0.273600012,2.013679981,2.0078125,1.778800021,0.713671875
0.273799986,2.013689995,2.007828236,1.779149975,0.713699412
0.273999989,2.013700008,2.007843971,1.779499981,0.71372695
0.274199992,2.013710022,2.007859945,1.779849987,0.713754904
0.274399996,2.013720036,2.007875681,1.780199993,0.713782442
0.274599999,2.013730049,2.007891655,1.780549999,0.713810396
0.274800003,2.013740063,2.007907391,1.780900005,0.713837934
0.275000006,2.013750076,2.007923365,1.781250011,0.713865888
0.275200009,2.01376009,2.007939339,1.781600016,0.713893843
0.275400013,2.013770104,2.007955313,1.781950022,0.713921797
0.275599986,2.013780117,2.007971048,1.782299976,0.713949335
0.27579999,2.013789892,2.007986784,1.782649982,0.713976872
0.275999993,2.013799906,2.008002281,1.782999988,0.714003992
0.276199997,2.013809919,2.008018971,1.783349994,0.714033198
0.2764,2.013819933,2.008034468,1.7837,0.714060318
0.276600003,2.013829947,2.00805068,1.784050006,0.71408869
0.276800007,2.01383996,2.008066416,1.784400012,0.714116228
0.27700001,2.013849974,2.008082151,1.784750018,0.714143765
0.277200013,2.013859987,2.008098126,1.785100023,0.71417172
0.277399987,2.013870001,2.008113861,1.785449977,0.714199257
0.27759999,2.013880014,2.008130074,1.785799983,0.714227629
0.277799994,2.013890028,2.008145809,1.786149989,0.714255166
0.277999997,2.013900042,2.008161783,1.786499995,0.714283121
0.278200001,2.013910055,2.008177519,1.786850001,0.714310658
0.278400004,2.013920069,2.008193493,1.787200007,0.714338613
0.278600007,2.013930082,2.008209229,1.787550013,0.71436615
0.278800011,2.013940096,2.008225203,1.787900019,0.714394105
0.279000014,2.01395011,2.008241415,1.788250025,0.714422476
0.279199988,2.013959885,2.008257151,1.788599978,0.714450014
0.279399991,2.013969898,2.008272409,1.788949984,0.714476716
0.279599994,2.013979912,2.00828886,1.78929999,0.714505506
0.279799998,2.013989925,2.008304596,1.789649996,0.714533043
0.280000001,2.013999939,2.00832057,1.790000002,0.714560998
0.280200005,2.014009953,2.008335829,1.790350008,0.7145877
0.280400008,2.014019966,2.00835228,1.790700014,0.714616489
0.280600011,2.01402998,2.008368492,1.79105002,0.714644861
0.280800015,2.014039993,2.008383751,1.791400026,0.714671564
0.280999988,2.014050007,2.008399963,1.79174998,0.714699936
0.281199992,2.01406002,2.008415699,1.792099985,0.714727473
0.281399995,2.014070034,2.00843215,1.792449991,0.714756262
0.281599999,2.014080048,2.008447647,1.792799997,0.714783382
0.281800002,2.014090061,2.008463383,1.793150003,0.71481092
0.282000005,2.014100075,2.008479118,1.793500009,0.714838457
0.282200009,2.014110088,2.008495092,1.793850015,0.714866412
0.282400012,2.014120102,2.008510828,1.794200021,0.714893949
0.282599986,2.014130116,2.008526802,1.794549975,0.714921904
0.282799989,2.014139891,2.008542776,1.794899981,0.714949858
0.282999992,2.014149904,2.00855875,1.795249987,0.714977813
0.283199996,2.014159918,2.008574247,1.795599993,0.715004933
0.283399999,2.014169931,2.008589983,1.795949998,0.71503247
0.283600003,2.014179945,2.008606195,1.796300004,0.715060842
0.283800006,2.014189959,2.00862217,1.79665001,0.715088797
0.284000009,2.014199972,2.008638144,1.797000016,0.715116751
0.284200013,2.014209986,2.008654118,1.797350022,0.715144706
0.284399986,2.014219999,2.008669853,1.797699976,0.715172243
0.28459999,2.014230013,2.008685589,1.798049982,0.71519978
0.284799993,2.014240027,2.008701325,1.798399988,0.715227318
0.284999996,2.01425004,2.008717537,1.798749994,0.71525569
0.2852,2.014260054,2.008733273,1.7991,0.715283227
0.285400003,2.014270067,2.008749247,1.799450006,0.715311182
0.285600007,2.014280081,2.008765221,1.799800012,0.715339136
0.28580001,2.014290094,2.008780718,1.800150018,0.715366256
0.286000013,2.014300108,2.008796692,1.800500023,0.715394211
0.286199987,2.014309883,2.008812666,1.800849977,0.715422165
0.28639999,2.014319897,2.008828402,1.801199983,0.715449703
0.286599994,2.01432991,2.008844614,1.801549989,0.715478075
0.286799997,2.014339924,2.008860588,1.801899995,0.715506029
0.287000001,2.014349937,2.008876085,1.802250001,0.715533149
0.287200004,2.014359951,2.008892059,1.802600007,0.715561104
0.287400007,2.014369965,2.008908033,1.802950013,0.715589058
0.287600011,2.014379978,2.008923769,1.803300019,0.715616596
0.287800014,2.014389992,2.008939743,1.803650025,0.71564455
0.287999988,2.014400005,2.008955717,1.803999978,0.715672505
0.288199991,2.014410019,2.008971214,1.804349984,0.715699625
0.288399994,2.014420033,2.008987427,1.80469999,0.715727997
0.288599998,2.014430046,2.009003401,1.805049996,0.715755951
0.288800001,2.01444006,2.009019136,1.805400002,0.715783489
0.289000005,2.014450073,2.009034872,1.805750008,0.715811026
0.289200008,2.014460087,2.009050369,1.806100014,0.715838146
0.289400011,2.0144701,2.00906682,1.80645002,0.715866935
0.289600015,2.014480114,2.009082556,1.806800026,0.715894473
0.289799988,2.014489889,2.00909853,1.80714998,0.715922427
0.289999992,2.014499903,2.009114265,1.807499985,0.715949964
0.290199995,2.014509916,2.00913024,1.807849991,0.715977919
0.290399998,2.01451993,2.009145975,1.808199997,0.716005456
0.290600002,2.014529944,2.009161949,1.808550003,0.716033411
0.290800005,2.014539957,2.009178162,1.808900009,0.716061783
0.291000009,2.014549971,2.009193897,1.809250015,0.71608932
0.291200012,2.014559984,2.009209633,1.809600021,0.716116858
0.291399986,2.014569998,2.009225369,1.809949975,0.716144395
0.291599989,2.014580011,2.009241104,1.810299981,0.716171932
0.291799992,2.014590025,2.009257555,1.810649987,0.716200721
0.291999996,2.014600039,2.009273052,1.810999992,0.716227841
0.292199999,2.014610052,2.009289026,1.811349998,0.716255796
0.292400003,2.014620066,2.009305239,1.811700004,0.716284168
0.292600006,2.014630079,2.009320974,1.81205001,0.716311705
0.292800009,2.014640093,2.00933671,1.812400016,0.716339243
0.293000013,2.014650106,2.009352446,1.812750022,0.71636678
0.293199986,2.014659882,2.009368658,1.813099976,0.716395152
0.29339999,2.014669895,2.009384394,1.813449982,0.716422689
0.293599993,2.014679909,2.009400368,1.813799988,0.716450643
0.293799996,2.014689922,2.009416103,1.814149994,0.716478181
0.294,2.014699936,2.009431839,1.8145,0.716505718
0.294200003,2.01470995,2.009447813,1.814850005,0.716533673
0.294400007,2.014719963,2.009463787,1.815200011,0.716561627
0.29460001,2.014729977,2.009479523,1.815550017,0.716589165
0.294800013,2.01473999,2.009495497,1.815900023,0.716617119
0.294999987,2.014750004,2.009511471,1.816249977,0.716645074
0.29519999,2.014760017,2.009527206,1.816599983,0.716672611
0.295399994,2.014770031,2.009543181,1.816949989,0.716700566
0.295599997,2.014780045,2.009558678,1.817299995,0.716727686
0.2958,2.014790058,2.00957489,1.817650001,0.716756058
0.296000004,2.014800072,2.009590626,1.818000007,0.716783595
0.296200007,2.014810085,2.0096066,1.818350013,0.71681155
0.296400011,2.014820099,2.009622335,1.818700019,0.716839087
0.296600014,2.014830113,2.009638071,1.819050025,0.716866624
0.296799988,2.014839888,2.009654522,1.819399978,0.716895413
0.296999991,2.014849901,2.009670019,1.819749984,0.716922533
0.297199994,2.014859915,2.009685755,1.82009999,0.716950071
0.297399998,2.014869928,2.009701729,1.820449996,0.716978025
0.297600001,2.014879942,2.009717941,1.820800002,0.717006397
0.297800005,2.014889956,2.009733677,1.821150008,0.717033935
0.298000008,2.014899969,2.009749413,1.821500014,0.717061472
0.298200011,2.014909983,2.009765387,1.82185002,0.717089427
0.298400015,2.014919996,2.009781361,1.822200026,0.717117381
0.298599988,2.01493001,2.009797335,1.822549979,0.717145336
0.298799992,2.014940023,2.00981307,1.822899985,0.717172873
0.298999995,2.014950037,2.009828806,1.823249991,0.71720041
0.299199998,2.014960051,2.00984478,1.823599997,0.717228365
0.299400002,2.014970064,2.009860516,1.823950003,0.717255902
0.299600005,2.014980078,2.00987649,1.824300009,0.717283857
0.299800009,2.014990091,2.009892702,1.824650015,0.717312229
0.300000012,2.015000105,2.009908438,1.825000021,0.717339766
0.300199986,2.015010119,2.009924173,1.825349975,0.717367303
0.300399989,2.015019894,2.009939909,1.825699981,0.717394841
0.300599992,2.015029907,2.009955883,1.826049987,0.717422795
0.300799996,2.015039921,2.009971857,1.826399992,0.71745075
0.300999999,2.015049934,2.009987831,1.826749998,0.717478704
0.301200002,2.015059948,2.010003567,1.827100004,0.717506242
0.301400006,2.015069962,2.010019302,1.82745001,0.717533779
0.301600009,2.015079975,2.010035276,1.827800016,0.717561734
0.301800013,2.015089989,2.010051251,1.828150022,0.717589688
0.301999986,2.015100002,2.010066986,1.828499976,0.717617226
0.30219999,2.015110016,2.010083199,1.828849982,0.717645597
0.302399993,2.015120029,2.010099173,1.829199988,0.717673552
0.302599996,2.015130043,2.01011467,1.829549994,0.717700672
0.3028,2.015140057,2.010130882,1.829899999,0.717729044
0.303000003,2.01515007,2.010146856,1.830250005,0.717756999
0.303200007,2.015160084,2.010162115,1.830600011,0.717783701
0.30340001,2.015170097,2.010178328,1.830950017,0.717812073
0.303600013,2.015180111,2.010194063,1.831300023,0.717839611
0.303799987,2.015189886,2.010210037,1.831649977,0.717867565
0.30399999,2.0151999,2.010226011,1.831999983,0.71789552
0.304199994,2.015209913,2.010241985,1.832349989,0.717923474
0.304399997,2.015219927,2.010257721,1.832699995,0.717951012
0.3046,2.01522994,2.010273695,1.833050001,0.717978966
0.304800004,2.015239954,2.010289192,1.833400007,0.718006086
0.305000007,2.015249968,2.010305166,1.833750013,0.718034041
0.305200011,2.015259981,2.01032114,1.834100018,0.718061996
0.305400014,2.015269995,2.010337114,1.834450024,0.71808995
0.305599988,2.015280008,2.01035285,1.834799978,0.718117487
0.305799991,2.015290022,2.010368824,1.835149984,0.718145442
0.305999994,2.015300036,2.01038456,1.83549999,0.718172979
0.306199998,2.015310049,2.010400534,1.835849996,0.718200934
0.306400001,2.015320063,2.010416508,1.836200002,0.718228888
0.306600004,2.015330076,2.010432243,1.836550008,0.718256426
0.306800008,2.01534009,2.010448694,1.836900014,0.718285215
0.307000011,2.015350103,2.010463953,1.83725002,0.718311918
0.307200015,2.015360117,2.010479927,1.837600026,0.718339872
0.307399988,2.015369892,2.010495663,1.837949979,0.71836741
0.307599992,2.015379906,2.010511875,1.838299985,0.718395782
0.307799995,2.015389919,2.010527611,1.838649991,0.718423319
0.307999998,2.015399933,2.010543346,1.838999997,0.718450856
0.308200002,2.015409946,2.010559082,1.839350003,0.718478393
0.308400005,2.01541996,2.010574818,1.839700009,0.718505931
0.308600009,2.015429974,2.01059103,1.840050015,0.718534303
0.308800012,2.015439987,2.010607004,1.840400021,0.718562257
0.308999986,2.015450001,2.010623217,1.840749975,0.718590629
0.309199989,2.015460014,2.010638714,1.84109998,0.718617749
0.309399992,2.015470028,2.010654688,1.841449986,0.718645704
0.309599996,2.015480042,2.010670424,1.841799992,0.718673241
0.309799999,2.015490055,2.010686159,1.842149998,0.718700778
0.310000002,2.015500069,2.010702372,1.842500004,0.71872915
0.310200006,2.015510082,2.010717869,1.84285001,0.71875627
0.310400009,2.015520096,2.010734081,1.843200016,0.718784642
0.310600013,2.015530109,2.010749817,1.843550022,0.71881218
0.310799986,2.015539885,2.010765553,1.843899976,0.718839717
0.31099999,2.015549898,2.010781527,1.844249982,0.718867672
0.311199993,2.015559912,2.010797501,1.844599988,0.718895626
0.311399996,2.015569925,2.010813236,1.844949994,0.718923163
0.3116,2.015579939,2.01082921,1.845299999,0.718951118
0.311800003,2.015589953,2.010845184,1.845650005,0.718979073
0.312000006,2.015599966,2.01086092,1.846000011,0.71900661
0.31220001,2.01560998,2.010876656,1.846350017,0.719034147
0.312400013,2.015619993,2.01089263,1.846700023,0.719062102
0.312599987,2.015630007,2.010908842,1.847049977,0.719090474
0.31279999,2.01564002,2.010924578,1.847399983,0.719118011
0.312999994,2.015650034,2.010940313,1.847749989,0.719145548
0.313199997,2.015660048,2.010956049,1.848099995,0.719173086
0.3134,2.015670061,2.010972261,1.848450001,0.719201457
0.313600004,2.015680075,2.010987997,1.848800006,0.719228995
0.313800007,2.015690088,2.011003971,1.849150012,0.719256949
0.314000011,2.015700102,2.011019707,1.849500018,0.719284487
0.314200014,2.015710115,2.011035919,1.849850024,0.719312859
0.314399988,2.015719891,2.011051655,1.850199978,0.719340396
0.314599991,2.015729904,2.01106739,1.850549984,0.719367933
0.314799994,2.015739918,2.011083365,1.85089999,0.719395888
0.314999998,2.015749931,2.011099339,1.851249996,0.719423842
0.315200001,2.015759945,2.011115074,1.851600002,0.71945138
0.315400004,2.015769959,2.011131048,1.851950008,0.719479334
0.315600008,2.015779972,2.011147022,1.852300014,0.719507289
0.315800011,2.015789986,2.011162996,1.85265002,0.719535244
0.316000015,2.015799999,2.011178494,1.853000025,0.719562364
0.316199988,2.015810013,2.011194468,1.853349979,0.719590318
0.316399992,2.015820026,2.01121068,1.853699985,0.71961869
0.316599995,2.01583004,2.011226416,1.854049991,0.719646227
0.316799998,2.015840054,2.011242151,1.854399997,0.719673765
0.317000002,2.015850067,2.011257887,1.854750003,0.719701302
0.317200005,2.015860081,2.011274099,1.855100009,0.719729674
0.317400008,2.015870094,2.011290073,1.855450015,0.719757628
0.317600012,2.015880108,2.011305571,1.855800021,0.719784749
0.317799985,2.015889883,2.011321545,1.856149974,0.719812703
0.317999989,2.015899897,2.01133728,1.85649998,0.719840241
0.318199992,2.01590991,2.011353254,1.856849986,0.719868195
0.318399996,2.015919924,2.01136899,1.857199992,0.719895732
0.318599999,2.015929937,2.011385202,1.857549998,0.719924104
0.318800002,2.015939951,2.011400938,1.857900004,0.719951642
0.319000006,2.015949965,2.011416674,1.85825001,0.719979179
0.319200009,2.015959978,2.011432886,1.858600016,0.720007551
0.319400013,2.015969992,2.011448622,1.858950022,0.720035088
0.319599986,2.015980005,2.011464119,1.859299976,0.720062208
0.31979999,2.015990019,2.011480331,1.859649982,0.72009058
0.319999993,2.016000032,2.011496306,1.859999987,0.720118535
0.320199996,2.016010046,2.01151228,1.860349993,0.720146489
0.3204,2.01602006,2.011528015,1.860699999,0.720174026
0.320600003,2.016030073,2.011543751,1.861050005,0.720201564
0.320800006,2.016040087,2.011559486,1.861400011,0.720229101
0.32100001,2.0160501,2.011575699,1.861750017,0.720257473
0.321200013,2.016060114,2.011591196,1.862100023,0.720284593
0.321399987,2.016069889,2.011607647,1.862449977,0.720313382
0.32159999,2.016079903,2.011623383,1.862799983,0.72034092
0.321799994,2.016089916,2.011639357,1.863149989,0.720368874
0.321999997,2.01609993,2.011654854,1.863499995,0.720395994
0.3222,2.016109943,2.011670828,1.863850001,0.720423949
0.322400004,2.016119957,2.011686802,1.864200006,0.720451903
0.322600007,2.016129971,2.011702538,1.864550012,0.720479441
0.32280001,2.016139984,2.011718512,1.864900018,0.720507395
0.323000014,2.016149998,2.011734247,1.865250024,0.720534933
0.323199987,2.016160011,2.01175046,1.865599978,0.720563304
0.323399991,2.016170025,2.011766195,1.865949984,0.720590842
0.323599994,2.016180039,2.011782169,1.86629999,0.720618796
0.323799998,2.016190052,2.011797905,1.866649996,0.720646334
0.324000001,2.016200066,2.011813641,1.867000002,0.720673871
0.324200004,2.016210079,2.011829376,1.867350008,0.720701408
0.324400008,2.016220093,2.01184535,1.867700013,0.720729363
0.324600011,2.016230106,2.011861563,1.868050019,0.720757735
0.324800015,2.016239882,2.01187706,1.868400025,0.720784855
0.324999988,2.016249895,2.011893272,1.868749979,0.720813227
0.325199992,2.016259909,2.011909246,1.869099985,0.720841181
0.325399995,2.016269922,2.011924744,1.869449991,0.720868301
0.325599998,2.016279936,2.011940718,1.869799997,0.720896256
0.325800002,2.016289949,2.01195693,1.870150003,0.720924628
0.326000005,2.016299963,2.011972666,1.870500009,0.720952165
0.326200008,2.016309977,2.011988163,1.870850015,0.720979285
0.326400012,2.01631999,2.012004614,1.871200021,0.721008074
0.326599985,2.016330004,2.012020588,1.871549974,0.721036029
0.326799989,2.016340017,2.012036085,1.87189998,0.721063149
0.326999992,2.016350031,2.012051821,1.872249986,0.721090686
0.327199996,2.016360045,2.012067556,1.872599992,0.721118224
0.327399999,2.016370058,2.01208353,1.872949998,0.721146178
0.327600002,2.016380072,2.012099743,1.873300004,0.72117455
0.327800006,2.016390085,2.012115479,1.87365001,0.721202087
0.328000009,2.016400099,2.012131214,1.874000016,0.721229625
0.328200012,2.016410112,2.012147665,1.874350022,0.721258414
0.328399986,2.016419888,2.012163162,1.874699976,0.721285534
0.328599989,2.016429901,2.012178898,1.875049981,0.721313071
0.328799993,2.016439915,2.01219511,1.875399987,0.721341443
0.328999996,2.016449928,2.012210846,1.875749993,0.72136898
0.3292,2.016459942,2.012226582,1.876099999,0.721396518
0.329400003,2.016469955,2.012242556,1.876450005,0.721424472
0.329600006,2.016479969,2.012258291,1.876800011,0.72145201
0.32980001,2.016489983,2.012274265,1.877150017,0.721479964
0.330000013,2.016499996,2.012290001,1.877500023,0.721507502
0.330199987,2.01651001,2.012305737,1.877849977,0.721535039
0.33039999,2.016520023,2.012321949,1.878199983,0.721563411
0.330599994,2.016530037,2.012337685,1.878549989,0.721590948
0.330799997,2.016540051,2.012353659,1.878899995,0.721618903
0.331,2.016550064,2.012369633,1.87925,0.721646857
0.331200004,2.016560078,2.01238513,1.879600006,0.721673977
0.331400007,2.016570091,2.012401104,1.879950012,0.721701932
0.33160001,2.016580105,2.012417555,1.880300018,0.721730721
0.331800014,2.016590118,2.012433052,1.880650024,0.721757841
0.331999987,2.016599894,2.012449026,1.880999978,0.721785796
0.332199991,2.016609907,2.012464762,1.881349984,0.721813333
0.332399994,2.016619921,2.012480974,1.88169999,0.721841705
0.332599998,2.016629934,2.01249671,1.882049996,0.721869242
0.332800001,2.016639948,2.012512445,1.882400002,0.721896779
0.333000004,2.016649962,2.012528658,1.882750008,0.721925151
0.333200008,2.016659975,2.012543917,1.883100013,0.721951854
0.333400011,2.016669989,2.012560368,1.883450019,0.721980643
0.333600014,2.016680002,2.012576103,1.883800025,0.722008181
0.333799988,2.016690016,2.0125916,1.884149979,0.722035301
0.333999991,2.016700029,2.012607575,1.884499985,0.722063255
0.334199995,2.016710043,2.01262331,1.884849991,0.722090793
0.334399998,2.016720057,2.012639523,1.885199997,0.722119165
0.334600002,2.01673007,2.012655258,1.885550003,0.722146702
0.334800005,2.016740084,2.012670994,1.885900009,0.722174239
0.335000008,2.016750097,2.012687206,1.886250015,0.722202611
0.335200012,2.016760111,2.012702942,1.88660002,0.722230148
0.335399985,2.016769886,2.012718916,1.886949974,0.722258103
0.335599989,2.0167799,2.012734652,1.88729998,0.72228564
0.335799992,2.016789913,2.012750626,1.887649986,0.722313595
0.335999996,2.016799927,2.012766361,1.887999992,0.722341132
0.336199999,2.01680994,2.012782574,1.888349998,0.722369504
0.336400002,2.016819954,2.012798309,1.888700004,0.722397041
0.336600006,2.016829968,2.012814283,1.88905001,0.722424996
0.336800009,2.016839981,2.012830019,1.889400016,0.722452533
0.337000012,2.016849995,2.012845993,1.889750022,0.722480488
0.337199986,2.016860008,2.012861729,1.890099976,0.722508025
0.337399989,2.016870022,2.012877464,1.890449981,0.722535563
0.337599993,2.016880035,2.012893677,1.890799987,0.722563934
0.337799996,2.016890049,2.012909412,1.891149993,0.722591472
0.338,2.016900063,2.012925386,1.891499999,0.722619426
0.338200003,2.016910076,2.012941361,1.891850005,0.722647381
0.338400006,2.01692009,2.012957096,1.892200011,0.722674918
0.33860001,2.016930103,2.012972832,1.892550017,0.722702455
0.338800013,2.016940117,2.012989044,1.892900023,0.722730827
0.338999987,2.016949892,2.013005018,1.893249977,0.722758782
0.33919999,2.016959906,2.013020515,1.893599983,0.722785902
0.339399993,2.016969919,2.01303649,1.893949988,0.722813857
0.339599997,2.016979933,2.013052225,1.894299994,0.722841394
0.3398,2.016989946,2.013068199,1.89465,0.722869349
0.340000004,2.01699996,2.013084173,1.895000006,0.722897303
0.340200007,2.017009974,2.013099909,1.895350012,0.72292484
0.34040001,2.017019987,2.013115645,1.895700018,0.722952378
0.340600014,2.017030001,2.013131619,1.896050024,0.722980332
0.340799987,2.017040014,2.013147831,1.896399978,0.723008704
0.340999991,2.017050028,2.013163328,1.896749984,0.723035824
0.341199994,2.017060041,2.013179302,1.89709999,0.723063779
0.341399998,2.017070055,2.013195038,1.897449996,0.723091316
0.341600001,2.017080069,2.013211012,1.897800002,0.723119271
0.341800004,2.017090082,2.013226986,1.898150007,0.723147225
0.342000008,2.017100096,2.013242722,1.898500013,0.723174763
0.342200011,2.017110109,2.013258934,1.898850019,0.723203135
0.342400014,2.017119885,2.013274431,1.899200025,0.723230255
0.342599988,2.017129898,2.013290644,1.899549979,0.723258626
0.342799991,2.017139912,2.013306141,1.899899985,0.723285747
0.342999995,2.017149925,2.013322115,1.900249991,0.723313701
0.343199998,2.017159939,2.013338089,1.900599997,0.723341656
0.343400002,2.017169952,2.013354063,1.900950003,0.72336961
0.343600005,2.017179966,2.013369799,1.901300009,0.723397148
0.343800008,2.01718998,2.013385773,1.901650015,0.723425102
0.344000012,2.017199993,2.013401508,1.90200002,0.72345264
0.344199985,2.017210007,2.013417721,1.902349974,0.723481011
0.344399989,2.01722002,2.013433456,1.90269998,0.723508549
0.344599992,2.017230034,2.013449431,1.903049986,0.723536503
0.344799995,2.017240048,2.013464928,1.903399992,0.723563623
0.344999999,2.017250061,2.01348114,1.903749998,0.723591995
0.345200002,2.017260075,2.013496876,1.904100004,0.723619533
0.345400006,2.017270088,2.013512611,1.90445001,0.72364707
0.345600009,2.017280102,2.013528585,1.904800016,0.723675024
0.345800012,2.017290115,2.01354456,1.905150022,0.723702979
0.345999986,2.017299891,2.013560534,1.905499975,0.723730934
0.346199989,2.017309904,2.013576031,1.905849981,0.723758054
0.346399993,2.017319918,2.013592005,1.906199987,0.723786008
0.346599996,2.017329931,2.013608217,1.906549993,0.72381438
0.3468,2.017339945,2.013624191,1.906899999,0.723842335
0.347000003,2.017349958,2.013639927,1.907250005,0.723869872
0.347200006,2.017359972,2.013655663,1.907600011,0.723897409
0.34740001,2.017369986,2.013671637,1.907950017,0.723925364
0.347600013,2.017379999,2.013687372,1.908300023,0.723952901
0.347799987,2.017390013,2.013703346,1.908649977,0.723980856
0.34799999,2.017400026,2.01371932,1.908999983,0.724008811
0.348199993,2.01741004,2.013734818,1.909349988,0.724035931
0.348399997,2.017420054,2.01375103,1.909699994,0.724064303
0.3486,2.017430067,2.013766766,1.91005,0.72409184
0.348800004,2.017440081,2.01378274,1.910400006,0.724119794
0.349000007,2.017450094,2.013798714,1.910750012,0.724147749
0.34920001,2.017460108,2.013814688,1.911100018,0.724175703
0.349400014,2.017469883,2.013830185,1.911450024,0.724202824
0.349599987,2.017479897,2.013846159,1.911799978,0.724230778
0.349799991,2.01748991,2.013862371,1.912149984,0.72425915
0.349999994,2.017499924,2.01387763,1.91249999,0.724285853
0.350199997,2.017509937,2.013893843,1.912849995,0.724314225
0.350400001,2.017519951,2.013909817,1.913200001,0.724342179
0.350600004,2.017529964,2.013925791,1.913550007,0.724370134
0.350800008,2.017539978,2.013941765,1.913900013,0.724398088
0.351000011,2.017549992,2.013957501,1.914250019,0.724425626
0.351200014,2.017560005,2.013973236,1.914600025,0.724453163
0.351399988,2.017570019,2.013988972,1.914949979,0.7244807
0.351599991,2.017580032,2.014004707,1.915299985,0.724508238
0.351799995,2.017590046,2.01402092,1.915649991,0.72453661
0.351999998,2.01760006,2.014036894,1.915999997,0.724564564
0.352200002,2.017610073,2.01405263,1.916350003,0.724592102
0.352400005,2.017620087,2.014068604,1.916700009,0.724620056
0.352600008,2.0176301,2.014084578,1.917050014,0.724648011
0.352800012,2.017640114,2.014100313,1.91740002,0.724675548
0.352999985,2.017649889,2.014116049,1.917749974,0.724703085
0.353199989,2.017659903,2.014132261,1.91809998,0.724731457
0.353399992,2.017669916,2.014147997,1.918449986,0.724758995
0.353599995,2.01767993,2.014163733,1.918799992,0.724786532
0.353799999,2.017689943,2.014179468,1.919149998,0.724814069
0.354000002,2.017699957,2.014195919,1.919500004,0.724842858
0.354200006,2.017709971,2.014211655,1.91985001,0.724870396
0.354400009,2.017719984,2.01422739,1.920200016,0.724897933
0.354600012,2.017729998,2.014243126,1.920550022,0.72492547
0.354799986,2.017740011,2.014258862,1.920899975,0.724953008
0.354999989,2.017750025,2.014275074,1.921249981,0.72498138
0.355199993,2.017760038,2.014291048,1.921599987,0.725009334
0.355399996,2.017770052,2.014307022,1.921949993,0.725037289
0.355599999,2.017780066,2.014322758,1.922299999,0.725064826
0.355800003,2.017790079,2.014338732,1.922650005,0.725092781
0.356000006,2.017800093,2.014354467,1.923000011,0.725120318
0.35620001,2.017810106,2.014370203,1.923350017,0.725147855
0.356400013,2.017819881,2.014385939,1.923700023,0.725175393
0.356599987,2.017829895,2.014401674,1.924049977,0.72520293
0.35679999,2.017839909,2.014418125,1.924399982,0.725231719
0.356999993,2.017849922,2.014433622,1.924749988,0.725258839
0.357199997,2.017859936,2.014449596,1.925099994,0.725286794
0.3574,2.017869949,2.014465332,1.92545,0.725314331
0.357600004,2.017879963,2.014481306,1.925800006,0.725342286
0.357800007,2.017889977,2.01449728,1.926150012,0.72537024
0.35800001,2.01789999,2.014513493,1.926500018,0.725398612
0.358200014,2.017910004,2.014528751,1.926850024,0.725425315
0.358399987,2.017920017,2.014545202,1.927199978,0.725454104
0.358599991,2.017930031,2.014560938,1.927549984,0.725481641
0.358799994,2.017940044,2.014576674,1.92789999,0.725509179
0.358999997,2.017950058,2.014592409,1.928249995,0.725536716
0.359200001,2.017960072,2.014608622,1.928600001,0.725565088
0.359400004,2.017970085,2.014624357,1.928950007,0.725592625
0.359600008,2.017980099,2.014640093,1.929300013,0.725620162
0.359800011,2.017990112,2.014656305,1.929650019,0.725648534
0.360000014,2.017999888,2.014671803,1.930000025,0.725675654
0.360199988,2.018009901,2.014688015,1.930349979,0.725704026
0.360399991,2.018019915,2.014703512,1.930699985,0.725731146
0.360599995,2.018029928,2.014719486,1.931049991,0.725759101
0.360799998,2.018039942,2.01473546,1.931399997,0.725787056
0.361000001,2.018049955,2.014751434,1.931750002,0.72581501
0.361200005,2.018059969,2.014766932,1.932100008,0.72584213
0.361400008,2.018069983,2.014783382,1.932450014,0.725870919
0.361600012,2.018079996,2.014799118,1.93280002,0.725898457
0.361799985,2.01809001,2.014814854,1.933149974,0.725925994
0.361999989,2.018100023,2.014830589,1.93349998,0.725953531
0.362199992,2.018110037,2.014846325,1.933849986,0.725981069
0.362399995,2.01812005,2.014862537,1.934199992,0.72600944
0.362599999,2.018130064,2.014878511,1.934549998,0.726037395
0.362800002,2.018140078,2.014894247,1.934900004,0.726064932
0.363000006,2.018150091,2.014909983,1.93525001,0.72609247
0.363200009,2.018160105,2.014926195,1.935600016,0.726120841
0.363400012,2.018170118,2.014941931,1.935950022,0.726148379
0.363599986,2.018179894,2.014957666,1.936299975,0.726175916
0.363799989,2.018189907,2.014973402,1.936649981,0.726203453
0.363999993,2.018199921,2.014989138,1.936999987,0.726230991
0.364199996,2.018209934,2.01500535,1.937349993,0.726259363
0.364399999,2.018219948,2.015021324,1.937699999,0.726287317
0.364600003,2.018229961,2.015037298,1.938050005,0.726315272
0.364800006,2.018239975,2.015052795,1.938400011,0.726342392
0.36500001,2.018249989,2.015069008,1.938750017,0.726370764
0.365200013,2.018260002,2.015084744,1.939100023,0.726398301
0.365399987,2.018270016,2.015100479,1.939449976,0.726425838
0.36559999,2.018280029,2.015116453,1.939799982,0.726453793
0.365799993,2.018290043,2.015132427,1.940149988,0.726481748
0.365999997,2.018300057,2.015148401,1.940499994,0.726509702
0.3662,2.01831007,2.015164137,1.94085,0.72653724
0.366400003,2.018320084,2.015180349,1.941200006,0.726565611
0.366600007,2.018330097,2.015195608,1.941550012,0.726592314
0.36680001,2.018340111,2.015211821,1.941900018,0.726620686
0.367000014,2.018349886,2.015228033,1.942250024,0.726649058
0.367199987,2.0183599,2.015243769,1.942599978,0.726676595
0.367399991,2.018369913,2.015259504,1.942949984,0.726704133
0.367599994,2.018379927,2.01527524,1.943299989,0.72673167
0.367799997,2.01838994,2.015291214,1.943649995,0.726759625
0.368000001,2.018399954,2.01530695,1.944000001,0.726787162
0.368200004,2.018409967,2.015323162,1.944350007,0.726815534
0.368400008,2.018419981,2.015338898,1.944700013,0.726843071
0.368600011,2.018429995,2.015354633,1.945050019,0.726870608
0.368800014,2.018440008,2.015370846,1.945400025,0.72689898
0.368999988,2.018450022,2.015386343,1.945749979,0.7269261
0.369199991,2.018460035,2.015402556,1.946099985,0.726954472
0.369399995,2.018470049,2.015418291,1.946449991,0.726982009
0.369599998,2.018480063,2.015434265,1.946799997,0.727009964
0.369800001,2.018490076,2.015449762,1.947150002,0.727037084
0.370000005,2.01850009,2.015465975,1.947500008,0.727065456
0.370200008,2.018510103,2.01548171,1.947850014,0.727092993
0.370400012,2.018520117,2.015497685,1.94820002,0.727120948
0.370599985,2.018529892,2.015513659,1.948549974,0.727148902
0.370799989,2.018539906,2.015529633,1.94889998,0.727176857
0.370999992,2.018549919,2.01554513,1.949249986,0.727203977
0.371199995,2.018559933,2.015560865,1.949599992,0.727231514
0.371399999,2.018569946,2.015576839,1.949949998,0.727259469
0.371600002,2.01857996,2.015593052,1.950300004,0.727287841
0.371800005,2.018589973,2.015608788,1.950650009,0.727315378
0.372000009,2.018599987,2.015625,1.951000015,0.72734375
0.372200012,2.018610001,2.015640497,1.951350021,0.72737087
0.372399986,2.018620014,2.015656471,1.951699975,0.727398825
0.372599989,2.018630028,2.015672445,1.952049981,0.727426779
0.372799993,2.018640041,2.015688181,1.952399987,0.727454317
0.372999996,2.018650055,2.015703917,1.952749993,0.727481854
0.373199999,2.018660069,2.015719891,1.953099999,0.727509809
0.373400003,2.018670082,2.015735865,1.953450005,0.727537763
0.373600006,2.018680096,2.015752077,1.953800011,0.727566135
0.37380001,2.018690109,2.015767813,1.954150017,0.727593672
0.374000013,2.018699884,2.015783548,1.954500023,0.72762121
0.374199987,2.018709898,2.015799522,1.954849976,0.727649164
0.37439999,2.018719912,2.015815258,1.955199982,0.727676702
0.374599993,2.018729925,2.015831232,1.955549988,0.727704656
0.374799997,2.018739939,2.015847206,1.955899994,0.727732611
0.375,2.018749952,2.015862942,1.95625,0.727760148
0.375200003,2.018759966,2.015878677,1.956600006,0.727787685
0.375400007,2.01876998,2.015894651,1.956950012,0.72781564
0.37560001,2.018779993,2.015910387,1.957300018,0.727843177
0.375800014,2.018790007,2.0159266,1.957650024,0.727871549
0.375999987,2.01880002,2.015942097,1.957999977,0.727898669
0.376199991,2.018810034,2.015958071,1.958349983,0.727926624
0.376399994,2.018820047,2.015974045,1.958699989,0.727954578
0.376599997,2.018830061,2.015990019,1.959049995,0.727982533
0.376800001,2.018840075,2.016005516,1.959400001,0.728009653
0.377000004,2.018850088,2.016021729,1.959750007,0.728038025
0.377200007,2.018860102,2.016037226,1.960100013,0.728065145
0.377400011,2.018870115,2.016053438,1.960450019,0.728093517
0.377600014,2.01887989,2.016069174,1.960800025,0.728121054
0.377799988,2.018889904,2.016085148,1.961149979,0.728149009
0.377999991,2.018899918,2.016101122,1.961499985,0.728176963
0.378199995,2.018909931,2.016117096,1.961849991,0.728204918
0.378399998,2.018919945,2.016132832,1.962199996,0.728232455
0.378600001,2.018929958,2.016148567,1.962550002,0.728259993
0.378800005,2.018939972,2.016164303,1.962900008,0.72828753
0.379000008,2.018949986,2.016180277,1.963250014,0.728315485
0.379200012,2.018959999,2.016196251,1.96360002,0.728343439
0.379400015,2.018970013,2.016212225,1.963950026,0.728371394
0.379599989,2.018980026,2.016228199,1.96429998,0.728399348
0.379799992,2.01899004,2.016243935,1.964649986,0.728426886
0.379999995,2.019000053,2.016259909,1.964999992,0.72845484
0.380199999,2.019010067,2.016275406,1.965349998,0.72848196
0.380400002,2.019020081,2.016291857,1.965700004,0.728510749
0.380600005,2.019030094,2.016307592,1.966050009,0.728538287
0.380800009,2.019040108,2.016323566,1.966400015,0.728566241
0.381000012,2.019049883,2.016339302,1.966750021,0.728593779
0.381199986,2.019059897,2.016354799,1.967099975,0.728620899
0.381399989,2.01906991,2.016370773,1.967449981,0.728648853
0.381599993,2.019079924,2.016386747,1.967799987,0.728676808
0.381799996,2.019089937,2.016402721,1.968149993,0.728704762
0.381999999,2.019099951,2.016418934,1.968499999,0.728733134
0.382200003,2.019109964,2.01643467,1.968850005,0.728760672
0.382400006,2.019119978,2.016450167,1.969200011,0.728787792
0.382600009,2.019129992,2.016466141,1.969550016,0.728815746
0.382800013,2.019140005,2.016481876,1.969900022,0.728843284
0.382999986,2.019150019,2.01649785,1.970249976,0.728871238
0.38319999,2.019160032,2.016513586,1.970599982,0.728898775
0.383399993,2.019170046,2.016529799,1.970949988,0.728927147
0.383599997,2.019180059,2.016545534,1.971299994,0.728954685
0.3838,2.019190073,2.016561508,1.97165,0.728982639
0.384000003,2.019200087,2.016577482,1.972000006,0.729010594
0.384200007,2.0192101,2.016593456,1.972350012,0.729038549
0.38440001,2.019220114,2.016609192,1.972700018,0.729066086
0.384600014,2.019229889,2.016625404,1.973050024,0.729094458
0.384799987,2.019239903,2.01664114,1.973399977,0.729121995
0.384999991,2.019249916,2.016656876,1.973749983,0.729149532
0.385199994,2.01925993,2.01667285,1.974099989,0.729177487
0.385399997,2.019269943,2.016688347,1.974449995,0.729204607
0.385600001,2.019279957,2.016704559,1.974800001,0.729232979
0.385800004,2.01928997,2.016720295,1.975150007,0.729260516
0.386000007,2.019299984,2.016736269,1.975500013,0.729288471
0.386200011,2.019309998,2.016752243,1.975850019,0.729316425
0.386400014,2.019320011,2.016767979,1.976200025,0.729343963
0.386599988,2.019330025,2.016783953,1.976549978,0.729371917
0.386799991,2.019340038,2.016799927,1.976899984,0.729399872
0.386999995,2.019350052,2.016815424,1.97724999,0.729426992
0.387199998,2.019360066,2.016831398,1.977599996,0.729454946
0.387400001,2.019370079,2.016846895,1.977950002,0.729482067
0.387600005,2.019380093,2.016863108,1.978300008,0.729510438
0.387800008,2.019390106,2.016879559,1.978650014,0.729539228
0.388000011,2.019399881,2.016894817,1.97900002,0.72956593
0.388200015,2.019409895,2.01691103,1.979350026,0.729594302
0.388399988,2.019419909,2.016926765,1.97969998,0.729621839
0.388599992,2.019429922,2.016942501,1.980049986,0.729649377
0.388799995,2.019439936,2.016958475,1.980399992,0.729677331
0.388999999,2.019449949,2.016974688,1.980749998,0.729705703
0.389200002,2.019459963,2.016990185,1.981100004,0.729732823
0.389400005,2.019469976,2.017006159,1.981450009,0.729760778
0.389600009,2.01947999,2.017021895,1.981800015,0.729788315
0.389800012,2.019490004,2.01703763,1.982150021,0.729815853
0.389999986,2.019500017,2.017053843,1.982499975,0.729844224
0.390199989,2.019510031,2.017069578,1.982849981,0.729871762
0.390399993,2.019520044,2.017085791,1.983199987,0.729900134
0.390599996,2.019530058,2.017101049,1.983549993,0.729926836
0.390799999,2.019540072,2.0171175,1.983899999,0.729955626
0.391000003,2.019550085,2.017133236,1.984250005,0.729983163
0.391200006,2.019560099,2.017148972,1.984600011,0.7300107
0.391400009,2.019570112,2.017164946,1.984950016,0.730038655
0.391600013,2.019579887,2.017180681,1.985300022,0.730066192
0.391799986,2.019589901,2.017196655,1.985649976,0.730094147
0.39199999,2.019599915,2.017212629,1.985999982,0.730122101
0.392199993,2.019609928,2.017228127,1.986349988,0.730149221
0.392399997,2.019619942,2.017244339,1.986699994,0.730177593
0.3926,2.019629955,2.017260075,1.98705,0.730205131
0.392800003,2.019639969,2.017276049,1.987400006,0.730233085
0.393000007,2.019649983,2.017292023,1.987750012,0.73026104
0.39320001,2.019659996,2.017307758,1.988100018,0.730288577
0.393400013,2.01967001,2.017323732,1.988450023,0.730316532
0.393599987,2.019680023,2.017339706,1.988799977,0.730344486
0.39379999,2.019690037,2.017355204,1.989149983,0.730371606
0.393999994,2.01970005,2.017371655,1.989499989,0.730400395
0.394199997,2.019710064,2.017387152,1.989849995,0.730427515
0.394400001,2.019720078,2.017403126,1.990200001,0.73045547
0.394600004,2.019730091,2.0174191,1.990550007,0.730483425
0.394800007,2.019740105,2.017434835,1.990900013,0.730510962
0.395000011,2.019750118,2.01745081,1.991250019,0.730538917
0.395200014,2.019759893,2.017466784,1.991600025,0.730566871
0.395399988,2.019769907,2.017482281,1.991949978,0.730593991
0.395599991,2.019779921,2.017498016,1.992299984,0.730621529
0.395799995,2.019789934,2.017514229,1.99264999,0.7306499
0.395999998,2.019799948,2.017530203,1.992999996,0.730677855
0.396200001,2.019809961,2.017545939,1.993350002,0.730705392
0.396400005,2.019819975,2.017561913,1.993700008,0.730733347
0.396600008,2.019829989,2.017577887,1.994050014,0.730761302
0.396800011,2.019840002,2.017593622,1.99440002,0.730788839
0.397000015,2.019850016,2.017609358,1.994750026,0.730816376
0.397199988,2.019860029,2.017625332,1.99509998,0.730844331
0.397399992,2.019870043,2.017641306,1.995449986,0.730872285
0.397599995,2.019880056,2.017657042,1.995799991,0.730899823
0.397799999,2.01989007,2.017672777,1.996149997,0.73092736
0.398000002,2.019900084,2.017688751,1.996500003,0.730955315
0.398200005,2.019910097,2.017704725,1.996850009,0.730983269
0.398400009,2.019920111,2.017720461,1.997200015,0.731010807
0.398600012,2.019929886,2.017736197,1.997550021,0.731038344
0.398799986,2.019939899,2.017752409,1.997899975,0.731066716
0.398999989,2.019949913,2.017768145,1.998249981,0.731094253
0.399199992,2.019959927,2.01778388,1.998599987,0.73112179
0.399399996,2.01996994,2.017800093,1.998949993,0.731150162
0.399599999,2.019979954,2.017816067,1.999299999,0.731178117
0.399800003,2.019989967,2.017832041,1.999650005,0.731206071
0.400000006,2.019999981,2.017847538,2.000000011,0.731233191


==> Figures/toy_1d/toy_1d_resflow_abridged.csv <==
x_sample,y_sample,y_pred
-2.0000000000,0.0000000000,-0.0942573771
-1.9967999458,0.0001600000,-0.0925074741
-1.9936000109,0.0003200000,-0.0908585563
-1.9903999567,0.0004800000,-0.0892642736
-1.9872000217,0.0006400000,-0.0880337954
-1.9839999676,0.0008000000,-0.0869674906
-1.9808000326,0.0009600000,-0.0859366283
-1.9775999784,0.0011200000,-0.0849072337
-1.9744000435,0.0012800000,-0.0838911384
-1.9711999893,0.0014400000,-0.0828824192
-1.9680000544,0.0016000000,-0.0818739906
-1.9648000002,0.0017600000,-0.0808676407
-1.9615999460,0.0019200000,-0.0799392387
-1.9584000111,0.0020800000,-0.0790096596
-1.9551999569,0.0022400001,-0.0780980885
-1.9520000219,0.0024000001,-0.0772446990
-1.9487999678,0.0025599999,-0.0763907135
-1.9456000328,0.0027200000,-0.0755370185
-1.9423999786,0.0028800000,-0.0746833310
-1.9392000437,0.0030400001,-0.0738302320
-1.9359999895,0.0031999999,-0.0729774237
-1.9328000546,0.0033600000,-0.0721260980
-1.9296000004,0.0035200000,-0.0713648349
-1.9263999462,0.0036800001,-0.0706035718
-1.9232000113,0.0038399999,-0.0698420107
-1.9199999571,0.0040000002,-0.0690807477
-1.9168000221,0.0041600000,-0.0683197826
-1.9135999680,0.0043199998,-0.0675576329
-1.9104000330,0.0044800001,-0.0667963699
-1.9071999788,0.0046399999,-0.0660345107
-1.9040000439,0.0048000002,-0.0652735457
-1.9007999897,0.0049600000,-0.0645116866
-1.8976000547,0.0051199999,-0.0637513101
-1.8944000006,0.0052800002,-0.0629894584
-1.8911999464,0.0054400000,-0.0622287840
-1.8880000114,0.0055999998,-0.0614675209
-1.8847999573,0.0057600001,-0.0607053712
-1.8816000223,0.0059199999,-0.0599444024
-1.8783999681,0.0060800002,-0.0591834337
-1.8752000332,0.0062400000,-0.0584218763
-1.8719999790,0.0063999998,-0.0576609075
-1.8688000441,0.0065600001,-0.0568990521
-1.8655999899,0.0067199999,-0.0561377890
-1.8624000549,0.0068799998,-0.0553759336
-1.8592000008,0.0070400001,-0.0546152629
-1.8559999466,0.0071999999,-0.0538542941
-1.8528000116,0.0073600002,-0.0530927330
-1.8495999575,0.0075200000,-0.0523305833
-1.8464000225,0.0076799998,-0.0515696183
-1.8431999683,0.0078400001,-0.0508080572
-1.8400000334,0.0080000004,-0.0500470884
-1.8367999792,0.0081599997,-0.0492855310
-1.8336000443,0.0083200000,-0.0485245623
-1.8303999901,0.0084800003,-0.0477627069
-1.8272000551,0.0086399997,-0.0470014438
-1.8240000010,0.0088000000,-0.0462401807
-1.8207999468,0.0089600002,-0.0454786196
-1.8176000118,0.0091199996,-0.0447167680
-1.8143999577,0.0092799999,-0.0439563878
-1.8112000227,0.0094400002,-0.0431951247
-1.8079999685,0.0096000005,-0.0424326807
-1.8048000336,0.0097599998,-0.0416720062
-1.8015999794,0.0099200001,-0.0409104489
-1.7984000444,0.0100800004,-0.0401482992
-1.7951999903,0.0102399997,-0.0393879227
-1.7920000553,0.0104000000,-0.0386263616
-1.7888000011,0.0105600003,-0.0378650986
-1.7855999470,0.0107199997,-0.0371035412
-1.7824000120,0.0108800000,-0.0363425724
-1.7791999578,0.0110400002,-0.0355816036
-1.7760000229,0.0111999996,-0.0348194540
-1.7727999687,0.0113599999,-0.0340584852
-1.7696000338,0.0115200002,-0.0332966298
-1.7663999796,0.0116800005,-0.0325362533
-1.7632000446,0.0118399998,-0.0317741036
-1.7599999905,0.0120000001,-0.0310128387
-1.7568000555,0.0121600004,-0.0302524623
-1.7536000013,0.0123199997,-0.0294897221
-1.7503999472,0.0124800000,-0.0287284572
-1.7472000122,0.0126400003,-0.0279677846
-1.7439999580,0.0127999997,-0.0272068158
-1.7408000231,0.0129600000,-0.0264446661
-1.7375999689,0.0131200003,-0.0256836992
-1.7344000340,0.0132799996,-0.0249224342
-1.7311999798,0.0134399999,-0.0241605807
-1.7280000448,0.0136000002,-0.0233993158
-1.7247999907,0.0137599995,-0.0226389393
-1.7216000557,0.0139199998,-0.0218767896
-1.7184000015,0.0140800001,-0.0211155247
-1.7151999474,0.0142400004,-0.0203536712
-1.7120000124,0.0143999998,-0.0195927024
-1.7087999582,0.0145600000,-0.0188314393
-1.7056000233,0.0147200003,-0.0180704705
-1.7023999691,0.0148799997,-0.0173080266
-1.6992000341,0.0150400000,-0.0165473521
-1.6959999800,0.0152000003,-0.0157860890
-1.6928000450,0.0153599996,-0.0150242345
-1.6895999908,0.0155199999,-0.0142635619
-1.6864000559,0.0156800002,-0.0135011170
-1.6832000017,0.0158399995,-0.0127402963
-1.6799999475,0.0160000008,-0.0119790323
-1.6768000126,0.0161600001,-0.0112186549
-1.6735999584,0.0163199995,-0.0104556195
-1.6704000235,0.0164800007,-0.0096955365
-1.6671999693,0.0166400000,-0.0089335348
-1.6640000343,0.0167999994,-0.0081728622
-1.6607999802,0.0169600006,-0.0074104168
-1.6576000452,0.0171200000,-0.0066497438
-1.6543999910,0.0172799993,-0.0058878898
-1.6512000561,0.0174400005,-0.0051272167
-1.6480000019,0.0175999999,-0.0043655098
-1.6447999477,0.0177599993,-0.0036042461
-1.6416000128,0.0179200005,-0.0028426873
-1.6383999586,0.0180799998,-0.0020814235
-1.6352000237,0.0182399992,-0.0013197169
-1.6319999695,0.0184000004,-0.0005587485
-1.6288000345,0.0185599998,0.0002022199
-1.6255999804,0.0187199991,0.0009640742
-1.6224000454,0.0188800003,0.0017247472
-1.6191999912,0.0190399997,0.0024861586
-1.6160000563,0.0192000009,0.0032474222
-1.6128000021,0.0193600003,0.0040089814
-1.6095999479,0.0195199996,0.0047711306
-1.6064000130,0.0196800008,0.0055316561
-1.6031999588,0.0198400002,0.0062935106
-1.6000000238,0.0199999996,0.0070544789
-1.5967999697,0.0201600008,0.0078166286
-1.5936000347,0.0203200001,0.0085768588
-1.5903999805,0.0204799995,0.0093387133
-1.5872000456,0.0206400007,0.0100999763
-1.5839999914,0.0208000001,0.0108609451
-1.5808000565,0.0209599994,0.0116227996
-1.5776000023,0.0211200006,0.0123836203
-1.5743999481,0.0212800000,0.0131457699
-1.5712000132,0.0214399993,0.0139064426
-1.5679999590,0.0216000006,0.0146685923
-1.5648000240,0.0217599999,0.0154292658
-1.5615999699,0.0219199993,0.0161906760
-1.5584000349,0.0220800005,0.0169525314
-1.5551999807,0.0222399998,0.0177135002
-1.5520000458,0.0223999992,0.0184750576
-1.5487999916,0.0225600004,0.0192357320
-1.5456000566,0.0227199998,0.0199974384
-1.5424000025,0.0228799991,0.0207589976
-1.5391999483,0.0230400003,0.0215205569
-1.5360000134,0.0231999997,0.0222812295
-1.5327999592,0.0233600009,0.0230429359
-1.5296000242,0.0235200003,0.0238047894
-1.5263999701,0.0236799996,0.0245654639
-1.5232000351,0.0238400009,0.0253270213
-1.5199999809,0.0240000002,0.0260891709
-1.5168000460,0.0241599996,0.0268499926
-1.5135999918,0.0243200008,0.0276103709
-1.5104000568,0.0244800001,0.0283722244
-1.5072000027,0.0246399995,0.0291337837
-1.5039999485,0.0248000007,0.0298953429
-1.5008000135,0.0249600001,0.0306561626
-1.4975999594,0.0251199994,0.0314174257
-1.4944000244,0.0252800006,0.0321792811
-1.4911999702,0.0254400000,0.0329408385
-1.4880000353,0.0255999994,0.0337022506
-1.4847999811,0.0257600006,0.0344632193
-1.4816000462,0.0259199999,0.0352244824
-1.4783999920,0.0260799993,0.0359861888
-1.4752000570,0.0262400005,0.0367470123
-1.4720000029,0.0263999999,0.0375087187
-1.4687999487,0.0265599992,0.0382696874
-1.4656000137,0.0267200004,0.0390318371
-1.4623999596,0.0268799998,0.0397928022
-1.4592000246,0.0270399991,0.0405540690
-1.4559999704,0.0272000004,0.0413157754
-1.4528000355,0.0273599997,0.0420764461
-1.4495999813,0.0275199991,0.0428383015
-1.4464000463,0.0276800003,0.0435988270
-1.4431999922,0.0278399996,0.0443609767
-1.4400000572,0.0280000009,0.0451222397
-1.4368000031,0.0281600002,0.0458832085
-1.4335999489,0.0283199996,0.0466447659
-1.4304000139,0.0284800008,0.0474066213
-1.4271999598,0.0286400001,0.0481671467
-1.4240000248,0.0287999995,0.0489290021
-1.4207999706,0.0289600007,0.0496898219
-1.4176000357,0.0291200001,0.0504521206
-1.4143999815,0.0292799994,0.0512129404
-1.4112000465,0.0294400007,0.0519742034
-1.4079999924,0.0296000000,0.0527354665
-1.4048000574,0.0297599994,0.0534970276
-1.4016000032,0.0299200006,0.0542578474
-1.3983999491,0.0300799999,0.0550199971
-1.3952000141,0.0302399993,0.0557812601
-1.3919999599,0.0304000005,0.0565425232
-1.3888000250,0.0305599999,0.0573034920
-1.3855999708,0.0307199992,0.0580650531
-1.3824000359,0.0308800004,0.0588264614
-1.3791999817,0.0310399998,0.0595880225
-1.3760000467,0.0311999992,0.0603489913
-1.3727999926,0.0313600004,0.0611111410
-1.3696000576,0.0315200016,0.0618722551
-1.3664000034,0.0316799991,0.0626329258
-1.3631999493,0.0318400003,0.0633941963
-1.3600000143,0.0320000015,0.0641557500
-1.3567999601,0.0321599990,0.0649173111
-1.3536000252,0.0323200002,0.0656787232
-1.3503999710,0.0324800014,0.0664402843
-1.3472000360,0.0326399989,0.0672015473
-1.3439999819,0.0328000002,0.0679617748
-1.3408000469,0.0329600014,0.0687243640
-1.3375999928,0.0331199989,0.0694857761
-1.3344000578,0.0332800001,0.0702470392
-1.3312000036,0.0334400013,0.0710080117
-1.3279999495,0.0335999988,0.0717692748
-1.3248000145,0.0337600000,0.0725309774
-1.3215999603,0.0339200012,0.0732922480
-1.3184000254,0.0340799987,0.0740535110
-1.3151999712,0.0342399999,0.0748153627
-1.3120000362,0.0344000012,0.0755761862
-1.3087999821,0.0345599987,0.0763374493
-1.3056000471,0.0347199999,0.0770987123
-1.3023999929,0.0348800011,0.0778599754
-1.2992000580,0.0350399986,0.0786218271
-1.2960000038,0.0351999998,0.0793833882
-1.2927999496,0.0353600010,0.0801442116
-1.2896000147,0.0355199985,0.0809051767
-1.2863999605,0.0356799997,0.0816673264
-1.2832000256,0.0358400010,0.0824278519
-1.2799999714,0.0359999985,0.0831900015
-1.2768000364,0.0361599997,0.0839515626
-1.2735999823,0.0363200009,0.0847128257
-1.2704000473,0.0364799984,0.0854743794
-1.2671999931,0.0366399996,0.0862355009
-1.2640000582,0.0368000008,0.0869964659
-1.2608000040,0.0369599983,0.0877577290
-1.2575999498,0.0371199995,0.0885192901
-1.2544000149,0.0372800007,0.0892802551
-1.2511999607,0.0374399982,0.0900419652
-1.2480000257,0.0375999995,0.0908032283
-1.2447999716,0.0377600007,0.0915642008
-1.2416000366,0.0379199982,0.0923263505
-1.2383999825,0.0380799994,0.0930876136
-1.2352000475,0.0382400006,0.0938484296
-1.2319999933,0.0384000018,0.0946102887
-1.2288000584,0.0385599993,0.0953715518
-1.2256000042,0.0387200005,0.0961328149
-1.2223999500,0.0388800018,0.0968942270
-1.2192000151,0.0390399992,0.0976560786
-1.2159999609,0.0392000005,0.0984176397
-1.2128000259,0.0393600017,0.0991780162
-1.2095999718,0.0395199992,0.0999397188
-1.2064000368,0.0396800004,0.1007011309
-1.2031999826,0.0398400016,0.1014622524
-1.2000000477,0.0399999991,0.1022235155
-1.1967999935,0.0401600003,0.1029850692
-1.1936000586,0.0403200015,0.1037464812
-1.1904000044,0.0404799990,0.1045080423
-1.1871999502,0.0406400003,0.1052698940
-1.1840000153,0.0408000015,0.1060305685
-1.1807999611,0.0409599990,0.1067918316
-1.1776000261,0.0411200002,0.1075532436
-1.1743999720,0.0412800014,0.1083145067
-1.1712000370,0.0414399989,0.1090763658
-1.1679999828,0.0416000001,0.1098376289
-1.1648000479,0.0417600013,0.1105988920
-1.1615999937,0.0419199988,0.1113607436
-1.1584000587,0.0420800000,0.1121230423
-1.1552000046,0.0422400013,0.1128859296
-1.1519999504,0.0423999988,0.1136471927
-1.1488000154,0.0425600000,0.1144106686
-1.1455999613,0.0427200012,0.1151719317
-1.1424000263,0.0428799987,0.1159345284
-1.1391999722,0.0430399999,0.1166968271
-1.1360000372,0.0432000011,0.1174594164
-1.1327999830,0.0433599986,0.1182215661
-1.1296000481,0.0435199998,0.1190755516
-1.1263999939,0.0436800011,0.1200585812
-1.1232000589,0.0438399985,0.1210426390
-1.1200000048,0.0439999998,0.1220265552
-1.1167999506,0.0441600010,0.1231473386
-1.1136000156,0.0443199985,0.1245296001
-1.1103999615,0.0444799997,0.1259921789
-1.1072000265,0.0446400009,0.1274544746
-1.1039999723,0.0447999984,0.1289167553
-1.1008000374,0.0449599996,0.1303786039
-1.0975999832,0.0451200008,0.1318408996
-1.0944000483,0.0452799983,0.1333839446
-1.0911999941,0.0454399996,0.1374440640
-1.0880000591,0.0456000008,0.1424362808
-1.0848000050,0.0457599983,0.1484063566
-1.0815999508,0.0459199995,0.1577426046
-1.0784000158,0.0460800007,0.1710942537
-1.0751999617,0.0462399982,0.1911677867
-1.0720000267,0.0463999994,0.2115999460
-1.0687999725,0.0465600006,0.2320346236
-1.0656000376,0.0467200018,0.2524656057
-1.0623999834,0.0468799993,0.2728993893
-1.0592000484,0.0470400006,0.2933306694
-1.0559999943,0.0472000018,0.3137651682
-1.0528000593,0.0473599993,0.3341968954
-1.0496000051,0.0475200005,0.3546317220
-1.0463999510,0.0719999969,0.3750637472
-1.0432000160,0.1360000074,0.3954973817
-1.0399999619,0.2000000030,0.4159296751
-1.0368000269,0.2639999986,0.4363606572
-1.0335999727,0.3280000091,0.4567948878
-1.0304000378,0.3919999897,0.4772272110
-1.0271999836,0.4560000002,0.4976611435
-1.0240000486,0.5199999809,0.5180940628
-1.0207999945,0.5839999914,0.5385279655
-1.0176000595,0.6480000019,0.5589591861
-1.0144000053,0.7120000124,0.5793927312
-1.0111999512,0.7760000229,0.5998263359
-1.0080000162,0.8399999738,0.6202576160
-1.0047999620,0.9039999843,0.6406920552
-1.0016000271,0.9679999948,0.6611247063
-0.9983999729,1.0000799894,0.6815583110
-0.9951999784,1.0002399683,0.7019915581
-0.9919999838,1.0003999472,0.7224259377
-0.9887999892,1.0005600452,0.7428549528
-0.9855999947,1.0007200241,0.7632884979
-0.9824000001,1.0008800030,0.7837215066
-0.9792000055,1.0010399818,0.8041559458
-0.9760000110,1.0011999607,0.8245868683
-0.9728000164,1.0013600588,0.8450216055
-0.9696000218,1.0015200377,0.8654536605
-0.9664000273,1.0016800165,0.8858861327
-0.9631999731,1.0018399954,0.9063185453
-0.9599999785,1.0019999743,0.9165989161
-0.9567999840,1.0021599531,0.9195269346
-0.9535999894,1.0023200512,0.9212307334
-0.9503999949,1.0024800301,0.9226763844
-0.9472000003,1.0026400089,0.9240779281
-0.9440000057,1.0027999878,0.9249185324
-0.9408000112,1.0029599667,0.9256865978
-0.9376000166,1.0031199455,0.9264547229
-0.9344000220,1.0032800436,0.9272227883
-0.9312000275,1.0034400225,0.9279911518
-0.9279999733,1.0036000013,0.9287586212
-0.9247999787,1.0037599802,0.9295281172
-0.9215999842,1.0039199591,0.9302958846
-0.9183999896,1.0040800571,0.9310631156
-0.9151999950,1.0042400360,0.9318326116
-0.9120000005,1.0044000149,0.9326003790
-0.9088000059,1.0045599937,0.9333682060
-0.9056000113,1.0047199726,0.9341362715
-0.9024000168,1.0048799515,0.9349046946
-0.8992000222,1.0050400496,0.9356732368
-0.8960000277,1.0052000284,0.9364410639
-0.8927999735,1.0053600073,0.9372099638
-0.8895999789,1.0055199862,0.9379777908
-0.8863999844,1.0056799650,0.9387455583
-0.8831999898,1.0058399439,0.9395141602
-0.8799999952,1.0060000420,0.9402825236
-0.8768000007,1.0061600208,0.9410508871
-0.8736000061,1.0063199997,0.9418189526
-0.8704000115,1.0064799786,0.9425870776
-0.8672000170,1.0066399574,0.9433551431
-0.8640000224,1.0068000555,0.9441234469
-0.8608000278,1.0069600344,0.9448918104
-0.8575999737,1.0071200132,0.9456598759
-0.8543999791,1.0072799921,0.9464277029
-0.8511999846,1.0074399710,0.9471963048
-0.8479999900,1.0075999498,0.9479638338
-0.8447999954,1.0077600479,0.9487327933
-0.8416000009,1.0079200268,0.9495007992
-0.8384000063,1.0080800056,0.9502686262
-0.8352000117,1.0082399845,0.9510375261
-0.8320000172,1.0083999634,0.9518055916
-0.8288000226,1.0085599422,0.9525737166
-0.8256000280,1.0087200403,0.9533414841
-0.8223999739,1.0088800192,0.9541099072
-0.8191999793,1.0090399981,0.9548781514
-0.8159999847,1.0091999769,0.9556462169
-0.8127999902,1.0093599558,0.9564143419
-0.8095999956,1.0095200539,0.9571827054
-0.8064000010,1.0096800327,0.9579507709
-0.8032000065,1.0098400116,0.9587194324
-0.8000000119,1.0099999905,0.9594874382
-0.7968000174,1.0101599693,0.9602555037
-0.7936000228,1.0103199482,0.9610241652
-0.7904000282,1.0104800463,0.9617916942
-0.7871999741,1.0106400251,0.9625603557
-0.7839999795,1.0108000040,0.9633284211
-0.7807999849,1.0109599829,0.9640964866
-0.7775999904,1.0111199617,0.9648644924
-0.7743999958,1.0112799406,0.9656331539
-0.7712000012,1.0114400387,0.9664009809
-0.7680000067,1.0116000175,0.9671696424
-0.7648000121,1.0117599964,0.9679377079
-0.7616000175,1.0119199753,0.9687057734
-0.7584000230,1.0120799541,0.9694737792
-0.7552000284,1.0122400522,0.9702424407
-0.7519999743,1.0124000311,0.9710099697
-0.7487999797,1.0125600100,0.9717786312
-0.7455999851,1.0127199888,0.9725469947
-0.7423999906,1.0128799677,0.9733156562
-0.7391999960,1.0130399466,0.9740828872
-0.7360000014,1.0132000446,0.9748512506
-0.7328000069,1.0133600235,0.9756192565
-0.7296000123,1.0135200024,0.9763876200
-0.7264000177,1.0136799812,0.9771562815
-0.7232000232,1.0138399601,0.9779238105
-0.7200000286,1.0140000582,0.9786927104
-0.7167999744,1.0141600370,0.9794599414
-0.7135999799,1.0143200159,0.9802284837
-0.7103999853,1.0144799948,0.9809966087
-0.7071999907,1.0146399736,0.9817650318
-0.7039999962,1.0147999525,0.9825327992
-0.7008000016,1.0149600506,0.9833011627
-0.6976000071,1.0151200294,0.9840698242
-0.6944000125,1.0152800083,0.9848378897
-0.6912000179,1.0154399872,0.9856055975
-0.6880000234,1.0155999660,0.9863743186
-0.6848000288,1.0157599449,0.9871423841
-0.6815999746,1.0159200430,0.9879101515
-0.6783999801,1.0160800219,0.9886788726
-0.6751999855,1.0162400007,0.9894469380
-0.6719999909,1.0163999796,0.9902153015
-0.6687999964,1.0165599585,0.9909830689
-0.6656000018,1.0167200565,0.9917513728
-0.6624000072,1.0168800354,0.9925194383
-0.6592000127,1.0170400143,0.9932878017
-0.6560000181,1.0171999931,0.9940561652
-0.6528000236,1.0173599720,0.9948245287
-0.6496000290,1.0175199509,0.9955922365
-0.6463999748,1.0176800489,0.9963609576
-0.6431999803,1.0178400278,0.9971293211
-0.6399999857,1.0180000067,0.9978971481
-0.6367999911,1.0181599855,0.9986652136
-0.6335999966,1.0183199644,0.9994332790
-0.6304000020,1.0184799433,1.0002015829
-0.6272000074,1.0186400414,1.0009696484
-0.6240000129,1.0188000202,1.0017383099
-0.6208000183,1.0189599991,1.0025061369
-0.6176000237,1.0191199780,1.0032742023
-0.6144000292,1.0192799568,1.0040422678
-0.6111999750,1.0194400549,1.0048105717
-0.6079999804,1.0196000338,1.0055789948
-0.6047999859,1.0197600126,1.0063474178
-0.6015999913,1.0199199915,1.0071154833
-0.5983999968,1.0200799704,1.0078841448
-0.5952000022,1.0202399492,1.0086516142
-0.5920000076,1.0204000473,1.0094196796
-0.5888000131,1.0205600262,1.0101876259
-0.5856000185,1.0207200050,1.0109562874
-0.5824000239,1.0208799839,1.0117247105
-0.5792000294,1.0210399628,1.0124925375
-0.5759999752,1.0211999416,1.0132606030
-0.5727999806,1.0213600397,1.0140286684
-0.5695999861,1.0215200186,1.0147973299
-0.5663999915,1.0216799974,1.0155656338
-0.5631999969,1.0218399763,1.0163340569
-0.5600000024,1.0219999552,1.0171011686
-0.5568000078,1.0221600533,1.0178698301
-0.5536000133,1.0223200321,1.0186378956
-0.5504000187,1.0224800110,1.0194059610
-0.5472000241,1.0226399899,1.0201742649
-0.5440000296,1.0227999687,1.0209424496
-0.5407999754,1.0229599476,1.0217107534
-0.5375999808,1.0231200457,1.0224791765
-0.5343999863,1.0232800245,1.0232472420
-0.5311999917,1.0234400034,1.0240153074
-0.5279999971,1.0235999823,1.0247831345
-0.5248000026,1.0237599611,1.0255520344
-0.5216000080,1.0239200592,1.0263195038
-0.5184000134,1.0240800381,1.0270881653
-0.5152000189,1.0242400169,1.0278564692
-0.5120000243,1.0243999958,1.0286245346
-0.5088000298,1.0245599747,1.0293929577
-0.5055999756,1.0247199535,1.0301610231
-0.5023999810,1.0248800516,1.0309293270
-0.4991999865,1.0250400305,1.0316972733
-0.4959999919,1.0252000093,1.0324652195
-0.4927999973,1.0253599882,1.0332336426
-0.4896000028,1.0255199671,1.0340017080
-0.4864000082,1.0256799459,1.0347703695
-0.4832000136,1.0258400440,1.0355380774
-0.4799999893,1.0260000229,1.0363063812
-0.4767999947,1.0261600018,1.0370748043
-0.4736000001,1.0263199806,1.0378428698
-0.4704000056,1.0264799595,1.0386109352
-0.4672000110,1.0266400576,1.0393787622
-0.4639999866,1.0268000364,1.0401474237
-0.4607999921,1.0269600153,1.0409154892
-0.4575999975,1.0271199942,1.0416835546
-0.4544000030,1.0272799730,1.0424524546
-0.4512000084,1.0274399519,1.0432199240
-0.4480000138,1.0276000500,1.0439883471
-0.4447999895,1.0277600288,1.0447564125
-0.4415999949,1.0279200077,1.0455247164
-0.4384000003,1.0280799866,1.0462930202
-0.4352000058,1.0282399654,1.0470608473
-0.4320000112,1.0283999443,1.0478292704
-0.4287999868,1.0285600424,1.0485973358
-0.4255999923,1.0287200212,1.0493657589
-0.4223999977,1.0288800001,1.0501338243
-0.4192000031,1.0290399790,1.0509021282
-0.4160000086,1.0291999578,1.0516701937
-0.4128000140,1.0293600559,1.0524380207
-0.4095999897,1.0295200348,1.0532065630
-0.4063999951,1.0296800137,1.0539746284
-0.4032000005,1.0298399925,1.0547430515
-0.4000000060,1.0299999714,1.0555113554
-0.3968000114,1.0301599503,1.0562791824
-0.3935999870,1.0303200483,1.0570476055
-0.3903999925,1.0304800272,1.0578156710
-0.3871999979,1.0306400061,1.0585837364
-0.3840000033,1.0307999849,1.0593523979
-0.3808000088,1.0309599638,1.0601201057
-0.3776000142,1.0311199427,1.0608881712
-0.3743999898,1.0312800407,1.0616568327
-0.3711999953,1.0314400196,1.0624248981
-0.3680000007,1.0315999985,1.0631927252
-0.3648000062,1.0317599773,1.0639613867
-0.3616000116,1.0319199562,1.0647294521
-0.3583999872,1.0320800543,1.0654975176
-0.3551999927,1.0322400331,1.0662658215
-0.3519999981,1.0324000120,1.0670340061
-0.3488000035,1.0325599909,1.0678020716
-0.3456000090,1.0327199697,1.0685706139
-0.3424000144,1.0328799486,1.0693384409
-0.3391999900,1.0330400467,1.0701067448
-0.3359999955,1.0332000256,1.0708751678
-0.3328000009,1.0333600044,1.0716434717
-0.3296000063,1.0335199833,1.0724112988
-0.3264000118,1.0336799622,1.0731796026
-0.3231999874,1.0338399410,1.0739475489
-0.3199999928,1.0340000391,1.0747160912
-0.3167999983,1.0341600180,1.0754847527
-0.3136000037,1.0343199968,1.0762522221
-0.3104000092,1.0344799757,1.0770202875
-0.3072000146,1.0346399546,1.0777889490
-0.3039999902,1.0348000526,1.0785570145
-0.3007999957,1.0349600315,1.0793247223
-0.2976000011,1.0351200104,1.0800933838
-0.2944000065,1.0352799892,1.0808612108
-0.2912000120,1.0354399681,1.0816295147
-0.2879999876,1.0355999470,1.0823979378
-0.2847999930,1.0357600451,1.0831658840
-0.2815999985,1.0359200239,1.0839341879
-0.2784000039,1.0360800028,1.0847022533
-0.2752000093,1.0362399817,1.0854705572
-0.2720000148,1.0363999605,1.0862388611
-0.2687999904,1.0365600586,1.0870072842
-0.2655999959,1.0367200375,1.0877749920
-0.2624000013,1.0368800163,1.0885430574
-0.2592000067,1.0370399952,1.0893117189
-0.2560000122,1.0371999741,1.0900794268
-0.2527999878,1.0373599529,1.0908480883
-0.2495999932,1.0375200510,1.0916162729
-0.2463999987,1.0376800299,1.0923843384
-0.2432000041,1.0378400087,1.0931527615
-0.2399999946,1.0379999876,1.0939210653
-0.2368000001,1.0381599665,1.0946885347
-0.2336000055,1.0383199453,1.0954568386
-0.2303999960,1.0384800434,1.0962255001
-0.2272000015,1.0386400223,1.0969936848
-0.2240000069,1.0388000011,1.0977617502
-0.2207999974,1.0389599800,1.0985300541
-0.2176000029,1.0391199589,1.0992982388
-0.2143999934,1.0392800570,1.1000664234
-0.2111999989,1.0394400358,1.1008344889
-0.2080000043,1.0396000147,1.1016023159
-0.2047999948,1.0397599936,1.1023707390
-0.2016000003,1.0399199724,1.1031389236
-0.1984000057,1.0400799513,1.1039071083
-0.1951999962,1.0402400494,1.1046757698
-0.1920000017,1.0404000282,1.1054433584
-0.1888000071,1.0405600071,1.1062119007
-0.1855999976,1.0407199860,1.1069800854
-0.1824000031,1.0408799648,1.1077480316
-0.1791999936,1.0410399437,1.1085162163
-0.1759999990,1.0412000418,1.1092845201
-0.1728000045,1.0413600206,1.1100530624
-0.1695999950,1.0415199995,1.1108207703
-0.1664000005,1.0416799784,1.1115893126
-0.1632000059,1.0418399572,1.1123569012
-0.1599999964,1.0420000553,1.1131253242
-0.1568000019,1.0421600342,1.1138935089
-0.1536000073,1.0423200130,1.1146613359
-0.1503999978,1.0424799919,1.1154298782
-0.1472000033,1.0426399708,1.1161980629
-0.1439999938,1.0427999496,1.1169662476
-0.1407999992,1.0429600477,1.1177341938
-0.1376000047,1.0431200266,1.1185029745
-0.1343999952,1.0432800055,1.1192708015
-0.1312000006,1.0434399843,1.1200392246
-0.1280000061,1.0435999632,1.1208071709
-0.1247999966,1.0437599421,1.1215758324
-0.1216000021,1.0439200401,1.1223442554
-0.1184000000,1.0440800190,1.1232380867
-0.1151999980,1.0442399979,1.1247404814
-0.1120000035,1.0443999767,1.1266325712
-0.1088000014,1.0445599556,1.1285331249
-0.1055999994,1.0447200537,1.1304339170
-0.1023999974,1.0448800325,1.1323348284
-0.0992000028,1.0450400114,1.1343779564
-0.0960000008,1.0451999903,1.1365022659
-0.0927999988,1.0453599691,1.1386256218
-0.0895999968,1.0455199480,1.1414120197
-0.0864000022,1.0456800461,1.1469870806
-0.0832000002,1.0458400249,1.1530071497
-0.0799999982,1.0460000038,1.1686209440
-0.0768000036,1.0461599827,1.1895712614
-0.0736000016,1.0463199615,1.2105208635
-0.0703999996,1.0464799404,1.2314703465
-0.0671999976,1.0466400385,1.2524189949
-0.0640000030,1.0468000174,1.2733683586
-0.0608000010,1.0469599962,1.2943177223
-0.0575999990,1.0471199751,1.3152663708
-0.0544000007,1.0472799540,1.3362160921
-0.0511999987,1.0474400520,1.3571652174
-0.0480000004,1.0476000309,1.3781147003
-0.0447999984,1.1039999723,1.3990644217
-0.0416000001,1.1679999828,1.4200136662
-0.0384000018,1.2319999933,1.4409617186
-0.0351999998,1.2960000038,1.4619108438
-0.0320000015,1.3600000143,1.4828609228
-0.0287999995,1.4240000248,1.5038107634
-0.0255999994,1.4880000353,1.5247604847
-0.0223999992,1.5520000458,1.5457103252
-0.0192000009,1.6160000563,1.5666584969
-0.0160000008,1.6799999475,1.5876072645
-0.0127999997,1.7439999580,1.6085581779
-0.0096000005,1.8079999685,1.6295068264
-0.0063999998,1.8719999790,1.6504551172
-0.0031999999,1.9359999895,1.6714047194
0.0000000000,2.0000000000,1.6923533678
0.0031999999,2.0001599789,1.7133038044
0.0063999998,2.0003199577,1.7342530489
0.0096000005,2.0004799366,1.7552028894
0.0127999997,2.0006399155,1.7761504650
0.0160000008,2.0007998943,1.7971006632
0.0192000009,2.0009601116,1.8180497885
0.0223999992,2.0011200905,1.8389984369
0.0255999994,2.0012800694,1.8599487543
0.0287999995,2.0014400482,1.8798993826
0.0320000015,2.0016000271,1.8983267546
0.0351999998,2.0017600060,1.9108713865
0.0384000018,2.0019199848,1.9178742170
0.0416000001,2.0020799637,1.9225510359
0.0447999984,2.0022399426,1.9258054495
0.0480000004,2.0023999214,1.9286237955
0.0511999987,2.0025599003,1.9305957556
0.0544000007,2.0027201176,1.9321799278
0.0575999990,2.0028800964,1.9329122305
0.0608000010,2.0030400753,1.9336448908
0.0640000030,2.0032000542,1.9343769550
0.0671999976,2.0033600330,1.9351094961
0.0703999996,2.0035200119,1.9358419180
0.0736000016,2.0036799908,1.9365743399
0.0768000036,2.0038399696,1.9373067617
0.0799999982,2.0039999485,1.9380389452
0.0832000002,2.0041599274,1.9387717247
0.0864000022,2.0043199062,1.9395037889
0.0895999968,2.0044798851,1.9402365685
0.0927999988,2.0046401024,1.9409687519
0.0960000008,2.0048000813,1.9417010546
0.0992000028,2.0049600601,1.9424333572
0.1023999974,2.0051200390,1.9431654215
0.1055999994,2.0052800179,1.9438980818
0.1088000014,2.0054399967,1.9446306229
0.1120000035,2.0055999756,1.9453632832
0.1151999980,2.0057599545,1.9460955858
0.1184000000,2.0059199333,1.9468277693
0.1216000021,2.0060799122,1.9475599527
0.1247999966,2.0062398911,1.9482926130
0.1280000061,2.0064001083,1.9490249157
0.1312000006,2.0065600872,1.9497572184
0.1343999952,2.0067200661,1.9504897594
0.1376000047,2.0068800449,1.9512218237
0.1407999992,2.0070400238,1.9519544840
0.1439999938,2.0072000027,1.9526865482
0.1472000033,2.0073599815,1.9534192085
0.1503999978,2.0075199604,1.9541517496
0.1536000073,2.0076799393,1.9548840523
0.1568000019,2.0078399181,1.9556162357
0.1599999964,2.0079998970,1.9563484192
0.1632000059,2.0081601143,1.9570811987
0.1664000005,2.0083200932,1.9578137398
0.1695999950,2.0084800720,1.9585460424
0.1728000045,2.0086400509,1.9592783451
0.1759999990,2.0088000298,1.9600106478
0.1791999936,2.0089600086,1.9607431889
0.1824000031,2.0091199875,1.9614756107
0.1855999976,2.0092799664,1.9622079134
0.1888000071,2.0094399452,1.9629402161
0.1920000017,2.0095999241,1.9636726379
0.1951999962,2.0097599030,1.9644049406
0.1984000057,2.0099198818,1.9651372433
0.2016000003,2.0100800991,1.9658695459
0.2047999948,2.0102400780,1.9666022062
0.2080000043,2.0104000568,1.9673345089
0.2111999989,2.0105600357,1.9680665731
0.2143999934,2.0107200146,1.9687993526
0.2176000029,2.0108799934,1.9695317745
0.2207999974,2.0110399723,1.9702638388
0.2240000069,2.0111999512,1.9709966183
0.2272000015,2.0113599300,1.9717284441
0.2303999960,2.0115199089,1.9724613428
0.2336000055,2.0116798878,1.9731936455
0.2368000001,2.0118401051,1.9739263058
0.2399999946,2.0120000839,1.9746582508
0.2432000041,2.0121600628,1.9753904343
0.2463999987,2.0123200417,1.9761233330
0.2495999932,2.0124800205,1.9768556356
0.2527999878,2.0126399994,1.9775879383
0.2560000122,2.0127999783,1.9783203602
0.2592000067,2.0129599571,1.9790529013
0.2624000013,2.0131199360,1.9797850847
0.2655999959,2.0132799149,1.9805173874
0.2687999904,2.0134398937,1.9812498093
0.2720000148,2.0136001110,1.9819822311
0.2752000093,2.0137600899,1.9827146530
0.2784000039,2.0139200687,1.9834470749
0.2815999985,2.0140800476,1.9841794968
0.2847999930,2.0142400265,1.9849117994
0.2879999876,2.0144000053,1.9856444597
0.2912000120,2.0145599842,1.9863767624
0.2944000065,2.0147199631,1.9871089458
0.2976000011,2.0148799419,1.9878413677
0.3007999957,2.0150399208,1.9885739088
0.3039999902,2.0151998997,1.9893063307
0.3072000146,2.0153601170,1.9900383949
0.3104000092,2.0155200958,1.9907712936
0.3136000037,2.0156800747,1.9915033579
0.3167999983,2.0158400536,1.9922358990
0.3199999928,2.0160000324,1.9929679632
0.3231999874,2.0161600113,1.9937002659
0.3264000118,2.0163199902,1.9944329262
0.3296000063,2.0164799690,1.9951652288
0.3328000009,2.0166399479,1.9958978891
0.3359999955,2.0167999268,1.9966298342
0.3391999900,2.0169599056,1.9973621368
0.3424000144,2.0171198845,1.9980945587
0.3456000090,2.0172801018,1.9988270998
0.3488000035,2.0174400806,1.9995597601
0.3519999981,2.0176000595,2.0002920628
0.3551999927,2.0177600384,2.0010244846
0.3583999872,2.0179200172,2.0017566681
0.3616000116,2.0180799961,2.0024893284
0.3648000062,2.0182399750,2.0032217503
0.3680000007,2.0183999538,2.0039536953
0.3711999953,2.0185599327,2.0046858788
0.3743999898,2.0187199116,2.0054187775
0.3776000142,2.0188798904,2.0061509609
0.3808000088,2.0190401077,2.0068836212
0.3840000033,2.0192000866,2.0076158047
0.3871999979,2.0193600655,2.0083482265
0.3903999925,2.0195200443,2.0090806484
0.3935999870,2.0196800232,2.0098128319
0.3968000114,2.0198400021,2.0105452538
0.4000000060,2.0199999809,2.0112774372
0.4032000005,2.0201599598,2.0120100975
0.4063999951,2.0203199387,2.0127427578
0.4095999897,2.0204799175,2.0134751797
0.4128000140,2.0206398964,2.0142071247
0.4160000086,2.0208001137,2.0149400234
0.4192000031,2.0209600925,2.0156722069
0.4223999977,2.0211200714,2.0164046288
0.4255999923,2.0212800503,2.0171370506
0.4287999868,2.0214400291,2.0178689957
0.4320000112,2.0216000080,2.0186016560
0.4352000058,2.0217599869,2.0193340778
0.4384000003,2.0219199657,2.0200662613
0.4415999949,2.0220799446,2.0207984447
0.4447999895,2.0222399235,2.0215313435
0.4480000138,2.0223999023,2.0222632885
0.4512000084,2.0225598812,2.0229959488
0.4544000030,2.0227200985,2.0237283707
0.4575999975,2.0228800774,2.0244605541
0.4607999921,2.0230400562,2.0251929760
0.4639999866,2.0232000351,2.0259256363
0.4672000110,2.0233600140,2.0266578197
0.4704000056,2.0235199928,2.0273902416
0.4736000001,2.0236799717,2.0281226635
0.4767999947,2.0238399506,2.0288553238
0.4799999893,2.0239999294,2.0295875072
0.4832000136,2.0241599083,2.0303196907
0.4864000082,2.0243198872,2.0310523510
0.4896000028,2.0244801044,2.0317845345
0.4927999973,2.0246400833,2.0325169563
0.4959999919,2.0248000622,2.0332493782
0.4991999865,2.0249600410,2.0339820385
0.5023999810,2.0251200199,2.0347142220
0.5055999756,2.0252799988,2.0354464054
0.5088000298,2.0254399776,2.0361790657
0.5120000243,2.0255999565,2.0369112492
0.5152000189,2.0257599354,2.0376434326
0.5184000134,2.0259199142,2.0383760929
0.5216000080,2.0260798931,2.0391085148
0.5248000026,2.0262401104,2.0398409367
0.5279999971,2.0264000893,2.0405731201
0.5311999917,2.0265600681,2.0413057804
0.5343999863,2.0267200470,2.0420382023
0.5375999808,2.0268800259,2.0427703857
0.5407999754,2.0270400047,2.0435028076
0.5440000296,2.0271999836,2.0442352295
0.5472000241,2.0273599625,2.0449674129
0.5504000187,2.0275199413,2.0456998348
0.5536000133,2.0276799202,2.0464324951
0.5568000078,2.0278398991,2.0471649170
0.5600000024,2.0280001163,2.0478971004
0.5631999969,2.0281600952,2.0486292839
0.5663999915,2.0283200741,2.0493619442
0.5695999861,2.0284800529,2.0500941277
0.5727999806,2.0286400318,2.0508265495
0.5759999752,2.0288000107,2.0515589714
0.5792000294,2.0289599895,2.0522913933
0.5824000239,2.0291199684,2.0530238152
0.5856000185,2.0292799473,2.0537562370
0.5888000131,2.0294399261,2.0544888973
0.5920000076,2.0295999050,2.0552210808
0.5952000022,2.0297598839,2.0559532642
0.5983999968,2.0299201012,2.0566854477
0.6015999913,2.0300800800,2.0574178696
0.6047999859,2.0302400589,2.0581505299
0.6079999804,2.0304000378,2.0588829517
0.6111999750,2.0305600166,2.0596153736
0.6144000292,2.0307199955,2.0603477955
0.6176000237,2.0308799744,2.0610799789
0.6208000183,2.0310399532,2.0618126392
0.6240000129,2.0311999321,2.0625448227
0.6272000074,2.0313599110,2.0632772446
0.6304000020,2.0315198898,2.0640096664
0.6335999966,2.0316801071,2.0647420883
0.6367999911,2.0318400860,2.0654745102
0.6399999857,2.0320000648,2.0662071705
0.6431999803,2.0321600437,2.0669388771
0.6463999748,2.0323200226,2.0676717758
0.6496000290,2.0324800014,2.0684037209
0.6528000236,2.0326399803,2.0691361427
0.6560000181,2.0327999592,2.0698685646
0.6592000127,2.0329599380,2.0706009865
0.6624000072,2.0331199169,2.0713334084
0.6656000018,2.0332798958,2.0720660686
0.6687999964,2.0334401131,2.0727982521
0.6719999909,2.0336000919,2.0735306740
0.6751999855,2.0337600708,2.0742630959
0.6783999801,2.0339200497,2.0749950409
0.6815999746,2.0340800285,2.0757281780
0.6848000288,2.0342400074,2.0764601231
0.6880000234,2.0343999863,2.0771927834
0.6912000179,2.0345599651,2.0779249668
0.6944000125,2.0347199440,2.0786578655
0.6976000071,2.0348799229,2.0793905258
0.7008000016,2.0350399017,2.0801231861
0.7039999962,2.0352001190,2.0808558464
0.7071999907,2.0353600979,2.0815880299
0.7103999853,2.0355200768,2.0823211670
0.7135999799,2.0356800556,2.0830540657
0.7167999744,2.0358400345,2.0837867260
0.7200000286,2.0360000134,2.0845191479
0.7232000232,2.0361599922,2.0852520466
0.7264000177,2.0363199711,2.0859847069
0.7296000123,2.0364799500,2.0867173672
0.7328000069,2.0366399288,2.0874500275
0.7360000014,2.0367999077,2.0881826878
0.7391999960,2.0369598866,2.0889155865
0.7423999906,2.0371201038,2.0896482468
0.7455999851,2.0372800827,2.0903809071
0.7487999797,2.0374400616,2.0911135674
0.7519999743,2.0376000404,2.0918459892
0.7552000284,2.0377600193,2.0925788879
0.7584000230,2.0379199982,2.0933113098
0.7616000175,2.0380799770,2.0940439701
0.7648000121,2.0382399559,2.0947768688
0.7680000067,2.0383999348,2.0955092907
0.7712000012,2.0385599136,2.0962421894
0.7743999958,2.0387198925,2.0969750881
0.7775999904,2.0388801098,2.0977077484
0.7807999849,2.0390400887,2.0984401703
0.7839999795,2.0392000675,2.0991728306
0.7871999741,2.0393600464,2.0999059677
0.7904000282,2.0395200253,2.1006383896
0.7936000228,2.0396800041,2.1013710499
0.7968000174,2.0398399830,2.1021034718
0.8000000119,2.0399999619,2.1028366089
0.8032000065,2.0401599407,2.1035690308
0.8064000010,2.0403199196,2.1043019295
0.8095999956,2.0404798985,2.1050345898
0.8127999902,2.0406401157,2.1057672501
0.8159999847,2.0408000946,2.1065001488
0.8191999793,2.0409600735,2.1072325706
0.8223999739,2.0411200523,2.1079652309
0.8256000280,2.0412800312,2.1086981297
0.8288000226,2.0414400101,2.1094310284
0.8320000172,2.0415999889,2.1101632118
0.8352000117,2.0417599678,2.1108961105
0.8384000063,2.0419199467,2.1116547585
0.8416000009,2.0420799255,2.1124410629
0.8447999954,2.0422399044,2.1132276058
0.8479999900,2.0423998833,2.1140139103
0.8511999846,2.0425601006,2.1148111820
0.8543999791,2.0427200794,2.1156153679
0.8575999737,2.0428800583,2.1164195538
0.8608000278,2.0430400372,2.1172246933
0.8640000224,2.0432000160,2.1180918217
0.8672000170,2.0433599949,2.1189925671
0.8704000115,2.0435199738,2.1199166775
0.8736000061,2.0436799526,2.1210181713
0.8768000007,2.0438399315,2.1222302914
0.8799999952,2.0439999104,2.1237130165
0.8831999898,2.0441598892,2.1257240772
0.8863999844,2.0443201065,2.1279661655
0.8895999789,2.0444800854,2.1302862167
0.8927999735,2.0446400642,2.1326210499
0.8960000277,2.0448000431,2.1349706650
0.8992000222,2.0449600220,2.1373205185
0.9024000168,2.0451200008,2.1396706104
0.9056000113,2.0452799797,2.1420202255
0.9088000059,2.0454399586,2.1443800926
0.9120000005,2.0455999374,2.1467685699
0.9151999950,2.0457599163,2.1491575241
0.9183999896,2.0459198952,2.1518251896
0.9215999842,2.0460801125,2.1584541798
0.9247999787,2.0462400913,2.1720433235
0.9279999733,2.0464000702,2.1935822964
0.9312000275,2.0465600491,2.2156953812
0.9344000220,2.0467200279,2.2378089428
0.9376000166,2.0468800068,2.2599205971
0.9408000112,2.0470399857,2.2820341587
0.9440000057,2.0471999645,2.3041465282
0.9472000003,2.0473599434,2.3262596130
0.9503999949,2.0475199223,2.3483726978
0.9535999894,2.0720000267,2.3704853058
0.9567999840,2.1359999180,2.3925974369
0.9599999785,2.2000000477,2.4147102833
0.9631999731,2.2639999390,2.4368233681
0.9664000273,2.3280000687,2.4589371681
0.9696000218,2.3919999599,2.4810497761
0.9728000164,2.4560000896,2.5031630993
0.9760000110,2.5199999809,2.5252752304
0.9792000055,2.5840001106,2.5473883152
0.9824000001,2.6480000019,2.5695006847
0.9855999947,2.7119998932,2.5916144848
0.9887999892,2.7760000229,2.6137270927
0.9919999838,2.8399999142,2.6358397007
0.9951999784,2.9040000439,2.6579520702
0.9983999729,2.9679999352,2.6800651550
1.0016000271,3.0000801086,2.7021780014
1.0047999620,3.0002400875,2.7242913246
1.0080000162,3.0004000664,2.7464036942
1.0111999512,3.0005600452,2.7685158253
1.0144000053,3.0007200241,2.7906298637
1.0176000595,3.0008800030,2.8127429485
1.0207999945,3.0010399818,2.8348550797
1.0240000486,3.0011999607,2.8569688797
1.0271999836,3.0013599396,2.8789687157
1.0304000378,3.0015199184,2.8996438980
1.0335999727,3.0016798973,2.9087419510
1.0368000269,3.0018401146,2.9118695259
1.0399999619,3.0020000935,2.9148473740
1.0432000160,3.0021600723,2.9178230762
1.0463999510,3.0023200512,2.9207978249
1.0496000051,3.0024800301,2.9235298634
1.0528000593,3.0026400089,2.9260020256
1.0559999943,3.0027999878,2.9279122353
1.0592000484,3.0029599667,2.9287452698
1.0623999834,3.0031199455,2.9295787811
1.0656000376,3.0032799244,2.9304127693
1.0687999725,3.0034399033,2.9312465191
1.0720000267,3.0035998821,2.9320480824
1.0751999617,3.0037600994,2.9328155518
1.0784000158,3.0039200783,2.9335830212
1.0815999508,3.0040800571,2.9343504906
1.0848000050,3.0042400360,2.9351179600
1.0880000591,3.0044000149,2.9358851910
1.0911999941,3.0045599937,2.9366514683
1.0944000483,3.0047199726,2.9374167919
1.0975999832,3.0048799515,2.9381821156
1.1008000374,3.0050399303,2.9389457703
1.1039999723,3.0051999092,2.9397101402
1.1072000265,3.0053598881,2.9404740334
1.1103999615,3.0055201054,2.9412381649
1.1136000156,3.0056800842,2.9420018196
1.1167999506,3.0058400631,2.9427654743
1.1200000048,3.0060000420,2.9435293674
1.1232000589,3.0061600208,2.9442934990
1.1263999939,3.0063199997,2.9450576305
1.1296000481,3.0064799786,2.9458215237
1.1327999830,3.0066399574,2.9465851784
1.1360000372,3.0067999363,2.9473490715
1.1391999722,3.0069599152,2.9481127262
1.1424000263,3.0071198940,2.9488770962
1.1455999613,3.0072801113,2.9496409893
1.1488000154,3.0074400902,2.9504046440
1.1519999504,3.0076000690,2.9511682987
1.1552000046,3.0077600479,2.9519324303
1.1584000587,3.0079200268,2.9526965618
1.1615999937,3.0080800056,2.9534604549
1.1648000479,3.0082399845,2.9542245865
1.1679999828,3.0083999634,2.9549882412
1.1712000370,3.0085599422,2.9557521343
1.1743999720,3.0087199211,2.9565160275
1.1776000261,3.0088799000,2.9572796822
1.1807999611,3.0090401173,2.9580435753
1.1840000153,3.0092000961,2.9588081837
1.1871999502,3.0093600750,2.9595718384
1.1904000044,3.0095200539,2.9603359699
1.1936000586,3.0096800327,2.9610996246
1.1967999935,3.0098400116,2.9618635178
1.2000000477,3.0099999905,2.9626274109
1.2031999826,3.0101599693,2.9633915424
1.2064000368,3.0103199482,2.9641551971
1.2095999718,3.0104799271,2.9649190903
1.2128000259,3.0106399059,2.9656832218
1.2159999609,3.0107998848,2.9664471149
1.2192000151,3.0109601021,2.9672110081
1.2223999500,3.0111200809,2.9679746628
1.2256000042,3.0112800598,2.9687387943
1.2288000584,3.0114400387,2.9695026875
1.2319999933,3.0116000175,2.9702665806
1.2352000475,3.0117599964,2.9710302353
1.2383999825,3.0119199753,2.9717943668
1.2416000366,3.0120799541,2.9725580215
1.2447999716,3.0122399330,2.9733219147
1.2480000257,3.0123999119,2.9740860462
1.2511999607,3.0125598907,2.9748499393
1.2544000149,3.0127201080,2.9756138325
1.2575999498,3.0128800869,2.9763779640
1.2608000040,3.0130400658,2.9771418571
1.2640000582,3.0132000446,2.9779057503
1.2671999931,3.0133600235,2.9786698818
1.2704000473,3.0135200024,2.9794337749
1.2735999823,3.0136799812,2.9801974297
1.2768000364,3.0138399601,2.9809615612
1.2799999714,3.0139999390,2.9817254543
1.2832000256,3.0141599178,2.9824893475
1.2863999605,3.0143198967,2.9832530022
1.2896000147,3.0144801140,2.9840171337
1.2927999496,3.0146400928,2.9847810268
1.2960000038,3.0148000717,2.9855446815
1.2992000580,3.0149600506,2.9863085747
1.3023999929,3.0151200294,2.9870727062
1.3056000471,3.0152800083,2.9878365993
1.3087999821,3.0154399872,2.9886004925
1.3120000362,3.0155999660,2.9893641472
1.3151999712,3.0157599449,2.9901280403
1.3184000254,3.0159199238,2.9908919334
1.3215999603,3.0160799026,2.9916558266
1.3248000145,3.0162398815,2.9924197197
1.3279999495,3.0164000988,2.9931840897
1.3312000036,3.0165600777,2.9939479828
1.3344000578,3.0167200565,2.9947118759
1.3375999928,3.0168800354,2.9954755306
1.3408000469,3.0170400143,2.9962394238
1.3439999819,3.0171999931,2.9970030785
1.3472000360,3.0173599720,2.9977672100
1.3503999710,3.0175199509,2.9985308647
1.3536000252,3.0176799297,2.9992949963
1.3567999601,3.0178399086,3.0000588894
1.3600000143,3.0179998875,3.0008227825
1.3631999493,3.0181601048,3.0015864372
1.3664000034,3.0183200836,3.0023508072
1.3696000576,3.0184800625,3.0031147003
1.3727999926,3.0186400414,3.0038783550
1.3760000467,3.0188000202,3.0046424866
1.3791999817,3.0189599991,3.0054061413
1.3824000359,3.0191199780,3.0061700344
1.3855999708,3.0192799568,3.0069339275
1.3888000250,3.0194399357,3.0076982975
1.3919999599,3.0195999146,3.0084617138
1.3952000141,3.0197598934,3.0092251301
1.3983999491,3.0199201107,3.0099890232
1.4016000032,3.0200800896,3.0107533932
1.4048000574,3.0202400684,3.0115175247
1.4079999924,3.0204000473,3.0122809410
1.4112000465,3.0205600262,3.0130448341
1.4143999815,3.0207200050,3.0138092041
1.4176000357,3.0208799839,3.0145728588
1.4207999706,3.0210399628,3.0153367519
1.4240000248,3.0211999416,3.0161006451
1.4271999598,3.0213599205,3.0168642998
1.4304000139,3.0215198994,3.0176281929
1.4335999489,3.0216801167,3.0183918476
1.4368000031,3.0218400955,3.0191562176
1.4400000572,3.0220000744,3.0199201107
1.4431999922,3.0221600533,3.0206840038
1.4464000463,3.0223200321,3.0214476585
1.4495999813,3.0224800110,3.0222117901
1.4528000355,3.0226399899,3.0229754448
1.4559999704,3.0227999687,3.0237395763
1.4592000246,3.0229599476,3.0245032310
1.4623999596,3.0231199265,3.0252671242
1.4656000137,3.0232799053,3.0260310173
1.4687999487,3.0234398842,3.0267946720
1.4720000029,3.0236001015,3.0275590420
1.4752000570,3.0237600803,3.0283229351
1.4783999920,3.0239200592,3.0290865898
1.4816000462,3.0240800381,3.0298509598
1.4847999811,3.0242400169,3.0306143761
1.4880000353,3.0243999958,3.0313785076
1.4911999702,3.0245599747,3.0321424007
1.4944000244,3.0247199535,3.0329060555
1.4975999594,3.0248799324,3.0336699486
1.5008000135,3.0250399113,3.0344343185
1.5039999485,3.0251998901,3.0351982117
1.5072000027,3.0253601074,3.0359618664
1.5104000568,3.0255200863,3.0367257595
1.5135999918,3.0256800652,3.0374896526
1.5168000460,3.0258400440,3.0382533073
1.5199999809,3.0260000229,3.0390174389
1.5232000351,3.0261600018,3.0397813320
1.5263999701,3.0263199806,3.0405452251
1.5296000242,3.0264799595,3.0413088799
1.5327999592,3.0266399384,3.0420732498
1.5360000134,3.0267999172,3.0428371429
1.5391999483,3.0269598961,3.0436007977
1.5424000025,3.0271201134,3.0443646908
1.5456000566,3.0272800922,3.0451288223
1.5487999916,3.0274400711,3.0458922386
1.5520000458,3.0276000500,3.0466566086
1.5551999807,3.0277600288,3.0474202633
1.5584000349,3.0279200077,3.0481841564
1.5615999699,3.0280799866,3.0489480495
1.5648000240,3.0282399654,3.0497121811
1.5679999590,3.0283999443,3.0504755974
1.5712000132,3.0285599232,3.0512399673
1.5743999481,3.0287199020,3.0520036221
1.5776000023,3.0288798809,3.0527677536
1.5808000565,3.0290400982,3.0535314083
1.5839999914,3.0292000771,3.0542953014
1.5872000456,3.0293600559,3.0550591946
1.5903999805,3.0295200348,3.0558230877
1.5936000347,3.0296800137,3.0565869808
1.5967999697,3.0298399925,3.0573511124
1.6000000238,3.0299999714,3.0581145287
1.6031999588,3.0301599503,3.0588788986
1.6064000130,3.0303199291,3.0596425533
1.6095999479,3.0304799080,3.0604064465
1.6128000021,3.0306398869,3.0611705780
1.6160000563,3.0308001041,3.0619342327
1.6191999912,3.0309600830,3.0626981258
1.6224000454,3.0311200619,3.0634617805
1.6255999804,3.0312800407,3.0642256737
1.6288000345,3.0314400196,3.0649898052
1.6319999695,3.0315999985,3.0657534599
1.6352000237,3.0317599773,3.0665178299
1.6383999586,3.0319199562,3.0672814846
1.6416000128,3.0320799351,3.0680453777
1.6447999477,3.0322399139,3.0688085556
1.6480000019,3.0323998928,3.0695729256
1.6512000561,3.0325601101,3.0703370571
1.6543999910,3.0327200890,3.0711007118
1.6576000452,3.0328800678,3.0718646049
1.6607999802,3.0330400467,3.0726284981
1.6640000343,3.0332000256,3.0733921528
1.6671999693,3.0333600044,3.0741562843
1.6704000235,3.0335199833,3.0749199390
1.6735999584,3.0336799622,3.0756838322
1.6768000126,3.0338399410,3.0764479637
1.6799999475,3.0339999199,3.0772118568
1.6832000017,3.0341598988,3.0779757500
1.6864000559,3.0343201160,3.0787396431
1.6895999908,3.0344800949,3.0795035362
1.6928000450,3.0346400738,3.0802674294
1.6959999800,3.0348000526,3.0810310841
1.6992000341,3.0349600315,3.0817949772
1.7023999691,3.0351200104,3.0825588703
1.7056000233,3.0352799892,3.0833227634
1.7087999582,3.0354399681,3.0840864182
1.7120000124,3.0355999470,3.0848503113
1.7151999474,3.0357599258,3.0856139660
1.7184000015,3.0359199047,3.0863783360
1.7216000557,3.0360798836,3.0871417522
1.7247999907,3.0362401009,3.0879054070
1.7280000448,3.0364000797,3.0886693001
1.7311999798,3.0365600586,3.0894334316
1.7344000340,3.0367200375,3.0901975632
1.7375999689,3.0368800163,3.0909609795
1.7408000231,3.0370399952,3.0917251110
1.7439999580,3.0371999741,3.0924892426
1.7472000122,3.0373599529,3.0932528973
1.7503999472,3.0375199318,3.0940165520
1.7536000013,3.0376799107,3.0947804451
1.7568000555,3.0378398895,3.0955443382
1.7599999905,3.0380001068,3.0963082314
1.7632000446,3.0381600857,3.0970723629
1.7663999796,3.0383200645,3.0978362560
1.7696000338,3.0384800434,3.0986003876
1.7727999687,3.0386400223,3.0993642807
1.7760000229,3.0388000011,3.1001276970
1.7791999578,3.0389599800,3.1008913517
1.7824000120,3.0391199589,3.1016552448
1.7855999470,3.0392799377,3.1024193764
1.7888000011,3.0394399166,3.1031832695
1.7920000553,3.0395998955,3.1039471626
1.7951999903,3.0397601128,3.1047105789
1.7984000444,3.0399200916,3.1054744720
1.8015999794,3.0400800705,3.1062386036
1.8048000336,3.0402400494,3.1070029736
1.8079999685,3.0404000282,3.1077666283
1.8112000227,3.0405600071,3.1085305214
1.8143999577,3.0407199860,3.1092944145
1.8176000118,3.0408799648,3.1100580692
1.8207999468,3.0410399437,3.1108217239
1.8240000010,3.0411999226,3.1115858555
1.8272000551,3.0413599014,3.1123499870
1.8303999901,3.0415201187,3.1131136417
1.8336000443,3.0416800976,3.1138772964
1.8367999792,3.0418400764,3.1146411896
1.8400000334,3.0420000553,3.1154048443
1.8431999683,3.0421600342,3.1161692142
1.8464000225,3.0423200130,3.1169331074
1.8495999575,3.0424799919,3.1176967621
1.8528000116,3.0426399708,3.1184606552
1.8559999466,3.0427999496,3.1192245483
1.8592000008,3.0429599285,3.1199882030
1.8624000549,3.0431199074,3.1207523346
1.8655999899,3.0432798862,3.1215162277
1.8688000441,3.0434401035,3.1222801208
1.8719999790,3.0436000824,3.1230437756
1.8752000332,3.0437600613,3.1238076687
1.8783999681,3.0439200401,3.1245732307
1.8816000223,3.0440800190,3.1253395081
1.8847999573,3.0442399979,3.1261832714
1.8880000114,3.0443999767,3.1270744801
1.8911999464,3.0445599556,3.1280691624
1.8944000006,3.0447199345,3.1290893555
1.8976000547,3.0448799133,3.1301169395
1.9007999897,3.0450398922,3.1311447620
1.9040000439,3.0452001095,3.1321728230
1.9071999788,3.0453600883,3.1332006454
1.9104000330,3.0455200672,3.1342289448
1.9135999680,3.0456800461,3.1352896690
1.9168000221,3.0458400249,3.1364228725
1.9199999571,3.0460000038,3.1377599239
1.9232000113,3.0461599827,3.1394779682
1.9263999462,3.0463199615,3.1415638924
1.9296000004,3.0464799404,3.1441259384
1.9328000546,3.0466399193,3.1476783752
1.9359999895,3.0467998981,3.1514058113
1.9392000437,3.0469601154,3.1553652287
1.9423999786,3.0471200943,3.1631729603
1.9456000328,3.0472800732,3.1867969036
1.9487999678,3.0474400520,3.2171883583
1.9520000219,3.0476000309,3.2480020523
1.9551999569,3.1040000916,3.2788836956
1.9584000111,3.1679999828,3.3098084927
1.9615999460,3.2320001125,3.3407323360
1.9648000002,3.2960000038,3.3716607094
1.9680000544,3.3599998951,3.4025876522
1.9711999893,3.4240000248,3.4335124493
1.9744000435,3.4879999161,3.4644408226
1.9775999784,3.5520000458,3.4953663349
1.9808000326,3.6159999371,3.5262937546
1.9839999676,3.6800000668,3.5572209358
1.9872000217,3.7439999580,3.5881481171
1.9903999567,3.8080000877,3.6190750599
1.9936000109,3.8719999790,3.6500022411
1.9967999458,3.9360001087,3.6809282303
2.0000000000,4.0000000000,3.7118332386

==> Figures/toy_1d/toy_1d_resflow_magnified.csv <==
x_sample,y_sample,y_pred,x_sample_mag,y_pred_mag
-0.014,1.720000029,1.600700855,1.275499999,0.001226497
-0.0138,1.723999977,1.602009773,1.27585,0.003517103
-0.0136,1.728000045,1.603319168,1.2762,0.005808544
-0.0134,1.731999993,1.604628801,1.276550001,0.008100402
-0.0132,1.735999942,1.605937839,1.2769,0.010391218
-0.013,1.74000001,1.607248187,1.277249999,0.012684327
-0.0128,1.743999958,1.608558178,1.277600001,0.014976811
-0.0126,1.748000026,1.609866381,1.27795,0.017266166
-0.0124,1.751999974,1.611174822,1.278299999,0.019555938
-0.0122,1.756000042,1.612484932,1.27865,0.021848631
-0.012,1.759999991,1.613793969,1.279,0.024139446
-0.0118,1.764000058,1.615103483,1.279349999,0.026431096
-0.0116,1.768000007,1.616412878,1.2797,0.028722536
-0.0114,1.771999955,1.617721319,1.28005,0.031012309
-0.0112,1.776000023,1.619030714,1.280400001,0.033303749
-0.011,1.779999971,1.620341182,1.28075,0.035597068
-0.0108,1.784000039,1.621651292,1.281099999,0.037889761
-0.0106,1.787999988,1.622959375,1.281450001,0.040178907
-0.0104,1.792000055,1.624268889,1.2818,0.042470556
-0.0102,1.796000004,1.625578761,1.282149999,0.044762832
-0.01,1.799999952,1.626886845,1.2825,0.047051978
-0.0098,1.80400002,1.628196597,1.28285,0.049344045
-0.009600001,1.807999969,1.629506826,1.283199999,0.051636946
-0.0094,1.812000036,1.630815506,1.28355,0.053927135
-0.0092,1.815999985,1.632124662,1.2839,0.056218159
-0.009,1.820000053,1.633434176,1.284250001,0.058509809
-0.0088,1.824000001,1.63474381,1.2846,0.060801667
-0.0086,1.82799995,1.636052847,1.284949999,0.063092482
-0.0084,1.832000017,1.63736105,1.285300001,0.065381837
-0.0082,1.835999966,1.63867116,1.28565,0.067674529
-0.008,1.840000033,1.639980197,1.285999999,0.069965345
-0.0078,1.843999982,1.64128983,1.28635,0.072257203
-0.0076,1.84800005,1.642599106,1.2867,0.074548435
-0.0074,1.851999998,1.643909097,1.28705,0.076840919
-0.0072,1.855999947,1.645217776,1.2874,0.079131109
-0.007,1.860000014,1.646527767,1.28775,0.081423593
-0.0068,1.863999963,1.647837162,1.2881,0.083715033
-0.0066,1.868000031,1.649146318,1.28845,0.086006057
-0.0064,1.871999979,1.650455117,1.2888,0.088296455
-0.0062,1.876000047,1.651763558,1.28915,0.090586227
-0.006,1.879999995,1.653074622,1.2895,0.092880589
-0.0058,1.883999944,1.654382944,1.28985,0.095170152
-0.0056,1.888000011,1.655692697,1.2902,0.097462219
-0.0054,1.89199996,1.657001972,1.29055,0.099753451
-0.0052,1.896000028,1.658311486,1.2909,0.102045101
-0.005,1.899999976,1.659620285,1.29125,0.104335499
-0.0048,1.904000044,1.660930038,1.2916,0.106627566
-0.0046,1.907999992,1.662239313,1.29195,0.108918798
-0.0044,1.911999941,1.66354835,1.2923,0.111209613
-0.0042,1.916000009,1.664858103,1.29265,0.11350168
-0.004,1.919999957,1.666168451,1.293,0.11579479
-0.0038,1.924000025,1.667476296,1.29335,0.118083519
-0.0036,1.927999973,1.668785214,1.2937,0.120374125
-0.0034,1.932000041,1.670095086,1.29405,0.122666401
-0.0032,1.93599999,1.671404719,1.2944,0.124958259
-0.003,1.940000057,1.672713637,1.29475,0.127248865
-0.0028,1.944000006,1.67402339,1.2951,0.129540932
-0.0026,1.947999954,1.675332189,1.29545,0.13183133
-0.0024,1.952000022,1.676643133,1.2958,0.134125483
-0.0022,1.95599997,1.677952409,1.29615,0.136416715
-0.002,1.960000038,1.679260135,1.2965,0.138705236
-0.0018,1.963999987,1.680569768,1.29685,0.140997094
-0.0016,1.968000054,1.681879878,1.2972,0.143289787
-0.0014,1.972000003,1.683188319,1.29755,0.145579559
-0.0012,1.975999951,1.684497714,1.2979,0.147871
-0.001,1.980000019,1.685807347,1.29825,0.150162858
-0.0008,1.983999968,1.687116265,1.2986,0.152453464
-0.0006,1.988000035,1.688425899,1.29895,0.154745323
-0.0004,1.991999984,1.689735889,1.2993,0.157037806
-0.0002,1.996000052,1.691044688,1.29965,0.159328204
0,2,1.692353368,1.3,0.161618394
0.0002,2.000010014,1.693662882,1.30035,0.163910043
0.0004,2.000020027,1.694971919,1.3007,0.166200858
0.0006,2.000030041,1.696282268,1.30105,0.168493968
0.0008,2.000040054,1.697591782,1.3014,0.170785618
0.001,2.000050068,1.698901057,1.30175,0.17307685
0.0012,2.000060082,1.700209498,1.3021,0.175366622
0.0014,2.000070095,1.701519609,1.30245,0.177659315
0.0016,2.000080109,1.702828646,1.3028,0.17995013
0.0018,2.000089884,1.704138637,1.30315,0.182242614
0.002,2.000099897,1.705447674,1.3035,0.184533429
0.0022,2.000109911,1.70675683,1.30385,0.186824453
0.0024,2.000119925,1.708066344,1.3042,0.189116103
0.0026,2.000129938,1.709374785,1.30455,0.191405874
0.0028,2.000139952,1.710685015,1.3049,0.193698776
0.003,2.000149965,1.711994648,1.30525,0.195990634
0.0032,2.000159979,1.713303804,1.3056,0.198281658
0.0034,2.000169992,1.714612722,1.30595,0.200572264
0.0036,2.000180006,1.715921402,1.3063,0.202862454
0.0038,2.00019002,1.717231035,1.30665,0.205154312
0.004,2.000200033,1.718541145,1.307,0.207447004
0.0042,2.000210047,1.719851136,1.30735,0.209739488
0.0044,2.00022006,1.721160173,1.3077,0.212030303
0.0046,2.000230074,1.722468019,1.30805,0.214319032
0.0048,2.000240088,1.723779202,1.3084,0.216613603
0.005,2.000250101,1.725086451,1.30875,0.218901289
0.0052,2.000260115,1.726396084,1.3091,0.221193147
0.0054,2.00026989,1.72770524,1.30945,0.22348417
0.0056,2.000279903,1.729014993,1.3098,0.225776237
0.0058,2.000289917,1.730323434,1.31015,0.228066009
0.006,2.000299931,1.731633663,1.3105,0.230358911
0.0062,2.000309944,1.732943893,1.31085,0.232651812
0.0064,2.000319958,1.734253049,1.3112,0.234942836
0.0066,2.000329971,1.735561609,1.31155,0.237232816
0.0068,2.000339985,1.736871839,1.3119,0.239525718
0.007,2.000349999,1.738180518,1.31225,0.241815907
0.0072,2.000360012,1.739490032,1.3126,0.244107556
0.0074,2.000370026,1.740799308,1.31295,0.246398789
0.0076,2.000380039,1.742107987,1.3133,0.248688978
0.0078,2.000390053,1.743418098,1.31365,0.250981671
0.008,2.000400066,1.744726896,1.314000001,0.253272069
0.0082,2.00041008,1.746037364,1.31435,0.255565387
0.0084,2.000420094,1.747345805,1.314699999,0.257855159
0.0086,2.000430107,1.748654723,1.315050001,0.260145766
0.0088,2.000439882,1.749964237,1.3154,0.262437415
0.009,2.000449896,1.751273274,1.315749999,0.26472823
0.0092,2.000459909,1.752582908,1.3161,0.267020088
0.0094,2.000469923,1.753892779,1.31645,0.269312364
0.009600001,2.000479937,1.755202889,1.316800001,0.271605056
0.0098,2.00048995,1.756511092,1.31715,0.273894411
0.01,2.000499964,1.757821083,1.3175,0.276186895
0.0102,2.000509977,1.75913012,1.317850001,0.278477711
0.0104,2.000519991,1.760438919,1.3182,0.280768108
0.0106,2.000530005,1.761748672,1.318549999,0.283060175
0.0108,2.000540018,1.763058662,1.318900001,0.285352659
0.011,2.000550032,1.76436615,1.31925,0.287640762
0.0112,2.000560045,1.765676141,1.319599999,0.289933246
0.0114,2.000570059,1.766986609,1.31995,0.292226565
0.0116,2.000580072,1.768294215,1.3203,0.294514877
0.0118,2.000590086,1.769603968,1.320650001,0.296806943
0.012,2.0006001,1.770914316,1.321,0.299100053
0.0122,2.000610113,1.7722224,1.32135,0.301389199
0.0124,2.000619888,1.773532629,1.321700001,0.303682101
0.0126,2.000629902,1.774841428,1.32205,0.305972499
0.0128,2.000639916,1.776150465,1.322399999,0.308263314
0.013,2.000649929,1.777460694,1.322750001,0.310556215
0.0132,2.000659943,1.778770208,1.3231,0.312847865
0.0134,2.000669956,1.780079603,1.323449999,0.315139306
0.0136,2.00067997,1.781388044,1.3238,0.317429078
0.0138,2.000689983,1.782698035,1.32415,0.319721562
0.014,2.000699997,1.784006953,1.324500001,0.322012168
0.0142,2.000710011,1.785316587,1.32485,0.324304026
0.0144,2.000720024,1.786625147,1.3252,0.326594007
0.0146,2.000730038,1.787934065,1.325550001,0.328884614
0.0148,2.000740051,1.789244294,1.3259,0.331177515
0.015,2.000750065,1.790554524,1.326249999,0.333470416
0.0152,2.000760078,1.791863203,1.326600001,0.335760605
0.0154,2.000770092,1.793172836,1.32695,0.338052464
0.0156,2.000780106,1.794481874,1.327299999,0.340343279
0.015799999,2.000790119,1.795791388,1.327649999,0.342634928
0.016000001,2.000799894,1.797100663,1.328000001,0.344926161
0.0162,2.000809908,1.798410416,1.328350001,0.347218227
0.0164,2.000819922,1.799718857,1.3287,0.349507999
0.0166,2.000829935,1.801029086,1.329049999,0.351800901
0.016799999,2.000839949,1.802338243,1.329399999,0.354091924
0.017000001,2.000849962,1.803647637,1.329750002,0.356383365
0.017200001,2.000859976,1.804956436,1.330100001,0.358673763
0.0174,2.000869989,1.806265473,1.33045,0.360964578
0.0176,2.000880003,1.807574272,1.3308,0.363254976
0.0178,2.000890017,1.808883429,1.331149999,0.365546
0.017999999,2.00090003,1.810194135,1.331499999,0.367839736
0.018200001,2.000910044,1.811502576,1.331850001,0.370129508
0.0184,2.000920057,1.812812209,1.332200001,0.372421366
0.0186,2.000930071,1.814122677,1.33255,0.374714684
0.0188,2.000940085,1.815431595,1.332899999,0.377005291
0.018999999,2.000950098,1.816740751,1.333249999,0.379296315
0.019200001,2.000960112,1.818049789,1.333600002,0.38158713
0.019400001,2.000969887,1.81935823,1.333950001,0.383876902
0.0196,2.0009799,1.820667028,1.3343,0.3861673
0.0198,2.000989914,1.821977973,1.33465,0.388461453
0.02,2.000999928,1.823286772,1.334999999,0.390751851
0.020199999,2.001009941,1.824595451,1.335349999,0.39304204
0.020400001,2.001019955,1.825905442,1.335700001,0.395334524
0.0206,2.001029968,1.827215314,1.336050001,0.397626799
0.0208,2.001039982,1.828523874,1.3364,0.39991678
0.021,2.001049995,1.829832912,1.336749999,0.402207595
0.021199999,2.001060009,1.831142902,1.337099999,0.404500079
0.021400001,2.001070023,1.832452655,1.337450002,0.406792146
0.021600001,2.001080036,1.833761692,1.337800001,0.409082961
0.0218,2.00109005,1.835071325,1.33815,0.411374819
0.022,2.001100063,1.836379767,1.3385,0.413664591
0.0222,2.001110077,1.837690234,1.338849999,0.41595791
0.022399999,2.001120091,1.838998437,1.339199999,0.418247265
0.022600001,2.001130104,1.840308547,1.339550001,0.420539957
0.0228,2.001140118,1.841616273,1.339900001,0.422828478
0.023,2.001149893,1.842926979,1.34025,0.425122213
0.0232,2.001159906,1.844235659,1.340599999,0.427412403
0.023399999,2.00116992,1.845546484,1.340949999,0.429706347
0.023600001,2.001179934,1.846854329,1.341300002,0.431995076
0.023800001,2.001189947,1.848165155,1.341650001,0.43428902
0.024,2.001199961,1.849473,1.342,0.436577749
0.0242,2.001209974,1.850782156,1.34235,0.438868773
0.0244,2.001219988,1.852091074,1.342699999,0.44115938
0.024599999,2.001230001,1.853401899,1.343049999,0.443453324
0.024800001,2.001240015,1.854710937,1.343400001,0.445744139
0.025,2.001250029,1.85602057,1.343750001,0.448035997
0.0252,2.001260042,1.85732913,1.3441,0.450325978
0.0254,2.001270056,1.858637929,1.344449999,0.452616376
0.025599999,2.001280069,1.859948754,1.344799999,0.45491032
0.025800001,2.001290083,1.861258149,1.345150002,0.457201761
0.026000001,2.001300097,1.862567186,1.345500001,0.459492576
0.0262,2.00131011,1.863875747,1.34585,0.461782557
0.0264,2.001319885,1.865185261,1.3462,0.464074206
0.0266,2.001329899,1.866494775,1.346549999,0.466365856
0.026799999,2.001339912,1.867803812,1.346899999,0.468656671
0.027000001,2.001349926,1.869112849,1.347250001,0.470947486
0.0272,2.00135994,1.870423079,1.347600001,0.473240387
0.0274,2.001369953,1.871731877,1.34795,0.475530785
0.0276,2.001379967,1.872988939,1.348299999,0.477730644
0.027799999,2.00138998,1.874140859,1.348649999,0.479746503
0.028000001,2.001399994,1.875292778,1.349000002,0.481762362
0.028200001,2.001410008,1.876444578,1.349350001,0.483778012
0.0284,2.001420021,1.87759614,1.3497,0.485793245
0.0286,2.001430035,1.878747702,1.35005,0.487808478
0.0288,2.001440048,1.879899383,1.350399999,0.48982392
0.028999999,2.001450062,1.881051898,1.350749999,0.491840822
0.029200001,2.001460075,1.882203817,1.351100001,0.49385668
0.0294,2.001470089,1.883355022,1.351450001,0.495871288
0.0296,2.001480103,1.884506345,1.3518,0.497886103
0.0298,2.001490116,1.885658741,1.352149999,0.499902797
0.029999999,2.001499891,1.886810064,1.352499999,0.501917613
0.030200001,2.001509905,1.887961268,1.352850002,0.50393222
0.030400001,2.001519918,1.889113665,1.353200001,0.505948913
0.0306,2.001529932,1.890265107,1.35355,0.507963938
0.0308,2.001539946,1.891416907,1.3539,0.509979588
0.031,2.001549959,1.892569423,1.354249999,0.51199649
0.031199999,2.001559973,1.893719912,1.354599999,0.514009845
0.031399999,2.001569986,1.894873023,1.354949998,0.51602779
0.031599999,2.00158,1.89602387,1.355299997,0.518041772
0.031800002,2.001590014,1.897175431,1.355650003,0.520057005
0.032000002,2.001600027,1.898326755,1.356000003,0.522071821
0.032200001,2.001610041,1.899479628,1.356350002,0.524089348
0.032400001,2.001620054,1.900630951,1.356700001,0.526104164
0.032600001,2.001630068,1.901782751,1.357050001,0.528119814
0.0328,2.001640081,1.902934551,1.3574,0.530135465
0.033,2.001650095,1.904087067,1.35775,0.532152367
0.0332,2.001660109,1.905237198,1.358099999,0.534165096
0.033399999,2.001669884,1.906389594,1.358449998,0.53618179
0.033599999,2.001679897,1.907291412,1.358799998,0.537759972
0.033799999,2.001689911,1.907772899,1.359149997,0.538602573
0.034000002,2.001699925,1.908215165,1.359500003,0.539376539
0.034200002,2.001709938,1.908657551,1.359850003,0.540150714
0.034400001,2.001719952,1.909100771,1.360200002,0.540926349
0.034600001,2.001729965,1.909543395,1.360550001,0.541700941
0.034800001,2.001739979,1.909985781,1.360900001,0.542475116
0.035,2.001749992,1.910429001,1.36125,0.543250752
0.0352,2.001760006,1.910871387,1.3616,0.544024926
0.0354,2.00177002,1.911314607,1.361949999,0.544800562
0.035599999,2.001780033,1.911757112,1.362299998,0.545574945
0.035799999,2.001790047,1.912199855,1.362649998,0.546349746
0.035999999,2.00180006,1.912642479,1.362999997,0.547124338
0.036200002,2.001810074,1.913086057,1.363350003,0.547900599
0.036400002,2.001820087,1.913528085,1.363700003,0.548674148
0.036600001,2.001830101,1.913970947,1.364050002,0.549449158
0.036800001,2.001840115,1.914413095,1.364400001,0.550222915
0.037000001,2.00184989,1.914847732,1.364750001,0.55098353
0.0372,2.001859903,1.91528213,1.3651,0.551743728
0.0374,2.001869917,1.915716171,1.36545,0.5525033
0.0376,2.001879931,1.916150212,1.365799999,0.553262872
0.037799999,2.001889944,1.916584969,1.366149998,0.554023695
0.037999999,2.001899958,1.91701889,1.366499998,0.554783058
0.038199998,2.001909971,1.917453528,1.366849997,0.555543673
0.038400002,2.001919985,1.917874217,1.367200003,0.55627988
0.038600002,2.001929998,1.918289423,1.367550003,0.55700649
0.038800001,2.001940012,1.918704629,1.367900002,0.557733101
0.039000001,2.001950026,1.919119954,1.368250001,0.55845992
0.039200001,2.001960039,1.919527292,1.368600001,0.559172762
0.0394,2.001970053,1.919827819,1.36895,0.559698683
0.0396,2.001980066,1.920128465,1.3693,0.560224813
0.039799999,2.00199008,1.920429111,1.369649999,0.560750943
0.039999999,2.002000094,1.920675755,1.369999998,0.56118257
0.040199999,2.002010107,1.920909882,1.370349998,0.561592293
0.040399998,2.002019882,1.921144605,1.370699997,0.562003058
0.040600002,2.002029896,1.921379089,1.371050003,0.562413406
0.040800002,2.002039909,1.921613336,1.371400003,0.562823337
0.041000001,2.002049923,1.921847701,1.371750002,0.563233477
0.041200001,2.002059937,1.922082186,1.372100001,0.563643825
0.041400001,2.00206995,1.922316909,1.372450001,0.56405459
0.0416,2.002079964,1.922551036,1.3728,0.564464313
0.0418,2.002089977,1.922785282,1.37315,0.564874244
0.041999999,2.002099991,1.923020124,1.373499999,0.565285218
0.042199999,2.002110004,1.923254013,1.373849998,0.565694523
0.042399999,2.002120018,1.923488855,1.374199998,0.566105497
0.042599998,2.002130032,1.92372334,1.374549997,0.566515845
0.042800002,2.002140045,1.923957825,1.374900003,0.566926193
0.043000002,2.002150059,1.92419219,1.375250003,0.567336333
0.043200001,2.002160072,1.924396992,1.375600002,0.567694735
0.043400001,2.002170086,1.924572587,1.375950001,0.568002027
0.0436,2.0021801,1.924748898,1.376300001,0.568310571
0.0438,2.002190113,1.924925089,1.37665,0.568618906
0.044,2.002199888,1.925101519,1.377,0.568927658
0.044199999,2.002209902,1.925277352,1.377349999,0.569235367
0.044399999,2.002219915,1.925453544,1.377699998,0.569543701
0.044599999,2.002229929,1.925629735,1.378049998,0.569852036
0.044799998,2.002239943,1.92580545,1.378399997,0.570159537
0.045000002,2.002249956,1.925982118,1.378750003,0.570468706
0.045200001,2.00225997,1.926158309,1.379100002,0.570777041
0.045400001,2.002269983,1.926334024,1.379450002,0.571084541
0.045600001,2.002279997,1.926510453,1.379800001,0.571393293
0.0458,2.002290011,1.926686525,1.380150001,0.571701419
0.046,2.002300024,1.926862717,1.3805,0.572009754
0.0462,2.002310038,1.92703867,1.380849999,0.572317672
0.046399999,2.002320051,1.927214861,1.381199999,0.572626007
0.046599999,2.002330065,1.927390933,1.381549998,0.572934133
0.046799999,2.002340078,1.927567244,1.381899998,0.573242676
0.046999998,2.002350092,1.927743197,1.382249997,0.573550594
0.047200002,2.002360106,1.927919507,1.382600003,0.573859137
0.047400001,2.002370119,1.928095818,1.382950002,0.574167681
0.047600001,2.002379894,1.928271771,1.383300002,0.574475598
0.047800001,2.002389908,1.928447723,1.383650001,0.574783516
0.048,2.002399921,1.928623796,1.384000001,0.575091642
0.0482,2.002409935,1.928799987,1.38435,0.575399977
0.0484,2.002419949,1.928976059,1.384699999,0.575708103
0.048599999,2.002429962,1.92915237,1.385049999,0.576016647
0.048799999,2.002439976,1.929328442,1.385399998,0.576324773
0.048999999,2.002449989,1.929435015,1.385749998,0.576511276
0.049199998,2.002460003,1.929540634,1.386099997,0.57669611
0.049400002,2.002470017,1.929646373,1.386450003,0.576881152
0.049600001,2.00248003,1.929751515,1.386800002,0.577065152
0.049800001,2.002490044,1.929857135,1.387150002,0.577249986
0.050000001,2.002500057,1.929962874,1.387500001,0.577435029
0.0502,2.002510071,1.930068016,1.387850001,0.577619028
0.0504,2.002520084,1.930173636,1.3882,0.577803862
0.0506,2.002530098,1.930279136,1.388549999,0.577988487
0.050799999,2.002540112,1.930384874,1.388899999,0.57817353
0.050999999,2.002549887,1.930490017,1.389249998,0.57835753
0.051199999,2.0025599,1.930595756,1.389599998,0.578542572
0.051399998,2.002569914,1.93070066,1.389949997,0.578726155
0.051600002,2.002579927,1.930806518,1.390300003,0.578911406
0.051800001,2.002589941,1.930912018,1.390650002,0.579096031
0.052000001,2.002599955,1.931017399,1.391000002,0.579280448
0.052200001,2.002609968,1.931123138,1.391350001,0.579465491
0.0524,2.002619982,1.931228638,1.391700001,0.579650116
0.0526,2.002629995,1.9313339,1.39205,0.579834324
0.0528,2.002640009,1.931439519,1.392399999,0.580019158
0.052999999,2.002650023,1.931545019,1.392749999,0.580203783
0.053199999,2.002660036,1.931650758,1.393099998,0.580388826
0.053399999,2.00267005,1.931756258,1.393449998,0.580573452
0.053599998,2.002680063,1.931861639,1.393799997,0.580757868
0.053800002,2.002690077,1.931966782,1.394150003,0.580941868
0.054000001,2.00270009,1.93207252,1.394500002,0.581126911
0.054200001,2.002710104,1.932134152,1.394850002,0.581234765
0.054400001,2.002720118,1.932179928,1.395200001,0.581314874
0.0546,2.002729893,1.932226062,1.395550001,0.581395608
0.0548,2.002739906,1.9322716,1.3959,0.5814753
0.055,2.00274992,1.932317615,1.396249999,0.581555826
0.055199999,2.002759934,1.93236351,1.396599999,0.581636143
0.055399999,2.002769947,1.932408929,1.396949998,0.581715626
0.055599999,2.002779961,1.932454586,1.397299998,0.581795526
0.055799998,2.002789974,1.932500362,1.397649997,0.581875634
0.056000002,2.002799988,1.932546258,1.398000003,0.581955951
0.056200001,2.002810001,1.932592154,1.398350002,0.582036269
0.056400001,2.002820015,1.93263793,1.398700002,0.582116377
0.056600001,2.002830029,1.932683468,1.399050001,0.582196069
0.0568,2.002840042,1.932729483,1.399400001,0.582276595
0.057,2.002850056,1.932775021,1.39975,0.582356286
0.0572,2.002860069,1.932821035,1.400099999,0.582436812
0.057399999,2.002870083,1.932866812,1.400449999,0.582516921
0.057599999,2.002880096,1.932912231,1.400799998,0.582596403
0.057799999,2.00289011,1.932957888,1.401149998,0.582676303
0.057999998,2.002899885,1.933004141,1.401499997,0.582757247
0.058200002,2.002909899,1.93304956,1.401850003,0.582836729
0.058400001,2.002919912,1.933095217,1.402200002,0.582916629
0.058600001,2.002929926,1.933141112,1.402550002,0.582996947
0.058800001,2.00293994,1.933187246,1.402900001,0.583077681
0.059,2.002949953,1.933232665,1.403250001,0.583157164
0.0592,2.002959967,1.93327868,1.4036,0.58323769
0.0594,2.00296998,1.933324218,1.403949999,0.583317381
0.059599999,2.002979994,1.933369994,1.404299999,0.58339749
0.059799999,2.002990007,1.933415771,1.404649998,0.583477598
0.059999999,2.003000021,1.933461785,1.404999998,0.583558124
0.060199998,2.003010035,1.933507443,1.405349997,0.583638024
0.060400002,2.003020048,1.933553338,1.405700003,0.583718342
0.060600001,2.003030062,1.933599114,1.406050002,0.58379845
0.060800001,2.003040075,1.933644891,1.406400002,0.583878559
0.061000001,2.003050089,1.933690429,1.406750001,0.58395825
0.0612,2.003060103,1.933735848,1.407100001,0.584037733
0.0614,2.003070116,1.93378222,1.40745,0.584118885
0.0616,2.003079891,1.933827639,1.407799999,0.584198368
0.061799999,2.003089905,1.933873773,1.408149999,0.584279102
0.061999999,2.003099918,1.933919549,1.408499998,0.584359211
0.062199999,2.003109932,1.933965445,1.408849998,0.584439528
0.062399998,2.003119946,1.934011221,1.409199997,0.584519637
0.062600002,2.003129959,1.934056997,1.409550003,0.584599745
0.062799998,2.003139973,1.934102297,1.409899996,0.584679019
0.063000001,2.003149986,1.934148431,1.410250002,0.584759754
0.063199997,2.00316,1.934194446,1.410599995,0.58484028
0.0634,2.003170013,1.934239864,1.410950001,0.584919763
0.063600004,2.003180027,1.934285641,1.411300006,0.584999871
0.0638,2.003190041,1.934331417,1.411649999,0.58507998
0.064000003,2.003200054,1.934376955,1.412000005,0.585159671
0.064199999,2.003210068,1.934422731,1.412349998,0.58523978
0.064400002,2.003220081,1.934468627,1.412700004,0.585320097
0.064599998,2.003230095,1.934514403,1.413049997,0.585400206
0.064800002,2.003240109,1.93456018,1.413400003,0.585480314
0.064999998,2.003249884,1.934606075,1.413749996,0.585560632
0.065200001,2.003259897,1.934651852,1.414100002,0.58564074
0.065399997,2.003269911,1.934697628,1.414449995,0.585720849
0.0656,2.003279924,1.934743643,1.414800001,0.585801375
0.065800004,2.003289938,1.934788823,1.415150006,0.58588044
0.066,2.003299952,1.934834957,1.415499999,0.585961175
0.066200003,2.003309965,1.934880376,1.415850005,0.586040658
0.066399999,2.003319979,1.934926152,1.416199998,0.586120766
0.066600002,2.003329992,1.934972286,1.416550004,0.586201501
0.066799998,2.003340006,1.935018063,1.416899997,0.58628161
0.067000002,2.00335002,1.93506372,1.417250003,0.586361509
0.067199998,2.003360033,1.935109496,1.417599996,0.586441618
0.067400001,2.003370047,1.935155273,1.417950002,0.586521727
0.067599997,2.00338006,1.935201049,1.418299995,0.586601836
0.0678,2.003390074,1.935247183,1.418650001,0.58668257
0.068000004,2.003400087,1.935292602,1.419000006,0.586762053
0.0682,2.003410101,1.935338378,1.419349999,0.586842162
0.068400003,2.003420115,1.935384154,1.419700005,0.58692227
0.068599999,2.00342989,1.93543005,1.420049998,0.587002587
0.068800002,2.003439903,1.935475707,1.420400004,0.587082487
0.068999998,2.003449917,1.935521483,1.420749997,0.587162596
0.069200002,2.00345993,1.935567141,1.421100003,0.587242496
0.069399998,2.003469944,1.935613275,1.421449996,0.587323231
0.069600001,2.003479958,1.935658813,1.421800002,0.587402922
0.069799997,2.003489971,1.935704589,1.422149995,0.587483031
0.07,2.003499985,1.935750365,1.422500001,0.587563139
0.070200004,2.003509998,1.935796142,1.422850006,0.587643248
0.0704,2.003520012,1.935841918,1.423199999,0.587723357
0.070600003,2.003530026,1.935887933,1.423550005,0.587803882
0.070799999,2.003540039,1.935933232,1.423899998,0.587883157
0.071000002,2.003550053,1.93597889,1.424250004,0.587963057
0.071199998,2.003560066,1.936024904,1.424599997,0.588043583
0.071400002,2.00357008,1.936070681,1.424950003,0.588123691
0.071599998,2.003580093,1.936116695,1.425299996,0.588204217
0.071800001,2.003590107,1.93616271,1.425650002,0.588284743
0.071999997,2.003599882,1.936208367,1.425999995,0.588364643
0.0722,2.003609896,1.936254144,1.426350001,0.588444751
0.072400004,2.003619909,1.936299563,1.426700006,0.588524234
0.0726,2.003629923,1.936345696,1.427049999,0.588604969
0.072800003,2.003639936,1.936391354,1.427400005,0.588684869
0.072999999,2.00364995,1.936436892,1.427749998,0.58876456
0.073200002,2.003659964,1.936482787,1.428100004,0.588844877
0.073399998,2.003669977,1.936528564,1.428449997,0.588924986
0.073600002,2.003679991,1.93657434,1.428800003,0.589005095
0.073799998,2.003690004,1.936620116,1.429149996,0.589085203
0.074000001,2.003700018,1.936665893,1.429500002,0.589165312
0.074199997,2.003710032,1.936711669,1.429849995,0.589245421
0.0744,2.003720045,1.936757565,1.430200001,0.589325738
0.074600004,2.003730059,1.936803103,1.430550006,0.589405429
0.0748,2.003740072,1.936849117,1.430899999,0.589485955
0.075000003,2.003750086,1.936894894,1.431250005,0.589566064
0.075199999,2.003760099,1.936940312,1.431599998,0.589645547
0.075400002,2.003770113,1.936986089,1.431950004,0.589725655
0.075599998,2.003779888,1.937031865,1.432299997,0.589805764
0.075800002,2.003789902,1.937077999,1.432650003,0.589886498
0.075999998,2.003799915,1.937123776,1.432999996,0.589966607
0.076200001,2.003809929,1.937169194,1.433350002,0.59004609
0.076399997,2.003819943,1.937215567,1.433699995,0.590127242
0.0766,2.003829956,1.937261105,1.434050001,0.590206933
0.076800004,2.00383997,1.937306762,1.434400006,0.590286833
0.077,2.003849983,1.937352538,1.434749999,0.590366942
0.077200003,2.003859997,1.937398315,1.435100005,0.59044705
0.077399999,2.00387001,1.937443852,1.435449998,0.590526742
0.077600002,2.003880024,1.937489867,1.435800004,0.590607268
0.077799998,2.003890038,1.937535644,1.436149997,0.590687376
0.078000002,2.003900051,1.937581301,1.436500003,0.590767276
0.078199998,2.003910065,1.93762672,1.436849996,0.590846759
0.078400001,2.003920078,1.937672496,1.437200002,0.590926868
0.078599997,2.003930092,1.937718749,1.437549995,0.591007811
0.0788,2.003940105,1.937764406,1.437900001,0.591087711
0.079000004,2.003950119,1.937810302,1.438250006,0.591168028
0.0792,2.003959894,1.937856078,1.438599999,0.591248137
0.079400003,2.003969908,1.937901855,1.438950005,0.591328245
0.079599999,2.003979921,1.937947631,1.439299998,0.591408354
0.079800002,2.003989935,1.937993407,1.439650004,0.591488463
0.079999998,2.003999949,1.938038945,1.439999997,0.591568154
0.080200002,2.004009962,1.93808496,1.440350003,0.59164868
0.080399998,2.004019976,1.938130498,1.440699996,0.591728371
0.080600001,2.004029989,1.938176632,1.441050002,0.591809106
0.080799997,2.004040003,1.938222051,1.441399995,0.591888589
0.081,2.004050016,1.938267946,1.44175,0.591968906
0.081200004,2.00406003,1.938313723,1.442100006,0.592049015
0.0814,2.004070044,1.938359261,1.442449999,0.592128706
0.081600003,2.004080057,1.938405275,1.442800005,0.592209232
0.081799999,2.004090071,1.938451052,1.443149998,0.59228934
0.082000002,2.004100084,1.938496709,1.443500004,0.592369241
0.082199998,2.004110098,1.938542962,1.443849997,0.592450184
0.082400002,2.004120112,1.938588262,1.444200003,0.592529458
0.082599998,2.004129887,1.938634157,1.444549996,0.592609775
0.082800001,2.0041399,1.938680172,1.444900002,0.592690301
0.082999997,2.004149914,1.93872571,1.445249994,0.592769992
0.0832,2.004159927,1.938771725,1.4456,0.592850518
0.083400004,2.004169941,1.938817263,1.445950006,0.59293021
0.0836,2.004179955,1.938863039,1.446299999,0.593010318
0.083800003,2.004189968,1.938908815,1.446650005,0.593090427
0.083999999,2.004199982,1.938954592,1.446999998,0.593170536
0.084200002,2.004209995,1.939000368,1.447350004,0.593250644
0.084399998,2.004220009,1.939046264,1.447699997,0.593330961
0.084600002,2.004230022,1.939091802,1.448050003,0.593410653
0.084799998,2.004240036,1.939137459,1.448399996,0.593490553
0.085000001,2.00425005,1.939183354,1.448750002,0.59357087
0.085199997,2.004260063,1.939229131,1.449099994,0.593650979
0.0854,2.004270077,1.939275265,1.44945,0.593731713
0.085600004,2.00428009,1.939320684,1.449800006,0.593811196
0.0858,2.004290104,1.93936646,1.450149999,0.593891305
0.086000003,2.004300118,1.939411998,1.450500005,0.593970996
0.086199999,2.004309893,1.93945837,1.450849998,0.594052148
0.086400002,2.004319906,1.939503789,1.451200004,0.594131631
0.086599998,2.00432992,1.939549565,1.451549997,0.594211739
0.086800002,2.004339933,1.93959558,1.451900003,0.594292265
0.086999998,2.004349947,1.939641357,1.452249996,0.594372374
0.087200001,2.004359961,1.939687133,1.452600002,0.594452482
0.087399997,2.004369974,1.939732671,1.452949994,0.594532174
0.0876,2.004379988,1.939778447,1.4533,0.594612283
0.087800004,2.004390001,1.939824224,1.453650006,0.594692391
0.088,2.004400015,1.93987,1.453999999,0.5947725
0.088200003,2.004410029,1.939916015,1.454350005,0.594853026
0.088399999,2.004420042,1.939961791,1.454699998,0.594933134
0.088600002,2.004430056,1.940006971,1.455050004,0.5950122
0.088799998,2.004440069,1.940053225,1.455399997,0.595093143
0.089000002,2.004450083,1.94009912,1.455750003,0.59517346
0.089199998,2.004460096,1.940144777,1.456099996,0.59525336
0.089400001,2.00447011,1.940190673,1.456450002,0.595333678
0.089599997,2.004479885,1.940236569,1.456799994,0.595413995
0.0898,2.004489899,1.940281987,1.45715,0.595493478
0.090000004,2.004499912,1.940328002,1.457500006,0.595574004
0.0902,2.004509926,1.940373421,1.457849999,0.595653486
0.090400003,2.004519939,1.940419555,1.458200005,0.595734221
0.090599999,2.004529953,1.940465212,1.458549998,0.595814121
0.090800002,2.004539967,1.94051075,1.458900004,0.595893812
0.090999998,2.00454998,1.940556765,1.459249997,0.595974338
0.091200002,2.004559994,1.940602541,1.459600003,0.596054447
0.091399998,2.004570007,1.940648317,1.459949996,0.596134555
0.091600001,2.004580021,1.940694094,1.460300002,0.596214664
0.091799997,2.004590035,1.940739751,1.460649994,0.596294564
0.092,2.004600048,1.940785408,1.461,0.596374464
0.092200004,2.004610062,1.94083178,1.461350006,0.596455616
0.0924,2.004620075,1.940877199,1.461699999,0.596535099
0.092600003,2.004630089,1.940922976,1.462050005,0.596615207
0.092799999,2.004640102,1.940968752,1.462399998,0.596695316
0.093000002,2.004650116,1.941014528,1.462750004,0.596775425
0.093199998,2.004659891,1.941060305,1.463099997,0.596855533
0.093400002,2.004669905,1.941106081,1.463450003,0.596935642
0.093599998,2.004679918,1.941151619,1.463799996,0.597015333
0.093800001,2.004689932,1.941197634,1.464150001,0.597095859
0.093999997,2.004699945,1.941243053,1.464499994,0.597175342
0.0942,2.004709959,1.941289306,1.46485,0.597256285
0.094400004,2.004719973,1.941334724,1.465200006,0.597335768
0.0946,2.004729986,1.94138062,1.465549999,0.597416085
0.094800003,2.00474,1.941426396,1.465900005,0.597496194
0.094999999,2.004750013,1.941471577,1.466249998,0.597575259
0.095200002,2.004760027,1.941517949,1.466600004,0.597656411
0.095399998,2.004770041,1.941563726,1.466949997,0.59773652
0.095600002,2.004780054,1.941609502,1.467300003,0.597816628
0.095799997,2.004790068,1.941655159,1.467649995,0.597896528
0.096000001,2.004800081,1.941701055,1.468000001,0.597976846
0.096199997,2.004810095,1.941746831,1.468349994,0.598056954
0.0964,2.004820108,1.941792607,1.4687,0.598137063
0.096600004,2.004829884,1.941838384,1.469050006,0.598217171
0.0968,2.004839897,1.94188416,1.469399999,0.59829728
0.097000003,2.004849911,1.941929579,1.469750005,0.598376763
0.097199999,2.004859924,1.941975713,1.470099998,0.598457497
0.097400002,2.004869938,1.942021489,1.470450004,0.598537606
0.097599998,2.004879952,1.942067266,1.470799997,0.598617715
0.097800002,2.004889965,1.942113042,1.471150003,0.598697823
0.097999997,2.004899979,1.942158818,1.471499995,0.598777932
0.098200001,2.004909992,1.942204356,1.471850001,0.598857623
0.098399997,2.004920006,1.94225049,1.472199994,0.598938358
0.0986,2.004930019,1.942296267,1.47255,0.599018467
0.098800004,2.004940033,1.942341805,1.472900006,0.599098158
0.099,2.004950047,1.942387939,1.473249999,0.599178892
0.099200003,2.00496006,1.942433357,1.473600005,0.599258375
0.099399999,2.004970074,1.942478895,1.473949998,0.599338067
0.099600002,2.004980087,1.94252491,1.474300004,0.599418593
0.099799998,2.004990101,1.942571044,1.474649997,0.599499327
0.100000002,2.005000114,1.942616463,1.475000003,0.59957881
0.100199997,2.00500989,1.942662001,1.475349995,0.599658501
0.100400001,2.005019903,1.942707896,1.475700001,0.599738818
0.100599997,2.005029917,1.942753911,1.476049994,0.599819344
0.1008,2.00503993,1.942799687,1.4764,0.599899453
0.101000004,2.005049944,1.942845583,1.476750006,0.59997977
0.1012,2.005059958,1.942891121,1.477099999,0.600059462
0.101400003,2.005069971,1.942936897,1.477450005,0.60013957
0.101599999,2.005079985,1.942982912,1.477799998,0.600220096
0.101800002,2.005089998,1.943028092,1.478150004,0.600299162
0.101999998,2.005100012,1.943074226,1.478499997,0.600379896
0.102200002,2.005110025,1.943120003,1.478850003,0.600460005
0.102399997,2.005120039,1.943165422,1.479199995,0.600539488
0.102600001,2.005130053,1.943211436,1.479550001,0.600620014
0.102799997,2.005140066,1.943257213,1.479899994,0.600700122
0.103,2.00515008,1.943302989,1.48025,0.600780231
0.103200004,2.005160093,1.943348885,1.480600006,0.600860548
0.103399999,2.005170107,1.943394542,1.480949999,0.600940448
0.103600003,2.005179882,1.943440318,1.481300005,0.601020557
0.103799999,2.005189896,1.943486095,1.481649998,0.601100665
0.104000002,2.005199909,1.943532229,1.482000004,0.6011814
0.104199998,2.005209923,1.943577886,1.482349997,0.6012613
0.104400002,2.005219936,1.943623662,1.482700003,0.601341409
0.104599997,2.00522995,1.943669438,1.483049995,0.601421517
0.104800001,2.005239964,1.943715215,1.483400001,0.601501626
0.104999997,2.005249977,1.94376123,1.483749994,0.601582152
0.1052,2.005259991,1.943806648,1.4841,0.601661635
0.105400004,2.005270004,1.943852425,1.484450006,0.601741743
0.105599999,2.005280018,1.943898082,1.484799999,0.601821643
0.105800003,2.005290031,1.943943858,1.485150005,0.601901752
0.105999999,2.005300045,1.943989873,1.485499998,0.601982278
0.106200002,2.005310059,1.944035649,1.485850004,0.602062386
0.106399998,2.005320072,1.944081426,1.486199997,0.602142495
0.106600002,2.005330086,1.944127202,1.486550003,0.602222604
0.106799997,2.005340099,1.944172978,1.486899995,0.602302712
0.107000001,2.005350113,1.944218397,1.487250001,0.602382195
0.107199997,2.005359888,1.94426465,1.487599994,0.602463138
0.1074,2.005369902,1.944310069,1.48795,0.602542621
0.107600004,2.005379915,1.944356084,1.488300006,0.602623147
0.107799999,2.005389929,1.944401979,1.488649999,0.602703464
0.108000003,2.005399942,1.944447637,1.489000005,0.602783364
0.108199999,2.005409956,1.944493294,1.489349998,0.602863264
0.108400002,2.00541997,1.94453907,1.489700004,0.602943373
0.108599998,2.005429983,1.944584847,1.490049997,0.603023481
0.108800001,2.005439997,1.944630623,1.490400002,0.60310359
0.108999997,2.00545001,1.944676518,1.490749995,0.603183907
0.109200001,2.005460024,1.944722533,1.491100001,0.603264433
0.109399997,2.005470038,1.944767714,1.491449994,0.603343499
0.1096,2.005480051,1.944813609,1.4918,0.603423816
0.109800004,2.005490065,1.944859266,1.492150006,0.603503716
0.109999999,2.005500078,1.9449054,1.492499999,0.603584451
0.110200003,2.005510092,1.944951057,1.492850005,0.60366435
0.110399999,2.005520105,1.944996476,1.493199998,0.603743833
0.110600002,2.005530119,1.94504261,1.493550004,0.603824568
0.110799998,2.005539894,1.945088387,1.493899997,0.603904676
0.111000001,2.005549908,1.945134163,1.494250002,0.603984785
0.111199997,2.005559921,1.945179939,1.494599995,0.604064894
0.111400001,2.005569935,1.945225835,1.494950001,0.604145211
0.111599997,2.005579948,1.945271492,1.495299994,0.604225111
0.1118,2.005589962,1.945317388,1.49565,0.604305428
0.112000004,2.005599976,1.945363283,1.496000006,0.604385746
0.112199999,2.005609989,1.945408702,1.496349999,0.604465228
0.112400003,2.005620003,1.945454478,1.496700005,0.604545337
0.112599999,2.005630016,1.945500255,1.497049998,0.604625446
0.112800002,2.00564003,1.945545793,1.497400004,0.604705137
0.112999998,2.005650044,1.945591807,1.497749997,0.604785663
0.113200001,2.005660057,1.945637941,1.498100002,0.604866397
0.113399997,2.005670071,1.945683122,1.498449995,0.604945463
0.113600001,2.005680084,1.945729137,1.498800001,0.605025989
0.113799997,2.005690098,1.945774913,1.499149994,0.605106097
0.114,2.005700111,1.945820808,1.4995,0.605186415
0.114200003,2.005709887,1.945865989,1.499850006,0.60526548
0.114399999,2.0057199,1.945912242,1.500199999,0.605346423
0.114600003,2.005729914,1.945958018,1.500550005,0.605426532
0.114799999,2.005739927,1.946003795,1.500899998,0.605506641
0.115000002,2.005749941,1.94604981,1.501250004,0.605587167
0.115199998,2.005759955,1.946095586,1.501599997,0.605667275
0.115400001,2.005769968,1.946141124,1.501950002,0.605746967
0.115599997,2.005779982,1.946187019,1.502299995,0.605827284
0.115800001,2.005789995,1.946232677,1.502650001,0.605907184
0.115999997,2.005800009,1.946278334,1.502999994,0.605987084
0.1162,2.005810022,1.94632411,1.50335,0.606067193
0.116400003,2.005820036,1.946370244,1.503700006,0.606147927
0.116599999,2.00583005,1.946415544,1.504049999,0.606227201
0.116800003,2.005840063,1.946461439,1.504400005,0.606307518
0.116999999,2.005850077,1.946507573,1.504749998,0.606388253
0.117200002,2.00586009,1.946552992,1.505100004,0.606467736
0.117399998,2.005870104,1.946599126,1.505449997,0.60654847
0.117600001,2.005880117,1.946644545,1.505800002,0.606627953
0.117799997,2.005889893,1.946690321,1.506149995,0.606708062
0.118000001,2.005899906,1.946736097,1.506500001,0.60678817
0.118199997,2.00590992,1.946782112,1.506849994,0.606868696
0.1184,2.005919933,1.946827769,1.5072,0.606948596
0.118600003,2.005929947,1.946873546,1.507550006,0.607028705
0.118799999,2.005939961,1.946919441,1.507899999,0.607109022
0.119000003,2.005949974,1.946965218,1.508250005,0.607189131
0.119199999,2.005959988,1.947010756,1.508599998,0.607268822
0.119400002,2.005970001,1.947056532,1.508950004,0.607348931
0.119599998,2.005980015,1.947102547,1.509299997,0.607429457
0.119800001,2.005990028,1.947148085,1.509650002,0.607509148
0.119999997,2.006000042,1.947194099,1.509999995,0.607589674
0.120200001,2.006010056,1.947239876,1.510350001,0.607669783
0.120399997,2.006020069,1.947285295,1.510699994,0.607749265
0.1206,2.006030083,1.947331309,1.51105,0.607829791
0.120800003,2.006040096,1.947376967,1.511400006,0.607909691
0.120999999,2.00605011,1.947422624,1.511749999,0.607989591
0.121200003,2.006059885,1.947468758,1.512100005,0.608070326
0.121399999,2.006069899,1.947514534,1.512449998,0.608150435
0.121600002,2.006079912,1.947559953,1.512800004,0.608229917
0.121799998,2.006089926,1.947605968,1.513149997,0.608310443
0.122000001,2.006099939,1.947651506,1.513500002,0.608390135
0.122199997,2.006109953,1.947697282,1.513849995,0.608470243
0.122400001,2.006119967,1.947743058,1.514200001,0.608550352
0.122599997,2.00612998,1.947788954,1.514549994,0.608630669
0.1228,2.006139994,1.94783473,1.5149,0.608710778
0.123000003,2.006150007,1.947880745,1.515250006,0.608791304
0.123199999,2.006160021,1.947926164,1.515599999,0.608870786
0.123400003,2.006170034,1.947972179,1.515950005,0.608951312
0.123599999,2.006180048,1.948017716,1.516299998,0.609031004
0.123800002,2.006190062,1.948063374,1.516650004,0.609110904
0.123999998,2.006200075,1.948109508,1.516999997,0.609191638
0.124200001,2.006210089,1.948154926,1.517350002,0.609271121
0.124399997,2.006220102,1.94820106,1.517699995,0.609351856
0.124600001,2.006230116,1.948246837,1.518050001,0.609431964
0.124799997,2.006239891,1.948292613,1.518399994,0.609512073
0.125,2.006249905,1.948338151,1.51875,0.609591764
0.125200003,2.006259918,1.948383808,1.519100006,0.609671664
0.125400007,2.006269932,1.948429942,1.519450012,0.609752399
0.125599995,2.006279945,1.948475361,1.519799992,0.609831882
0.125799999,2.006289959,1.948521137,1.520149998,0.60991199
0.126000002,2.006299973,1.948567033,1.520500004,0.609992307
0.126200005,2.006309986,1.948612928,1.520850009,0.610072625
0.126399994,2.00632,1.948658466,1.521199989,0.610152316
0.126599997,2.006330013,1.948704243,1.521549995,0.610232425
0.126800001,2.006340027,1.948750258,1.521900001,0.610312951
0.127000004,2.00635004,1.948795795,1.522250007,0.610392642
0.127200007,2.006360054,1.948841572,1.522600013,0.610472751
0.127399996,2.006370068,1.948887706,1.522949993,0.610553485
0.127599999,2.006380081,1.948933244,1.523299999,0.610633177
0.127800003,2.006390095,1.948978782,1.523650005,0.610712868
0.128000006,2.006400108,1.949024916,1.524000011,0.610793602
0.128199995,2.006409884,1.949070692,1.524349991,0.610873711
0.128399998,2.006419897,1.949116111,1.524699996,0.610953194
0.128600001,2.006429911,1.949162245,1.525050002,0.611033928
0.128800005,2.006439924,1.949207664,1.525400008,0.611113411
0.128999993,2.006449938,1.94925344,1.525749988,0.61119352
0.129199997,2.006459951,1.949299574,1.526099994,0.611274254
0.1294,2.006469965,1.94934535,1.52645,0.611354363
0.129600003,2.006479979,1.949390888,1.526800006,0.611434054
0.129800007,2.006489992,1.949437022,1.527150012,0.611514789
0.129999995,2.006500006,1.949482441,1.527499992,0.611594272
0.130199999,2.006510019,1.949528337,1.527849998,0.611674589
0.130400002,2.006520033,1.949574113,1.528200004,0.611754698
0.130600005,2.006530047,1.949619651,1.528550009,0.611834389
0.130799994,2.00654006,1.949665666,1.528899989,0.611914915
0.130999997,2.006550074,1.9497118,1.529249995,0.611995649
0.131200001,2.006560087,1.949757218,1.529600001,0.612075132
0.131400004,2.006570101,1.949802995,1.529950007,0.612155241
0.131600007,2.006580114,1.949848771,1.530300013,0.612235349
0.131799996,2.00658989,1.949894548,1.530649993,0.612315458
0.131999999,2.006599903,1.949940324,1.530999999,0.612395567
0.132200003,2.006609917,1.949986339,1.531350005,0.612476093
0.132400006,2.00661993,1.950031877,1.531700011,0.612555784
0.132599995,2.006629944,1.950077653,1.53204999,0.612635893
0.132799998,2.006639957,1.950123549,1.532399996,0.61271621
0.133000001,2.006649971,1.950169206,1.532750002,0.61279611
0.133200005,2.006659985,1.950214982,1.533100008,0.612876219
0.133399993,2.006669998,1.950260758,1.533449988,0.612956327
0.133599997,2.006680012,1.950306416,1.533799994,0.613036227
0.1338,2.006690025,1.950352192,1.53415,0.613116336
0.134000003,2.006700039,1.950398207,1.534500006,0.613196862
0.134200007,2.006710053,1.950443745,1.534850012,0.613276553
0.134399995,2.006720066,1.950489759,1.535199992,0.613357079
0.134599999,2.00673008,1.950535417,1.535549998,0.613436979
0.134800002,2.006740093,1.950581193,1.535900004,0.613517088
0.135000005,2.006750107,1.95062685,1.536250009,0.613596988
0.135199994,2.006759882,1.950672984,1.536599989,0.613677722
0.135399997,2.006769896,1.950718164,1.536949995,0.613756788
0.135600001,2.006779909,1.950764179,1.537300001,0.613837314
0.135800004,2.006789923,1.950809956,1.537650007,0.613917422
0.136000007,2.006799936,1.950855732,1.538000013,0.613997531
0.136199996,2.00680995,1.950901747,1.538349993,0.614078057
0.136399999,2.006819964,1.950947523,1.538699999,0.614158165
0.136600003,2.006829977,1.950993061,1.539050005,0.614237857
0.136800006,2.006839991,1.951038599,1.539400011,0.614317548
0.136999995,2.006850004,1.951084614,1.53974999,0.614398074
0.137199998,2.006860018,1.95113039,1.540099996,0.614478183
0.137400001,2.006870031,1.951176167,1.540450002,0.614558291
0.137600005,2.006880045,1.951221824,1.540800008,0.614638191
0.137799993,2.006890059,1.951267958,1.541149988,0.614718926
0.137999997,2.006900072,1.951313734,1.541499994,0.614799035
0.1382,2.006910086,1.95135951,1.54185,0.614879143
0.138400003,2.006920099,1.951405287,1.542200006,0.614959252
0.138600007,2.006930113,1.951451063,1.542550012,0.615039361
0.138799995,2.006939888,1.951496482,1.542899992,0.615118843
0.138999999,2.006949902,1.951542378,1.543249998,0.615199161
0.139200002,2.006959915,1.951588392,1.543600004,0.615279687
0.139400005,2.006969929,1.951634049,1.543950009,0.615359586
0.139599994,2.006979942,1.951679826,1.544299989,0.615439695
0.139799997,2.006989956,1.951725602,1.544649995,0.615519804
0.140000001,2.00699997,1.951771379,1.545000001,0.615599912
0.140200004,2.007009983,1.951817155,1.545350007,0.615680021
0.140400007,2.007019997,1.951862693,1.545700013,0.615759712
0.140599996,2.00703001,1.951908708,1.546049993,0.615840238
0.140799999,2.007040024,1.951954484,1.546399999,0.615920347
0.141000003,2.007050037,1.952000618,1.546750005,0.616001082
0.141200006,2.007060051,1.95204556,1.547100011,0.61607973
0.141399995,2.007070065,1.952092052,1.54744999,0.61616109
0.141599998,2.007080078,1.95213759,1.547799996,0.616240782
0.141800001,2.007090092,1.952183366,1.548150002,0.61632089
0.142000005,2.007100105,1.952229142,1.548500008,0.616400999
0.142199993,2.007110119,1.952274919,1.548849988,0.616481108
0.142399997,2.007119894,1.952320933,1.549199994,0.616561633
0.1426,2.007129908,1.952366471,1.54955,0.616641325
0.142800003,2.007139921,1.952412248,1.549900006,0.616721433
0.143000007,2.007149935,1.952458262,1.550250012,0.616801959
0.143199995,2.007159948,1.9525038,1.550599992,0.616881651
0.143399999,2.007169962,1.9525491,1.550949997,0.616960925
0.143600002,2.007179976,1.952595234,1.551300003,0.617041659
0.143800005,2.007189989,1.952641368,1.551650009,0.617122394
0.143999994,2.007200003,1.952686548,1.551999989,0.617201459
0.144199997,2.007210016,1.952732563,1.552349995,0.617281985
0.144400001,2.00722003,1.952778339,1.552700001,0.617362094
0.144600004,2.007230043,1.952824116,1.553050007,0.617442203
0.144800007,2.007240057,1.952869654,1.553400013,0.617521894
0.144999996,2.007250071,1.952915669,1.553749993,0.61760242
0.145199999,2.007260084,1.952961326,1.554099999,0.61768232
0.145400003,2.007270098,1.95300734,1.554450005,0.617762846
0.145600006,2.007280111,1.953053117,1.554800011,0.617842954
0.145799995,2.007289887,1.953098774,1.55514999,0.617922855
0.145999998,2.0072999,1.953144789,1.555499996,0.61800338
0.146200001,2.007309914,1.953190327,1.555850002,0.618083072
0.146400005,2.007319927,1.953236342,1.556200008,0.618163598
0.146599993,2.007329941,1.953281879,1.556549988,0.618243289
0.146799997,2.007339954,1.953327894,1.556899994,0.618323815
0.147,2.007349968,1.953373671,1.55725,0.618403924
0.147200003,2.007359982,1.953419209,1.557600006,0.618483615
0.147400007,2.007369995,1.953464866,1.557950012,0.618563515
0.147599995,2.007380009,1.953510642,1.558299991,0.618643624
0.147799999,2.007390022,1.953556657,1.558649997,0.618724149
0.148000002,2.007400036,1.953602433,1.559000003,0.618804258
0.148200005,2.007410049,1.953647971,1.559350009,0.61888395
0.148399994,2.007420063,1.953693867,1.559699989,0.618964267
0.148599997,2.007430077,1.953739524,1.560049995,0.619044167
0.148800001,2.00744009,1.9537853,1.560400001,0.619124276
0.149000004,2.007450104,1.953830838,1.560750007,0.619203967
0.149200007,2.007460117,1.953876853,1.561100013,0.619284493
0.149399996,2.007469893,1.953922629,1.561449993,0.619364601
0.149599999,2.007479906,1.953968406,1.561799999,0.61944471
0.149800003,2.00748992,1.954014182,1.562150005,0.619524819
0.150000006,2.007499933,1.954060078,1.562500011,0.619605136
0.150199994,2.007509947,1.954105854,1.56284999,0.619685245
0.150399998,2.00751996,1.95415175,1.563199996,0.619765562
0.150600001,2.007529974,1.954197526,1.563550002,0.619845671
0.150800005,2.007539988,1.954243064,1.563900008,0.619925362
0.150999993,2.007550001,1.954289079,1.564249988,0.620005888
0.151199997,2.007560015,1.954334498,1.564599994,0.620085371
0.1514,2.007570028,1.954380631,1.56495,0.620166105
0.151600003,2.007580042,1.954426646,1.565300006,0.620246631
0.151800007,2.007590056,1.954471827,1.565650012,0.620325697
0.151999995,2.007600069,1.954517365,1.565999991,0.620405388
0.152199999,2.007610083,1.954563379,1.566349997,0.620485914
0.152400002,2.007620096,1.954609275,1.566700003,0.620566231
0.152600005,2.00763011,1.954654932,1.567050009,0.620646131
0.152799994,2.007639885,1.954700708,1.567399989,0.62072624
0.152999997,2.007649899,1.954746842,1.567749995,0.620806974
0.153200001,2.007659912,1.954792261,1.568100001,0.620886457
0.153400004,2.007669926,1.954838276,1.568450007,0.620966983
0.153600007,2.007679939,1.954884052,1.568800013,0.621047092
0.153799996,2.007689953,1.95492959,1.569149993,0.621126783
0.153999999,2.007699966,1.954975486,1.569499999,0.6212071
0.154200003,2.00770998,1.955021143,1.569850005,0.621287
0.154400006,2.007719994,1.955066681,1.57020001,0.621366692
0.154599994,2.007730007,1.955113053,1.57054999,0.621447843
0.154799998,2.007740021,1.955158591,1.570899996,0.621527535
0.155000001,2.007750034,1.955204248,1.571250002,0.621607435
0.155200005,2.007760048,1.955250144,1.571600008,0.621687752
0.155399993,2.007770062,1.95529604,1.571949988,0.621768069
0.155599996,2.007780075,1.955341816,1.572299994,0.621848178
0.1558,2.007790089,1.955387831,1.57265,0.621928704
0.156000003,2.007800102,1.955433011,1.573000006,0.622007769
0.156200007,2.007810116,1.955479145,1.573350012,0.622088504
0.156399995,2.007819891,1.955524683,1.573699991,0.622168195
0.156599999,2.007829905,1.955570698,1.574049997,0.622248721
0.156800002,2.007839918,1.955616236,1.574400003,0.622328412
0.157000005,2.007849932,1.955661774,1.574750009,0.622408104
0.157199994,2.007859945,1.955708146,1.575099989,0.622489256
0.157399997,2.007869959,1.955753446,1.575449995,0.62256853
0.157600001,2.007879973,1.95579946,1.575800001,0.622649056
0.157800004,2.007889986,1.955845237,1.576150007,0.622729164
0.158000007,2.0079,1.955891013,1.576500013,0.622809273
0.158199996,2.007910013,1.95593679,1.576849993,0.622889382
0.158399999,2.007920027,1.955982328,1.577199998,0.622969073
0.158600003,2.00793004,1.956028104,1.577550004,0.623049182
0.158800006,2.007940054,1.956073999,1.57790001,0.623129499
0.158999994,2.007950068,1.956119776,1.57824999,0.623209608
0.159199998,2.007960081,1.956165671,1.578599996,0.623289925
0.159400001,2.007970095,1.956211567,1.578950002,0.623370242
0.159600005,2.007980108,1.956256867,1.579300008,0.623449516
0.159799993,2.007989883,1.956303001,1.579649988,0.623530251
0.159999996,2.007999897,1.956348419,1.579999994,0.623609734
0.1602,2.008009911,1.956394553,1.58035,0.623690468
0.160400003,2.008019924,1.95644033,1.580700006,0.623770577
0.160600007,2.008029938,1.956486106,1.581050012,0.623850685
0.160799995,2.008039951,1.956531882,1.581399991,0.623930794
0.160999999,2.008049965,1.956577539,1.581749997,0.624010694
0.161200002,2.008059979,1.956622958,1.582100003,0.624090177
0.161400005,2.008069992,1.956669092,1.582450009,0.624170911
0.161599994,2.008080006,1.956714869,1.582799989,0.62425102
0.161799997,2.008090019,1.956760645,1.583149995,0.624331129
0.162000001,2.008100033,1.956806421,1.583500001,0.624411237
0.162200004,2.008110046,1.956852198,1.583850007,0.624491346
0.162400007,2.00812006,1.956897974,1.584200013,0.624571455
0.162599996,2.008130074,1.95694375,1.584549992,0.624651563
0.162799999,2.008140087,1.956989646,1.584899998,0.624731881
0.163000003,2.008150101,1.957035303,1.585250004,0.62481178
0.163200006,2.008160114,1.957081199,1.58560001,0.624892098
0.163399994,2.00816989,1.957126856,1.58594999,0.624971998
0.163599998,2.008179903,1.957172632,1.586299996,0.625052106
0.163800001,2.008189917,1.957218409,1.586650002,0.625132215
0.164000005,2.00819993,1.957264304,1.587000008,0.625212532
0.164199993,2.008209944,1.957309961,1.587349988,0.625292432
0.164399996,2.008219957,1.957355738,1.587699994,0.625372541
0.1646,2.008229971,1.957401633,1.58805,0.625452858
0.164800003,2.008239985,1.957447052,1.588400006,0.625532341
0.165000007,2.008249998,1.957493186,1.588750012,0.625613076
0.165199995,2.008260012,1.957539082,1.589099991,0.625693393
0.165399998,2.008270025,1.957584739,1.589449997,0.625773293
0.165600002,2.008280039,1.957630277,1.589800003,0.625852984
0.165800005,2.008290052,1.957676053,1.590150009,0.625933093
0.165999994,2.008300066,1.957721829,1.590499989,0.626013201
0.166199997,2.00831008,1.957767606,1.590849995,0.62609331
0.166400001,2.008320093,1.95781374,1.591200001,0.626174045
0.166600004,2.008330107,1.957859159,1.591550007,0.626253527
0.166800007,2.008339882,1.957904935,1.591900013,0.626333636
0.166999996,2.008349896,1.95795095,1.592249992,0.626414162
0.167199999,2.008359909,1.957996726,1.592599998,0.626494271
0.167400003,2.008369923,1.958042502,1.592950004,0.626574379
0.167600006,2.008379936,1.95808804,1.59330001,0.626654071
0.167799994,2.00838995,1.958133817,1.59364999,0.626734179
0.167999998,2.008399963,1.958179832,1.593999996,0.626814705
0.168200001,2.008409977,1.958225966,1.594350002,0.62689544
0.168400005,2.008419991,1.958271384,1.594700008,0.626974922
0.168599993,2.008430004,1.958317041,1.595049988,0.627054822
0.168799996,2.008440018,1.958362937,1.595399994,0.62713514
0.169,2.008450031,1.958408594,1.59575,0.62721504
0.169200003,2.008460045,1.95845449,1.596100005,0.627295357
0.169400007,2.008470058,1.958500147,1.596450011,0.627375257
0.169599995,2.008480072,1.958546042,1.596799991,0.627455574
0.169799998,2.008490086,1.958591819,1.597149997,0.627535683
0.170000002,2.008500099,1.958637357,1.597500003,0.627615374
0.170200005,2.008510113,1.958683372,1.597850009,0.6276959
0.170399994,2.008519888,1.958728552,1.598199989,0.627774966
0.170599997,2.008529902,1.958774924,1.598549995,0.627856118
0.1708,2.008539915,1.958820343,1.598900001,0.6279356
0.171000004,2.008549929,1.958866239,1.599250007,0.628015918
0.171200007,2.008559942,1.958912134,1.599600013,0.628096235
0.171399996,2.008569956,1.958958268,1.599949992,0.628176969
0.171599999,2.008579969,1.959003449,1.600299998,0.628256035
0.171800003,2.008589983,1.959049463,1.600650004,0.628336561
0.172000006,2.008599997,1.959095359,1.60100001,0.628416878
0.172199994,2.00861001,1.959140897,1.60134999,0.628496569
0.172399998,2.008620024,1.959186554,1.601699996,0.62857647
0.172600001,2.008630037,1.959232569,1.602050002,0.628656995
0.172800005,2.008640051,1.959278345,1.602400008,0.628737104
0.172999993,2.008650065,1.959324122,1.602749988,0.628817213
0.173199996,2.008660078,1.959370136,1.603099994,0.628897739
0.1734,2.008670092,1.959415674,1.603449999,0.62897743
0.173600003,2.008680105,1.959461093,1.603800005,0.629056913
0.173800007,2.008690119,1.959507227,1.604150011,0.629137647
0.173999995,2.008699894,1.959552646,1.604499991,0.62921713
0.174199998,2.008709908,1.959598422,1.604849997,0.629297239
0.174400002,2.008719921,1.959644795,1.605200003,0.62937839
0.174600005,2.008729935,1.959690332,1.605550009,0.629458082
0.174799994,2.008739948,1.95973599,1.605899989,0.629537982
0.174999997,2.008749962,1.959782124,1.606249995,0.629618716
0.1752,2.008759975,1.9598279,1.606600001,0.629698825
0.175400004,2.008769989,1.959873319,1.606950007,0.629778308
0.175600007,2.008780003,1.959919214,1.607300013,0.629858625
0.175799996,2.008790016,1.959964871,1.607649992,0.629938525
0.175999999,2.00880003,1.960010648,1.607999998,0.630018634
0.176200002,2.008810043,1.960056424,1.608350004,0.630098742
0.176400006,2.008820057,1.960102201,1.60870001,0.630178851
0.176599994,2.008830071,1.960147858,1.60904999,0.630258751
0.176799998,2.008840084,1.960193992,1.609399996,0.630339485
0.177000001,2.008850098,1.96023953,1.609750002,0.630419177
0.177200005,2.008860111,1.960285544,1.610100008,0.630499703
0.177399993,2.008869886,1.960331082,1.610449988,0.630579394
0.177599996,2.0088799,1.960376501,1.610799994,0.630658877
0.1778,2.008889914,1.960422635,1.611149999,0.630739611
0.178000003,2.008899927,1.960468411,1.611500005,0.63081972
0.178200007,2.008909941,1.960513949,1.611850011,0.630899411
0.178399995,2.008919954,1.960560083,1.612199991,0.630980146
0.178599998,2.008929968,1.960605502,1.612549997,0.631059629
0.178800002,2.008939982,1.960651398,1.612900003,0.631139946
0.179000005,2.008949995,1.960697055,1.613250009,0.631219846
0.179199994,2.008960009,1.960743189,1.613599989,0.631300581
0.179399997,2.008970022,1.960788727,1.613949995,0.631380272
0.1796,2.008980036,1.960834622,1.614300001,0.631460589
0.179800004,2.008990049,1.960880041,1.614650007,0.631540072
0.180000007,2.009000063,1.960925937,1.615000013,0.631620389
0.180199996,2.009010077,1.960971832,1.615349992,0.631700707
0.180399999,2.00902009,1.961017609,1.615699998,0.631780815
0.180600002,2.009030104,1.961063623,1.616050004,0.631861341
0.180800006,2.009040117,1.961109161,1.61640001,0.631941032
0.180999994,2.009049892,1.961154938,1.61674999,0.632021141
0.181199998,2.009059906,1.96120131,1.617099996,0.632102293
0.181400001,2.00906992,1.961246729,1.617450002,0.632181776
0.181600004,2.009079933,1.961292505,1.617800008,0.632261884
0.181799993,2.009089947,1.961338639,1.618149988,0.632342619
0.181999996,2.00909996,1.961384177,1.618499994,0.63242231
0.1822,2.009109974,1.961429238,1.618849999,0.632501167
0.182400003,2.009119988,1.961475611,1.619200005,0.632582319
0.182600007,2.009130001,1.961521268,1.619550011,0.632662219
0.182799995,2.009140015,1.961567164,1.619899991,0.632742536
0.182999998,2.009150028,1.961612582,1.620249997,0.632822019
0.183200002,2.009160042,1.961658716,1.620600003,0.632902753
0.183400005,2.009170055,1.961704135,1.620950009,0.632982236
0.183599994,2.009180069,1.961750269,1.621299989,0.633062971
0.183799997,2.009190083,1.961795569,1.621649995,0.633142245
0.184,2.009200096,1.961841464,1.622000001,0.633222562
0.184200004,2.00921011,1.961887717,1.622350006,0.633303505
0.184400007,2.009219885,1.961933017,1.622700012,0.633382779
0.184599996,2.009229899,1.961978793,1.623049992,0.633462888
0.184799999,2.009239912,1.962024808,1.623399998,0.633543414
0.185000002,2.009249926,1.962070584,1.623750004,0.633623523
0.185200006,2.009259939,1.962116361,1.62410001,0.633703631
0.185399994,2.009269953,1.962162137,1.62444999,0.63378374
0.185599998,2.009279966,1.962207913,1.624799996,0.633863848
0.185800001,2.00928998,1.962253451,1.625150002,0.63394354
0.186000004,2.009299994,1.962299466,1.625500008,0.634024066
0.186199993,2.009310007,1.962345123,1.625849988,0.634103966
0.186399996,2.009320021,1.962391019,1.626199994,0.634184283
0.1866,2.009330034,1.962436676,1.626549999,0.634264183
0.186800003,2.009340048,1.962482214,1.626900005,0.634343875
0.187000006,2.009350061,1.962528348,1.627250011,0.634424609
0.187199995,2.009360075,1.962574005,1.627599991,0.634504509
0.187399998,2.009370089,1.962619305,1.627949997,0.634583783
0.187600002,2.009380102,1.962665439,1.628300003,0.634664518
0.187800005,2.009390116,1.962711453,1.628650009,0.634745043
0.187999994,2.009399891,1.96275723,1.628999989,0.634825152
0.188199997,2.009409905,1.962802649,1.629349995,0.634904635
0.1884,2.009419918,1.962848663,1.629700001,0.634985161
0.188600004,2.009429932,1.962894201,1.630050006,0.635064852
0.188800007,2.009439945,1.962940216,1.630400012,0.635145378
0.188999996,2.009449959,1.962986231,1.630749992,0.635225904
0.189199999,2.009459972,1.96303165,1.631099998,0.635305387
0.189400002,2.009469986,1.963077545,1.631450004,0.635385704
0.189600006,2.00948,1.963123202,1.63180001,0.635465604
0.189799994,2.009490013,1.96316886,1.63214999,0.635545504
0.189999998,2.009500027,1.963214874,1.632499996,0.63562603
0.190200001,2.00951004,1.963260651,1.632850002,0.635706139
0.190400004,2.009520054,1.963306427,1.633200008,0.635786247
0.190599993,2.009530067,1.963352203,1.633549988,0.635866356
0.190799996,2.009540081,1.96339798,1.633899994,0.635946464
0.191,2.009550095,1.963443756,1.634249999,0.636026573
0.191200003,2.009560108,1.963489533,1.634600005,0.636106682
0.191400006,2.009569883,1.963535309,1.634950011,0.63618679
0.191599995,2.009579897,1.963581085,1.635299991,0.636266899
0.191799998,2.009589911,1.963626862,1.635649997,0.636347008
0.192000002,2.009599924,1.963672638,1.636000003,0.636427116
0.192200005,2.009609938,1.963718653,1.636350009,0.636507642
0.192399994,2.009619951,1.963764072,1.636699989,0.636587125
0.192599997,2.009629965,1.963810206,1.637049995,0.63666786
0.1928,2.009639978,1.963855863,1.637400001,0.63674776
0.193000004,2.009649992,1.963901162,1.637750006,0.636827034
0.193200007,2.009660006,1.963947058,1.638100012,0.636907351
0.193399996,2.009670019,1.963993073,1.638449992,0.636987877
0.193599999,2.009680033,1.964038611,1.638799998,0.637067568
0.193800002,2.009690046,1.964084625,1.639150004,0.637148094
0.194000006,2.00970006,1.964130282,1.63950001,0.637227994
0.194199994,2.009710074,1.96417594,1.63984999,0.637307894
0.194399998,2.009720087,1.964221835,1.640199996,0.637388211
0.194600001,2.009730101,1.96426785,1.640550002,0.637468737
0.194800004,2.009740114,1.964313507,1.640900008,0.637548637
0.194999993,2.009749889,1.964359164,1.641249987,0.637628537
0.195199996,2.009759903,1.964404941,1.641599993,0.637708646
0.1954,2.009769917,1.964450955,1.641949999,0.637789172
0.195600003,2.00977993,1.964496732,1.642300005,0.637869281
0.195800006,2.009789944,1.964542389,1.642650011,0.637949181
0.195999995,2.009799957,1.964588046,1.642999991,0.638029081
0.196199998,2.009809971,1.964634061,1.643349997,0.638109607
0.196400002,2.009819984,1.96467948,1.643700003,0.638189089
0.196600005,2.009829998,1.964725137,1.644050009,0.638268989
0.196799994,2.009840012,1.96477139,1.644399989,0.638349933
0.196999997,2.009850025,1.964816809,1.644749995,0.638429415
0.1972,2.009860039,1.964862704,1.645100001,0.638509733
0.197400004,2.009870052,1.964908481,1.645450006,0.638589841
0.197600007,2.009880066,1.964954495,1.645800012,0.638670367
0.197799996,2.00989008,1.965000033,1.646149992,0.638750058
0.197999999,2.009900093,1.965046048,1.646499998,0.638830584
0.198200002,2.009910107,1.965091586,1.646850004,0.638910276
0.198400006,2.009919882,1.965137243,1.64720001,0.638990176
0.198599994,2.009929895,1.965183258,1.64754999,0.639070702
0.198799998,2.009939909,1.965229034,1.647899996,0.63915081
0.199000001,2.009949923,1.965274811,1.648250002,0.639230919
0.199200004,2.009959936,1.965320587,1.648600008,0.639311028
0.199399993,2.00996995,1.965366125,1.648949987,0.639390719
0.199599996,2.009979963,1.965411902,1.649299993,0.639470828
0.1998,2.009989977,1.965457797,1.649649999,0.639551145
0.200000003,2.009999991,1.965503454,1.650000005,0.639631045
0.200200006,2.010010004,1.965549111,1.650350011,0.639710945
0.200399995,2.010020018,1.965595245,1.650699991,0.639791679
0.200599998,2.010030031,1.965641022,1.651049997,0.639871788
0.200800002,2.010040045,1.965686679,1.651400003,0.639951688
0.201000005,2.010050058,1.965732575,1.651750009,0.640032005
0.201199994,2.010060072,1.965778351,1.652099989,0.640112114
0.201399997,2.010070086,1.96582377,1.652449995,0.640191597
0.2016,2.010080099,1.965869546,1.652800001,0.640271705
0.201800004,2.010090113,1.965915442,1.653150006,0.640352023
0.202000007,2.010099888,1.965961099,1.653500012,0.640431923
0.202199996,2.010109901,1.966006994,1.653849992,0.64051224
0.202399999,2.010119915,1.966053128,1.654199998,0.640592974
0.202600002,2.010129929,1.966098666,1.654550004,0.640672666
0.202800006,2.010139942,1.966144204,1.65490001,0.640752357
0.202999994,2.010149956,1.966189981,1.65524999,0.640832466
0.203199998,2.010159969,1.966235995,1.655599996,0.640912992
0.203400001,2.010169983,1.966281772,1.655950002,0.6409931
0.203600004,2.010179997,1.96632731,1.656300008,0.641072792
0.203799993,2.01019001,1.966373444,1.656649987,0.641153526
0.203999996,2.010200024,1.966418862,1.656999993,0.641233009
0.2042,2.010210037,1.966464877,1.657349999,0.641313535
0.204400003,2.010220051,1.966510654,1.657700005,0.641393644
0.204600006,2.010230064,1.966556072,1.658050011,0.641473126
0.204799995,2.010240078,1.966602206,1.658399991,0.641553861
0.204999998,2.010250092,1.966647983,1.658749997,0.64163397
0.205200002,2.010260105,1.966693401,1.659100003,0.641713452
0.205400005,2.010270119,1.966739774,1.659450009,0.641794604
0.205599994,2.010279894,1.966785312,1.659799989,0.641874295
0.205799997,2.010289908,1.966831207,1.660149995,0.641954613
0.206,2.010299921,1.966876745,1.6605,0.642034304
0.206200004,2.010309935,1.966922879,1.660850006,0.642115039
0.206400007,2.010319948,1.966968179,1.661200012,0.642194313
0.206599996,2.010329962,1.967014074,1.661549992,0.64227463
0.206799999,2.010339975,1.967059732,1.661899998,0.64235453
0.207000002,2.010349989,1.967105627,1.662250004,0.642434847
0.207200006,2.010360003,1.967151403,1.66260001,0.642514956
0.207399994,2.010370016,1.967197537,1.66294999,0.64259569
0.207599998,2.01038003,1.967242718,1.663299996,0.642674756
0.207800001,2.010390043,1.967288733,1.663650002,0.642755282
0.208000004,2.010400057,1.967334509,1.664000008,0.642835391
0.208199993,2.01041007,1.967380285,1.664349987,0.642915499
0.208399996,2.010420084,1.967426181,1.664699993,0.642995816
0.2086,2.010430098,1.967472076,1.665049999,0.643076134
0.208800003,2.010440111,1.967517614,1.665400005,0.643155825
0.209000006,2.010449886,1.967563391,1.665750011,0.643235934
0.209199995,2.0104599,1.967608929,1.666099991,0.643315625
0.209399998,2.010469914,1.967654705,1.666449997,0.643395734
0.209600002,2.010479927,1.96770072,1.666800003,0.64347626
0.209800005,2.010489941,1.967746735,1.667150009,0.643556786
0.209999993,2.010499954,1.967792153,1.667499988,0.643636268
0.210199997,2.010509968,1.967837811,1.667849994,0.643716168
0.2104,2.010519981,1.967883706,1.6682,0.643796486
0.210600004,2.010529995,1.967929483,1.668550006,0.643876594
0.210800007,2.010540009,1.96797502,1.668900012,0.643956286
0.210999996,2.010550022,1.968021154,1.669249992,0.64403702
0.211199999,2.010560036,1.968066573,1.669599998,0.644116503
0.211400002,2.010570049,1.968112707,1.669950004,0.644197237
0.211600006,2.010580063,1.968158364,1.67030001,0.644277138
0.211799994,2.010590076,1.968204379,1.67064999,0.644357663
0.211999998,2.01060009,1.968249798,1.670999996,0.644437146
0.212200001,2.010610104,1.968295693,1.671350002,0.644517463
0.212400004,2.010620117,1.968341351,1.671700008,0.644597364
0.212599993,2.010629892,1.968387246,1.672049987,0.644677681
0.212799996,2.010639906,1.968433023,1.672399993,0.644757789
0.213,2.01064992,1.96847856,1.672749999,0.644837481
0.213200003,2.010659933,1.968524575,1.673100005,0.644918007
0.213400006,2.010669947,1.968570471,1.673450011,0.644998324
0.213599995,2.01067996,1.968616366,1.673799991,0.645078641
0.213799998,2.010689974,1.968661904,1.674149997,0.645158333
0.214000002,2.010699987,1.9687078,1.674500003,0.64523865
0.214200005,2.010710001,1.968753696,1.674850009,0.645318967
0.214399993,2.010720015,1.968799353,1.675199988,0.645398867
0.214599997,2.010730028,1.968844891,1.675549994,0.645478559
0.2148,2.010740042,1.968891025,1.6759,0.645559293
0.215000004,2.010750055,1.968936801,1.676250006,0.645639402
0.215200007,2.010760069,1.968982577,1.676600012,0.64571951
0.215399995,2.010770083,1.969028115,1.676949992,0.645799202
0.215599999,2.010780096,1.969073772,1.677299998,0.645879102
0.215800002,2.01079011,1.969119787,1.677650004,0.645959628
0.216000006,2.010799885,1.969165564,1.67800001,0.646039736
0.216199994,2.010809898,1.969211102,1.67834999,0.646119428
0.216399998,2.010819912,1.969256878,1.678699996,0.646199536
0.216600001,2.010829926,1.969302893,1.679050002,0.646280062
0.216800004,2.010839939,1.969348669,1.679400007,0.646360171
0.216999993,2.010849953,1.969394445,1.679749987,0.646440279
0.217199996,2.010859966,1.969440222,1.680099993,0.646520388
0.2174,2.01086998,1.969485879,1.680449999,0.646600288
0.217600003,2.010879993,1.969531775,1.680800005,0.646680605
0.217800006,2.010890007,1.969577551,1.681150011,0.646760714
0.217999995,2.010900021,1.969623327,1.681499991,0.646840823
0.218199998,2.010910034,1.969668746,1.681849997,0.646920306
0.218400002,2.010920048,1.969714761,1.682200003,0.647000831
0.218600005,2.010930061,1.969760656,1.682550009,0.647081149
0.218799993,2.010940075,1.969806433,1.682899988,0.647161257
0.218999997,2.010950089,1.969852209,1.683249994,0.647241366
0.2192,2.010960102,1.969897628,1.6836,0.647320849
0.219400004,2.010970116,1.969943404,1.683950006,0.647400957
0.219600007,2.010979891,1.969989538,1.684300012,0.647481692
0.219799995,2.010989904,1.970035195,1.684649992,0.647561592
0.219999999,2.010999918,1.970080972,1.684999998,0.6476417
0.220200002,2.011009932,1.970126748,1.685350004,0.647721809
0.220400006,2.011019945,1.970172763,1.68570001,0.647802335
0.220599994,2.011029959,1.970218062,1.68604999,0.647881609
0.220799997,2.011039972,1.970263839,1.686399995,0.647961718
0.221000001,2.011049986,1.970309615,1.686750001,0.648041826
0.221200004,2.01106,1.97035563,1.687100007,0.648122352
0.221399993,2.011070013,1.970401526,1.687449987,0.64820267
0.221599996,2.011080027,1.970446944,1.687799993,0.648282152
0.2218,2.01109004,1.970492959,1.688149999,0.648362678
0.222000003,2.011100054,1.970538616,1.688500005,0.648442578
0.222200006,2.011110067,1.970584512,1.688850011,0.648522896
0.222399995,2.011120081,1.970630169,1.689199991,0.648602796
0.222599998,2.011130095,1.970676065,1.689549997,0.648683113
0.222800002,2.011140108,1.970721841,1.689900003,0.648763222
0.223000005,2.011149883,1.970767379,1.690250009,0.648842913
0.223199993,2.011159897,1.970813394,1.690599988,0.648923439
0.223399997,2.01116991,1.97085917,1.690949994,0.649003548
0.2236,2.011179924,1.970905066,1.6913,0.649083865
0.223800004,2.011189938,1.970950961,1.691650006,0.649164182
0.224000007,2.011199951,1.970996618,1.692000012,0.649244082
0.224199995,2.011209965,1.971042156,1.692349992,0.649323773
0.224399999,2.011219978,1.971088171,1.692699998,0.649404299
0.224600002,2.011229992,1.971133828,1.693050004,0.649484199
0.224800006,2.011240006,1.971179843,1.69340001,0.649564725
0.224999994,2.011250019,1.971225619,1.69374999,0.649644834
0.225199997,2.011260033,1.971271038,1.694099995,0.649724317
0.225400001,2.011270046,1.971316814,1.694450001,0.649804425
0.225600004,2.01128006,1.971362591,1.694800007,0.649884534
0.225799993,2.011290073,1.971408367,1.695149987,0.649964643
0.225999996,2.011300087,1.971454263,1.695499993,0.65004496
0.2262,2.011310101,1.97149992,1.695849999,0.65012486
0.226400003,2.011320114,1.971545696,1.696200005,0.650204969
0.226600006,2.011329889,1.971591473,1.696550011,0.650285077
0.226799995,2.011339903,1.971637249,1.696899991,0.650365186
0.226999998,2.011349917,1.971683025,1.697249997,0.650445294
0.227200002,2.01135993,1.971728444,1.697600003,0.650524777
0.227400005,2.011369944,1.971774578,1.697950009,0.650605512
0.227599993,2.011379957,1.971820235,1.698299988,0.650685412
0.227799997,2.011389971,1.971866012,1.698649994,0.65076552
0.228,2.011399984,1.971911788,1.699,0.650845629
0.228200004,2.011409998,1.971957564,1.699350006,0.650925738
0.228400007,2.011420012,1.972003698,1.699700012,0.651006472
0.228599995,2.011430025,1.972049117,1.700049992,0.651085955
0.228799999,2.011440039,1.972095251,1.700399998,0.651166689
0.229000002,2.011450052,1.972140789,1.700750004,0.651246381
0.229200006,2.011460066,1.972186804,1.70110001,0.651326907
0.229399994,2.011470079,1.972232342,1.70144999,0.651406598
0.229599997,2.011480093,1.972277999,1.701799995,0.651486498
0.229800001,2.011490107,1.972324252,1.702150001,0.651567441
0.230000004,2.011499882,1.97236979,1.702500007,0.651647133
0.230199993,2.011509895,1.972415566,1.702849987,0.651727241
0.230399996,2.011519909,1.972461343,1.703199993,0.65180735
0.230599999,2.011529923,1.972506881,1.703549999,0.651887041
0.230800003,2.011539936,1.972552776,1.703900005,0.651967359
0.231000006,2.01154995,1.972598434,1.704250011,0.652047259
0.231199995,2.011559963,1.972644448,1.704599991,0.652127785
0.231399998,2.011569977,1.972689986,1.704949997,0.652207476
0.231600002,2.01157999,1.972736001,1.705300003,0.652288002
0.231800005,2.011590004,1.97278142,1.705650008,0.652367485
0.231999993,2.011600018,1.972827554,1.705999988,0.652448219
0.232199997,2.011610031,1.97287333,1.706349994,0.652528328
0.2324,2.011620045,1.972919107,1.7067,0.652608436
0.232600004,2.011630058,1.972964883,1.707050006,0.652688545
0.232800007,2.011640072,1.973010302,1.707400012,0.652768028
0.232999995,2.011650085,1.973056436,1.707749992,0.652848762
0.233199999,2.011660099,1.973102212,1.708099998,0.652928871
0.233400002,2.011670113,1.973147631,1.708450004,0.653008354
0.233600006,2.011679888,1.973193646,1.70880001,0.65308888
0.233799994,2.011689901,1.973239183,1.70914999,0.653168571
0.233999997,2.011699915,1.973285079,1.709499995,0.653248888
0.234200001,2.011709929,1.973330736,1.709850001,0.653328788
0.234400004,2.011719942,1.973376751,1.710200007,0.653409314
0.234599993,2.011729956,1.973422408,1.710549987,0.653489214
0.234799996,2.011739969,1.973468065,1.710899993,0.653569114
0.234999999,2.011749983,1.973514199,1.711249999,0.653649849
0.235200003,2.011759996,1.973559737,1.711600005,0.65372954
0.235400006,2.01177001,1.973605633,1.711950011,0.653809857
0.235599995,2.011780024,1.973651409,1.712299991,0.653889966
0.235799998,2.011790037,1.973697186,1.712649997,0.653970075
0.236000001,2.011800051,1.973742843,1.713000002,0.654049975
0.236200005,2.011810064,1.973788858,1.713350008,0.654130501
0.236399993,2.011820078,1.973834157,1.713699988,0.654209775
0.236599997,2.011830092,1.97388041,1.714049994,0.654290718
0.2368,2.011840105,1.973926306,1.7144,0.654371035
0.237000004,2.011850119,1.973971844,1.714750006,0.654450726
0.237200007,2.011859894,1.97401762,1.715100012,0.654530835
0.237399995,2.011869907,1.974063516,1.715449992,0.654611152
0.237599999,2.011879921,1.974108934,1.715799998,0.654690635
0.237800002,2.011889935,1.97415483,1.716150004,0.654770953
0.238000006,2.011899948,1.974200845,1.71650001,0.654851478
0.238199994,2.011909962,1.974246621,1.71684999,0.654931587
0.238399997,2.011919975,1.974292159,1.717199995,0.655011278
0.238600001,2.011929989,1.974337697,1.717550001,0.65509097
0.238800004,2.011940002,1.974383831,1.717900007,0.655171704
0.238999993,2.011950016,1.974429846,1.718249987,0.65525223
0.239199996,2.01196003,1.974475145,1.718599993,0.655331504
0.239399999,2.011970043,1.974521041,1.718949999,0.655411822
0.239600003,2.011980057,1.974566817,1.719300005,0.65549193
0.239800006,2.01199007,1.974612832,1.719650011,0.655572456
0.239999995,2.012000084,1.974658251,1.719999991,0.655651939
0.240199998,2.012010098,1.974704027,1.720349997,0.655732048
0.240400001,2.012020111,1.974749923,1.720700002,0.655812365
0.240600005,2.012029886,1.974795818,1.721050008,0.655892682
0.240799993,2.0120399,1.974841476,1.721399988,0.655972582
0.240999997,2.012049913,1.97488749,1.721749994,0.656053108
0.2412,2.012059927,1.97493279,1.7221,0.656132382
0.241400003,2.012069941,1.974979043,1.722450006,0.656213325
0.241600007,2.012079954,1.975024462,1.722800012,0.656292808
0.241799995,2.012089968,1.975070238,1.723149992,0.656372917
0.241999999,2.012099981,1.975116015,1.723499998,0.656453025
0.242200002,2.012109995,1.975161791,1.723850004,0.656533134
0.242400006,2.012120009,1.975207329,1.72420001,0.656612825
0.242599994,2.012130022,1.975253463,1.724549989,0.65669356
0.242799997,2.012140036,1.97529912,1.724899995,0.65677346
0.243000001,2.012150049,1.975344658,1.725250001,0.656853151
0.243200004,2.012160063,1.975390434,1.725600007,0.65693326
0.243399993,2.012170076,1.975436688,1.725949987,0.657014203
0.243599996,2.01218009,1.975482225,1.726299993,0.657093894
0.243799999,2.012190104,1.975528002,1.726649999,0.657174003
0.244000003,2.012200117,1.975573778,1.727000005,0.657254112
0.244200006,2.012209892,1.975619555,1.727350011,0.65733422
0.244399995,2.012219906,1.97566545,1.727699991,0.657414538
0.244599998,2.012229919,1.975711465,1.728049997,0.657495064
0.244800001,2.012239933,1.975756884,1.728400002,0.657574546
0.245000005,2.012249947,1.97580266,1.728750008,0.657654655
0.245199993,2.01225996,1.975848675,1.729099988,0.657735181
0.245399997,2.012269974,1.975894451,1.729449994,0.657815289
0.2456,2.012279987,1.975940228,1.7298,0.657895398
0.245800003,2.012290001,1.975985646,1.730150006,0.657974881
0.246000007,2.012300015,1.976031423,1.730500012,0.65805499
0.246199995,2.012310028,1.976077318,1.730849992,0.658135307
0.246399999,2.012320042,1.976123333,1.731199998,0.658215833
0.246600002,2.012330055,1.976169109,1.731550004,0.658295941
0.246800005,2.012340069,1.976214528,1.731900009,0.658375424
0.246999994,2.012350082,1.976260662,1.732249989,0.658456159
0.247199997,2.012360096,1.976306319,1.732599995,0.658536059
0.247400001,2.01237011,1.976352096,1.732950001,0.658616167
0.247600004,2.012379885,1.976397872,1.733300007,0.658696276
0.247799993,2.012389898,1.976443648,1.733649987,0.658776385
0.247999996,2.012399912,1.976489425,1.733999993,0.658856493
0.248199999,2.012409926,1.976534963,1.734349999,0.658936185
0.248400003,2.012419939,1.976580977,1.734700005,0.65901671
0.248600006,2.012429953,1.976626635,1.735050011,0.659096611
0.248799995,2.012439966,1.976672649,1.735399991,0.659177136
0.248999998,2.01244998,1.976718307,1.735749997,0.659257036
0.249200001,2.012459993,1.976763964,1.736100002,0.659336936
0.249400005,2.012470007,1.976809859,1.736450008,0.659417254
0.249599993,2.012480021,1.976855636,1.736799988,0.659497362
0.249799997,2.012490034,1.976901412,1.737149994,0.659577471
0.25,2.012500048,1.976946831,1.7375,0.659656954
0.250200003,2.012510061,1.976993084,1.737850006,0.659737897
0.250400007,2.012520075,1.977038741,1.738200012,0.659817797
0.25060001,2.012530088,1.977084756,1.738550018,0.659898323
0.250800014,2.012540102,1.977130652,1.738900024,0.65997864
0.250999987,2.012550116,1.97717607,1.739249977,0.660058123
0.251199991,2.012559891,1.977221727,1.739599983,0.660138023
0.251399994,2.012569904,1.977267504,1.739949989,0.660218131
0.251599997,2.012579918,1.97731328,1.740299995,0.66029824
0.251800001,2.012589932,1.977359295,1.740650001,0.660378766
0.252000004,2.012599945,1.977404833,1.741000007,0.660458457
0.252200007,2.012609959,1.977450609,1.741350013,0.660538566
0.252400011,2.012619972,1.977496386,1.741700019,0.660618675
0.252600014,2.012629986,1.977542162,1.742050025,0.660698783
0.252799988,2.012639999,1.977587938,1.742399979,0.660778892
0.252999991,2.012650013,1.977633953,1.742749985,0.660859418
0.253199995,2.012660027,1.977679491,1.743099991,0.660939109
0.253399998,2.01267004,1.977725387,1.743449996,0.661019427
0.253600001,2.012680054,1.977771282,1.743800002,0.661099744
0.253800005,2.012690067,1.97781682,1.744150008,0.661179435
0.254000008,2.012700081,1.977862597,1.744500014,0.661259544
0.254200012,2.012710095,1.977908373,1.74485002,0.661339653
0.254400015,2.012720108,1.977954149,1.745200026,0.661419761
0.254599989,2.012729883,1.977999568,1.74554998,0.661499244
0.254799992,2.012739897,1.97804594,1.745899986,0.661580396
0.254999995,2.01274991,1.978091717,1.746249992,0.661660504
0.255199999,2.012759924,1.978137136,1.746599998,0.661739987
0.255400002,2.012769938,1.978182912,1.746950004,0.661820096
0.255600005,2.012779951,1.978229046,1.747300009,0.66190083
0.255800009,2.012789965,1.978274703,1.747650015,0.66198073
0.256000012,2.012799978,1.97832036,1.748000021,0.66206063
0.256199986,2.012809992,1.978366137,1.748349975,0.662140739
0.256399989,2.012820005,1.978411913,1.748699981,0.662220848
0.256599993,2.012830019,1.978457689,1.749049987,0.662300956
0.256799996,2.012840033,1.978503704,1.749399993,0.662381482
0.256999999,2.012850046,1.978549361,1.749749999,0.662461382
0.257200003,2.01286006,1.978595018,1.750100005,0.662541282
0.257400006,2.012870073,1.978640795,1.750450011,0.662621391
0.257600009,2.012880087,1.97868669,1.750800016,0.662701708
0.257800013,2.012890101,1.978732467,1.751150022,0.662781817
0.257999986,2.012900114,1.978778124,1.751499976,0.662861717
0.25819999,2.012909889,1.9788239,1.751849982,0.662941825
0.258399993,2.012919903,1.978869677,1.752199988,0.663021934
0.258599997,2.012929916,1.978915334,1.752549994,0.663101834
0.2588,2.01293993,1.978961349,1.7529,0.66318236
0.259000003,2.012949944,1.979007006,1.753250006,0.66326226
0.259200007,2.012959957,1.979052901,1.753600012,0.663342577
0.25940001,2.012969971,1.979098678,1.753950018,0.663422686
0.259600014,2.012979984,1.979144454,1.754300024,0.663502795
0.259799987,2.012989998,1.979189873,1.754649977,0.663582277
0.259999991,2.013000011,1.979235649,1.754999983,0.663662386
0.260199994,2.013010025,1.979281426,1.755349989,0.663742495
0.260399997,2.013020039,1.979327321,1.755699995,0.663822812
0.260600001,2.013030052,1.979373336,1.756050001,0.663903338
0.260800004,2.013040066,1.979418874,1.756400007,0.663983029
0.261000007,2.013050079,1.979464769,1.756750013,0.664063346
0.261200011,2.013060093,1.979510307,1.757100019,0.664143038
0.261400014,2.013070107,1.979556322,1.757450025,0.664223564
0.261599988,2.013079882,1.979602099,1.757799978,0.664303672
0.261799991,2.013089895,1.979648233,1.758149984,0.664384407
0.261999995,2.013099909,1.979693413,1.75849999,0.664463472
0.262199998,2.013109922,1.979739189,1.758849996,0.664543581
0.262400001,2.013119936,1.979785085,1.759200002,0.664623898
0.262600005,2.01312995,1.979830742,1.759550008,0.664703798
0.262800008,2.013139963,1.979876638,1.759900014,0.664784116
0.263000011,2.013149977,1.979922533,1.76025002,0.664864433
0.263200015,2.01315999,1.979967952,1.760600026,0.664943916
0.263399988,2.013170004,1.980013728,1.76094998,0.665024024
0.263599992,2.013180018,1.980059862,1.761299986,0.665104759
0.263799995,2.013190031,1.9801054,1.761649992,0.66518445
0.263999999,2.013200045,1.980151415,1.761999998,0.665264976
0.264200002,2.013210058,1.980197191,1.762350004,0.665345085
0.264400005,2.013220072,1.980242968,1.762700009,0.665425193
0.264600009,2.013230085,1.980288744,1.763050015,0.665505302
0.264800012,2.013240099,1.980334401,1.763400021,0.665585202
0.264999986,2.013250113,1.980380178,1.763749975,0.665665311
0.265199989,2.013259888,1.980425954,1.764099981,0.665745419
0.265399993,2.013269901,1.980471611,1.764449987,0.665825319
0.265599996,2.013279915,1.980517387,1.764799993,0.665905428
0.265799999,2.013289928,1.980563045,1.765149999,0.665985328
0.266000003,2.013299942,1.980608821,1.765500005,0.666065437
0.266200006,2.013309956,1.980654597,1.765850011,0.666145545
0.266400009,2.013319969,1.98070097,1.766200016,0.666226697
0.266600013,2.013329983,1.980746388,1.766550022,0.66630618
0.266799986,2.013339996,1.980792046,1.766899976,0.66638608
0.26699999,2.01335001,1.980837941,1.767249982,0.666466397
0.267199993,2.013360024,1.980883718,1.767599988,0.666546506
0.267399997,2.013370037,1.980929494,1.767949994,0.666626614
0.2676,2.013380051,1.98097527,1.7683,0.666706723
0.267800003,2.013390064,1.981021047,1.768650006,0.666786832
0.268000007,2.013400078,1.981066942,1.769000012,0.666867149
0.26820001,2.013410091,1.981112599,1.769350018,0.666947049
0.268400013,2.013420105,1.981158733,1.769700023,0.667027783
0.268599987,2.013430119,1.981204152,1.770049977,0.667107266
0.26879999,2.013439894,1.981249809,1.770399983,0.667187166
0.268999994,2.013449907,1.981295586,1.770749989,0.667267275
0.269199997,2.013459921,1.981341243,1.771099995,0.667347175
0.269400001,2.013469935,1.981387138,1.771450001,0.667427492
0.269600004,2.013479948,1.981432915,1.771800007,0.667507601
0.269800007,2.013489962,1.98147881,1.772150013,0.667587918
0.270000011,2.013499975,1.981524468,1.772500019,0.667667818
0.270200014,2.013509989,1.981570244,1.772850025,0.667747927
0.270399988,2.013520002,1.981616139,1.773199978,0.667828244
0.270599991,2.013530016,1.981661797,1.773549984,0.667908144
0.270799995,2.01354003,1.981707811,1.77389999,0.66798867
0.270999998,2.013550043,1.98175323,1.774249996,0.668068153
0.271200001,2.013560057,1.981799364,1.774600002,0.668148887
0.271400005,2.01357007,1.981844902,1.774950008,0.668228579
0.271600008,2.013580084,1.981890678,1.775300014,0.668308687
0.271800011,2.013590097,1.981936693,1.77565002,0.668389213
0.272000015,2.013600111,1.981982231,1.776000026,0.668468904
0.272199988,2.013609886,1.982028127,1.77634998,0.668549222
0.272399992,2.0136199,1.982073784,1.776699986,0.668629122
0.272599995,2.013629913,1.982119799,1.777049991,0.668709648
0.272799999,2.013639927,1.982165456,1.777399997,0.668789548
0.273000002,2.013649941,1.982210875,1.777750003,0.668869031
0.273200005,2.013659954,1.98225677,1.778100009,0.668949348
0.273400009,2.013669968,1.982302547,1.778450015,0.669029456
0.273600012,2.013679981,1.982348681,1.778800021,0.669110191
0.273799986,2.013689995,1.982394457,1.779149975,0.6691903
0.273999989,2.013700008,1.982439876,1.779499981,0.669269782
0.274199992,2.013710022,1.982485652,1.779849987,0.669349891
0.274399996,2.013720036,1.982531786,1.780199993,0.669430626
0.274599999,2.013730049,1.982577324,1.780549999,0.669510317
0.274800003,2.013740063,1.98262322,1.780900005,0.669590634
0.275000006,2.013750076,1.982668996,1.781250011,0.669670743
0.275200009,2.01376009,1.982714653,1.781600016,0.669750643
0.275400013,2.013770104,1.982760906,1.781950022,0.669831586
0.275599986,2.013780117,1.982806325,1.782299976,0.669911069
0.27579999,2.013789892,1.982852101,1.782649982,0.669991177
0.275999993,2.013799906,1.982897878,1.782999988,0.670071286
0.276199997,2.013809919,1.982943535,1.783349994,0.670151186
0.2764,2.013819933,1.98298955,1.7837,0.670231712
0.276600003,2.013829947,1.983035207,1.784050006,0.670311612
0.276800007,2.01383996,1.983080864,1.784400012,0.670391512
0.27700001,2.013849974,1.98312664,1.784750018,0.670471621
0.277200013,2.013859987,1.983172536,1.785100023,0.670551938
0.277399987,2.013870001,1.983218312,1.785449977,0.670632047
0.27759999,2.013880014,1.983264089,1.785799983,0.670712155
0.277799994,2.013890028,1.983309865,1.786149989,0.670792264
0.277999997,2.013900042,1.983355641,1.786499995,0.670872372
0.278200001,2.013910055,1.983401418,1.786850001,0.670952481
0.278400004,2.013920069,1.983447075,1.787200007,0.671032381
0.278600007,2.013930082,1.983492851,1.787550013,0.67111249
0.278800011,2.013940096,1.983538389,1.787900019,0.671192181
0.279000014,2.01395011,1.983584404,1.788250025,0.671272707
0.279199988,2.013959885,1.98363018,1.788599978,0.671352816
0.279399991,2.013969898,1.983675957,1.788949984,0.671432924
0.279599994,2.013979912,1.983721852,1.78929999,0.671513242
0.279799998,2.013989925,1.98376751,1.789649996,0.671593142
0.280000001,2.013999939,1.983813286,1.790000002,0.67167325
0.280200005,2.014009953,1.983859062,1.790350008,0.671753359
0.280400008,2.014019966,1.983904958,1.790700014,0.671833676
0.280600011,2.01402998,1.983950615,1.79105002,0.671913576
0.280800015,2.014039993,1.983996272,1.791400026,0.671993476
0.280999988,2.014050007,1.984042168,1.79174998,0.672073793
0.281199992,2.01406002,1.984087944,1.792099985,0.672153902
0.281399995,2.014070034,1.98413372,1.792449991,0.672234011
0.281599999,2.014080048,1.984179497,1.792799997,0.672314119
0.281800002,2.014090061,1.984225035,1.793150003,0.672393811
0.282000005,2.014100075,1.98427105,1.793500009,0.672474337
0.282200009,2.014110088,1.984317064,1.793850015,0.672554863
0.282400012,2.014120102,1.984362721,1.794200021,0.672634762
0.282599986,2.014130116,1.984408021,1.794549975,0.672714037
0.282799989,2.014139891,1.984454274,1.794899981,0.67279498
0.282999992,2.014149904,1.984499693,1.795249987,0.672874463
0.283199996,2.014159918,1.98454535,1.795599993,0.672954363
0.283399999,2.014169931,1.984591365,1.795949998,0.673034889
0.283600003,2.014179945,1.984637499,1.796300004,0.673115623
0.283800006,2.014189959,1.984683275,1.79665001,0.673195732
0.284000009,2.014199972,1.984728456,1.797000016,0.673274797
0.284200013,2.014209986,1.98477447,1.797350022,0.673355323
0.284399986,2.014219999,1.984820485,1.797699976,0.673435849
0.28459999,2.014230013,1.984866142,1.798049982,0.673515749
0.284799993,2.014240027,1.984911799,1.798399988,0.673595649
0.284999996,2.01425004,1.984957814,1.798749994,0.673676175
0.2852,2.014260054,1.985003471,1.7991,0.673756075
0.285400003,2.014270067,1.985049129,1.799450006,0.673835975
0.285600007,2.014280081,1.985095024,1.799800012,0.673916292
0.28580001,2.014290094,1.985140681,1.800150018,0.673996192
0.286000013,2.014300108,1.985186458,1.800500023,0.674076301
0.286199987,2.014309883,1.985232234,1.800849977,0.67415641
0.28639999,2.014319897,1.985277891,1.801199983,0.67423631
0.286599994,2.01432991,1.985323668,1.801549989,0.674316418
0.286799997,2.014339924,1.985369802,1.801899995,0.674397153
0.287000001,2.014349937,1.985415101,1.802250001,0.674476427
0.287200004,2.014359951,1.985460877,1.802600007,0.674556535
0.287400007,2.014369965,1.985506773,1.802950013,0.674636853
0.287600011,2.014379978,1.985552549,1.803300019,0.674716961
0.287800014,2.014389992,1.985598326,1.803650025,0.67479707
0.287999988,2.014400005,1.98564446,1.803999978,0.674877804
0.288199991,2.014410019,1.985690117,1.804349984,0.674957705
0.288399994,2.014420033,1.985735893,1.80469999,0.675037813
0.288599998,2.014430046,1.98578167,1.805049996,0.675117922
0.288800001,2.01444006,1.985827208,1.805400002,0.675197613
0.289000005,2.014450073,1.985872984,1.805750008,0.675277722
0.289200008,2.014460087,1.98591888,1.806100014,0.675358039
0.289400011,2.0144701,1.985964775,1.80645002,0.675438356
0.289600015,2.014480114,1.986010552,1.806800026,0.675518465
0.289799988,2.014489889,1.986056328,1.80714998,0.675598574
0.289999992,2.014499903,1.986101985,1.807499985,0.675678474
0.290199995,2.014509916,1.986147642,1.807849991,0.675758374
0.290399998,2.01451993,1.986193538,1.808199997,0.675838691
0.290600002,2.014529944,1.986239672,1.808550003,0.675919425
0.290800005,2.014539957,1.98628521,1.808900009,0.675999117
0.291000009,2.014549971,1.986331224,1.809250015,0.676079643
0.291200012,2.014559984,1.986376762,1.809600021,0.676159334
0.291399986,2.014569998,1.986422539,1.809949975,0.676239443
0.291599989,2.014580011,1.986468077,1.810299981,0.676319134
0.291799992,2.014590025,1.986514092,1.810649987,0.67639966
0.291999996,2.014600039,1.986559629,1.810999992,0.676479351
0.292199999,2.014610052,1.986605287,1.811349998,0.676559252
0.292400003,2.014620066,1.98665154,1.811700004,0.676640195
0.292600006,2.014630079,1.986696959,1.81205001,0.676719677
0.292800009,2.014640093,1.986742616,1.812400016,0.676799577
0.293000013,2.014650106,1.986788631,1.812750022,0.676880103
0.293199986,2.014659882,1.986834288,1.813099976,0.676960003
0.29339999,2.014669895,1.986880183,1.813449982,0.677040321
0.293599993,2.014679909,1.986925721,1.813799988,0.677120012
0.293799996,2.014689922,1.986971617,1.814149994,0.677200329
0.294,2.014699936,1.987017274,1.8145,0.677280229
0.294200003,2.01470995,1.987063289,1.814850005,0.677360755
0.294400007,2.014719963,1.987108946,1.815200011,0.677440655
0.29460001,2.014729977,1.987154484,1.815550017,0.677520347
0.294800013,2.01473999,1.987200499,1.815900023,0.677600873
0.294999987,2.014750004,1.987246394,1.816249977,0.67768119
0.29519999,2.014760017,1.987291813,1.816599983,0.677760673
0.295399994,2.014770031,1.987337947,1.816949989,0.677841407
0.295599997,2.014780045,1.987383366,1.817299995,0.67792089
0.2958,2.014790058,1.987429142,1.817650001,0.678000999
0.296000004,2.014800072,1.987475276,1.818000007,0.678081733
0.296200007,2.014810085,1.987520933,1.818350013,0.678161633
0.296400011,2.014820099,1.98756671,1.818700019,0.678241742
0.296600014,2.014830113,1.987612486,1.819050025,0.67832185
0.296799988,2.014839888,1.987658024,1.819399978,0.678401542
0.296999991,2.014849901,1.987704039,1.819749984,0.678482068
0.297199994,2.014859915,1.987749577,1.82009999,0.678561759
0.297399998,2.014869928,1.987795711,1.820449996,0.678642494
0.297600001,2.014879942,1.987841368,1.820800002,0.678722393
0.297800005,2.014889956,1.987887144,1.821150008,0.678802502
0.298000008,2.014899969,1.987932921,1.821500014,0.678882611
0.298200011,2.014909983,1.987978697,1.82185002,0.678962719
0.298400015,2.014919996,1.988024473,1.822200026,0.679042828
0.298599988,2.01493001,1.98807013,1.822549979,0.679122728
0.298799992,2.014940023,1.988116026,1.822899985,0.679203045
0.298999995,2.014950037,1.988161802,1.823249991,0.679283154
0.299199998,2.014960051,1.988207579,1.823599997,0.679363263
0.299400002,2.014970064,1.988253355,1.823950003,0.679443371
0.299600005,2.014980078,1.98829937,1.824300009,0.679523897
0.299800009,2.014990091,1.988344908,1.824650015,0.679603589
0.300000012,2.015000105,1.988390923,1.825000021,0.679684114
0.300199986,2.015010119,1.988436341,1.825349975,0.679763597
0.300399989,2.015019894,1.988482475,1.825699981,0.679844332
0.300599992,2.015029907,1.988527775,1.826049987,0.679923606
0.300799996,2.015039921,1.988573909,1.826399992,0.68000434
0.300999999,2.015049934,1.988619566,1.826749998,0.68008424
0.301200002,2.015059948,1.988665223,1.827100004,0.68016414
0.301400006,2.015069962,1.98871088,1.82745001,0.680244041
0.301600009,2.015079975,1.988756776,1.827800016,0.680324358
0.301800013,2.015089989,1.988802433,1.828150022,0.680404258
0.301999986,2.015100002,1.988848567,1.828499976,0.680484992
0.30219999,2.015110016,1.988894224,1.828849982,0.680564892
0.302399993,2.015120029,1.988939762,1.829199988,0.680644584
0.302599996,2.015130043,1.988985658,1.829549994,0.680724901
0.3028,2.015140057,1.989031434,1.829899999,0.68080501
0.303000003,2.01515007,1.98907721,1.830250005,0.680885118
0.303200007,2.015160084,1.989122987,1.830600011,0.680965227
0.30340001,2.015170097,1.989168763,1.830950017,0.681045336
0.303600013,2.015180111,1.98921454,1.831300023,0.681125444
0.303799987,2.015189886,1.989260316,1.831649977,0.681205553
0.30399999,2.0151999,1.989306331,1.831999983,0.681286079
0.304199994,2.015209913,1.989351749,1.832349989,0.681365561
0.304399997,2.015219927,1.989397764,1.832699995,0.681446087
0.3046,2.01522994,1.98944366,1.833050001,0.681526405
0.304800004,2.015239954,1.989489079,1.833400007,0.681605887
0.305000007,2.015249968,1.989534855,1.833750013,0.681685996
0.305200011,2.015259981,1.989580631,1.834100018,0.681766105
0.305400014,2.015269995,1.989626408,1.834450024,0.681846213
0.305599988,2.015280008,1.989672303,1.834799978,0.681926531
0.305799991,2.015290022,1.989718199,1.835149984,0.682006848
0.305999994,2.015300036,1.989763975,1.83549999,0.682086956
0.306199998,2.015310049,1.989809752,1.835849996,0.682167065
0.306400001,2.015320063,1.98985529,1.836200002,0.682246757
0.306600004,2.015330076,1.989901304,1.836550008,0.682327282
0.306800008,2.01534009,1.989946961,1.836900014,0.682407182
0.307000011,2.015350103,1.989992857,1.83725002,0.6824875
0.307200015,2.015360117,1.990038395,1.837600026,0.682567191
0.307399988,2.015369892,1.990084171,1.837949979,0.6826473
0.307599992,2.015379906,1.990130186,1.838299985,0.682727826
0.307799995,2.015389919,1.990175962,1.838649991,0.682807934
0.307999998,2.015399933,1.99022162,1.838999997,0.682887834
0.308200002,2.015409946,1.990267515,1.839350003,0.682968152
0.308400005,2.01541996,1.990313292,1.839700009,0.68304826
0.308600009,2.015429974,1.990359068,1.840050015,0.683128369
0.308800012,2.015439987,1.990404487,1.840400021,0.683207852
0.308999986,2.015450001,1.990450263,1.840749975,0.68328796
0.309199989,2.015460014,1.990496039,1.84109998,0.683368069
0.309399992,2.015470028,1.990542173,1.841449986,0.683448803
0.309599996,2.015480042,1.990587592,1.841799992,0.683528286
0.309799999,2.015490055,1.990633369,1.842149998,0.683608395
0.310000002,2.015500069,1.990679264,1.842500004,0.683688712
0.310200006,2.015510082,1.99072516,1.84285001,0.683769029
0.310400009,2.015520096,1.990771294,1.843200016,0.683849764
0.310600013,2.015530109,1.990816951,1.843550022,0.683929664
0.310799986,2.015539885,1.990862489,1.843899976,0.684009355
0.31099999,2.015549898,1.990908027,1.844249982,0.684089047
0.311199993,2.015559912,1.990954042,1.844599988,0.684169573
0.311399996,2.015569925,1.991000176,1.844949994,0.684250307
0.3116,2.015579939,1.991045475,1.845299999,0.684329581
0.311800003,2.015589953,1.991091371,1.845650005,0.684409899
0.312000006,2.015599966,1.991137147,1.846000011,0.684490007
0.31220001,2.01560998,1.991182923,1.846350017,0.684570116
0.312400013,2.015619993,1.9912287,1.846700023,0.684650224
0.312599987,2.015630007,1.991274595,1.847049977,0.684730542
0.31279999,2.01564002,1.991320014,1.847399983,0.684810025
0.312999994,2.015650034,1.991366148,1.847749989,0.684890759
0.313199997,2.015660048,1.991411805,1.848099995,0.684970659
0.3134,2.015670061,1.991457582,1.848450001,0.685050768
0.313600004,2.015680075,1.991503358,1.848800006,0.685130876
0.313800007,2.015690088,1.991549015,1.849150012,0.685210776
0.314000011,2.015700102,1.991594791,1.849500018,0.685290885
0.314200014,2.015710115,1.991640568,1.849850024,0.685370994
0.314399988,2.015719891,1.991686344,1.850199978,0.685451102
0.314599991,2.015729904,1.991732121,1.850549984,0.685531211
0.314799994,2.015739918,1.991777778,1.85089999,0.685611111
0.314999998,2.015749931,1.991824031,1.851249996,0.685692054
0.315200001,2.015759945,1.991869807,1.851600002,0.685772163
0.315400004,2.015769959,1.991915226,1.851950008,0.685851646
0.315600008,2.015779972,1.991961241,1.852300014,0.685932171
0.315800011,2.015789986,1.992007017,1.85265002,0.68601228
0.316000015,2.015799999,1.992052794,1.853000025,0.686092389
0.316199988,2.015810013,1.992098332,1.853349979,0.68617208
0.316399992,2.015820026,1.992144108,1.853699985,0.686252189
0.316599995,2.01583004,1.992189884,1.854049991,0.686332297
0.316799998,2.015840054,1.992235899,1.854399997,0.686412823
0.317000002,2.015850067,1.992281437,1.854750003,0.686492515
0.317200005,2.015860081,1.992327452,1.855100009,0.68657304
0.317400008,2.015870094,1.99237299,1.855450015,0.686652732
0.317600012,2.015880108,1.992418766,1.855800021,0.68673284
0.317799985,2.015889883,1.992464423,1.856149974,0.686812741
0.317999989,2.015899897,1.99251008,1.85649998,0.686892641
0.318199992,2.01590991,1.992555976,1.856849986,0.686972958
0.318399996,2.015919924,1.992601752,1.857199992,0.687053067
0.318599999,2.015929937,1.992647529,1.857549998,0.687133175
0.318800002,2.015939951,1.992693424,1.857900004,0.687213492
0.319000006,2.015949965,1.992739081,1.85825001,0.687293392
0.319200009,2.015959978,1.992785215,1.858600016,0.687374127
0.319400013,2.015969992,1.992830634,1.858950022,0.68745361
0.319599986,2.015980005,1.992876649,1.859299976,0.687534136
0.31979999,2.015990019,1.992922306,1.859649982,0.687614036
0.319999993,2.016000032,1.992967963,1.859999987,0.687693936
0.320199996,2.016010046,1.99301374,1.860349993,0.687774044
0.3204,2.01602006,1.993059635,1.860699999,0.687854362
0.320600003,2.016030073,1.993105412,1.861050005,0.68793447
0.320800006,2.016040087,1.993151188,1.861400011,0.688014579
0.32100001,2.0160501,1.993197084,1.861750017,0.688094896
0.321200013,2.016060114,1.99324286,1.862100023,0.688175005
0.321399987,2.016069889,1.993288398,1.862449977,0.688254696
0.32159999,2.016079903,1.993334413,1.862799983,0.688335222
0.321799994,2.016089916,1.99338007,1.863149989,0.688415122
0.321999997,2.01609993,1.993425846,1.863499995,0.688495231
0.3222,2.016109943,1.993471384,1.863850001,0.688574922
0.322400004,2.016119957,1.993517518,1.864200006,0.688655657
0.322600007,2.016129971,1.993563414,1.864550012,0.688735974
0.32280001,2.016139984,1.993609071,1.864900018,0.688815874
0.323000014,2.016149998,1.993654847,1.865250024,0.688895982
0.323199987,2.016160011,1.993700266,1.865599978,0.688975465
0.323399991,2.016170025,1.9937464,1.865949984,0.6890562
0.323599994,2.016180039,1.993791938,1.86629999,0.689135891
0.323799998,2.016190052,1.993837833,1.866649996,0.689216208
0.324000001,2.016200066,1.993883848,1.867000002,0.689296734
0.324200004,2.016210079,1.993929267,1.867350008,0.689376217
0.324400008,2.016220093,1.993975043,1.867700013,0.689456326
0.324600011,2.016230106,1.994020939,1.868050019,0.689536643
0.324800015,2.016239882,1.994066715,1.868400025,0.689616752
0.324999988,2.016249895,1.994112253,1.868749979,0.689696443
0.325199992,2.016259909,1.99415803,1.869099985,0.689776552
0.325399995,2.016269922,1.994204044,1.869449991,0.689857078
0.325599998,2.016279936,1.994249702,1.869799997,0.689936978
0.325800002,2.016289949,1.994295597,1.870150003,0.690017295
0.326000005,2.016299963,1.994341016,1.870500009,0.690096778
0.326200008,2.016309977,1.99438715,1.870850015,0.690177512
0.326400012,2.01631999,1.994432926,1.871200021,0.690257621
0.326599985,2.016330004,1.994478464,1.871549974,0.690337312
0.326799989,2.016340017,1.994524479,1.87189998,0.690417838
0.326999992,2.016350031,1.994570255,1.872249986,0.690497947
0.327199996,2.016360045,1.994616032,1.872599992,0.690578055
0.327399999,2.016370058,1.994662046,1.872949998,0.690658581
0.327600002,2.016380072,1.994707227,1.873300004,0.690737647
0.327800006,2.016390085,1.994753242,1.87365001,0.690818173
0.328000009,2.016400099,1.994798899,1.874000016,0.690898073
0.328200012,2.016410112,1.994845033,1.874350022,0.690978807
0.328399986,2.016419888,1.994890332,1.874699976,0.691058081
0.328599989,2.016429901,1.994936705,1.875049981,0.691139233
0.328799993,2.016439915,1.994982123,1.875399987,0.691218716
0.328999996,2.016449928,1.9950279,1.875749993,0.691298824
0.3292,2.016459942,1.995073676,1.876099999,0.691378933
0.329400003,2.016469955,1.995119453,1.876450005,0.691459042
0.329600006,2.016479969,1.995165229,1.876800011,0.69153915
0.32980001,2.016489983,1.995211005,1.877150017,0.691619259
0.330000013,2.016499996,1.995256782,1.877500023,0.691699368
0.330199987,2.01651001,1.995302558,1.877849977,0.691779476
0.33039999,2.016520023,1.995348334,1.878199983,0.691859585
0.330599994,2.016530037,1.995394111,1.878549989,0.691939694
0.330799997,2.016540051,1.995439649,1.878899995,0.692019385
0.331,2.016550064,1.995485902,1.87925,0.692100328
0.331200004,2.016560078,1.995531559,1.879600006,0.692180228
0.331400007,2.016570091,1.995577335,1.879950012,0.692260337
0.33160001,2.016580105,1.995622873,1.880300018,0.692340028
0.331800014,2.016590118,1.995668888,1.880650024,0.692420554
0.331999987,2.016599894,1.995714426,1.880999978,0.692500246
0.332199991,2.016609907,1.995760441,1.881349984,0.692580771
0.332399994,2.016619921,1.995805979,1.88169999,0.692660463
0.332599998,2.016629934,1.995852113,1.882049996,0.692741197
0.332800001,2.016639948,1.995897889,1.882400002,0.692821306
0.333000004,2.016649962,1.995943308,1.882750008,0.692900789
0.333200008,2.016659975,1.995989204,1.883100013,0.692981106
0.333400011,2.016669989,1.996035099,1.883450019,0.693061423
0.333600014,2.016680002,1.996080637,1.883800025,0.693141115
0.333799988,2.016690016,1.996126652,1.884149979,0.693221641
0.333999991,2.016700029,1.99617219,1.884499985,0.693301332
0.334199995,2.016710043,1.996217966,1.884849991,0.693381441
0.334399998,2.016720057,1.996263981,1.885199997,0.693461967
0.334600002,2.01673007,1.996309519,1.885550003,0.693541658
0.334800005,2.016740084,1.996355295,1.885900009,0.693621767
0.335000008,2.016750097,1.99640131,1.886250015,0.693702293
0.335200012,2.016760111,1.996446848,1.88660002,0.693781984
0.335399985,2.016769886,1.996492505,1.886949974,0.693861884
0.335599989,2.0167799,1.996538639,1.88729998,0.693942618
0.335799992,2.016789913,1.996584296,1.887649986,0.694022518
0.335999996,2.016799927,1.996629834,1.887999992,0.69410221
0.336199999,2.01680994,1.996675611,1.888349998,0.694182318
0.336400002,2.016819954,1.996721745,1.888700004,0.694263053
0.336600006,2.016829968,1.996767283,1.88905001,0.694342744
0.336800009,2.016839981,1.996813297,1.889400016,0.69442327
0.337000012,2.016849995,1.996859074,1.889750022,0.694503379
0.337199986,2.016860008,1.996904492,1.890099976,0.694582862
0.337399989,2.016870022,1.996950269,1.890449981,0.69466297
0.337599993,2.016880035,1.996996164,1.890799987,0.694743288
0.337799996,2.016890049,1.997041941,1.891149993,0.694823396
0.338,2.016900063,1.997087598,1.891499999,0.694903296
0.338200003,2.016910076,1.997133493,1.891850005,0.694983613
0.338400006,2.01692009,1.997179151,1.892200011,0.695063514
0.33860001,2.016930103,1.997225046,1.892550017,0.695143831
0.338800013,2.016940117,1.997270703,1.892900023,0.695223731
0.338999987,2.016949892,1.997316718,1.893249977,0.695304257
0.33919999,2.016959906,1.997362137,1.893599983,0.695383739
0.339399993,2.016969919,1.997408271,1.893949988,0.695464474
0.339599997,2.016979933,1.99745369,1.894299994,0.695543957
0.3398,2.016989946,1.997499466,1.89465,0.695624065
0.340000004,2.01699996,1.9975456,1.895000006,0.6957048
0.340200007,2.017009974,1.997591019,1.895350012,0.695784283
0.34040001,2.017019987,1.997637153,1.895700018,0.695865017
0.340600014,2.017030001,1.997682929,1.896050024,0.695945126
0.340799987,2.017040014,1.997728348,1.896399978,0.696024609
0.340999991,2.017050028,1.997774124,1.896749984,0.696104717
0.341199994,2.017060041,1.997820139,1.89709999,0.696185243
0.341399998,2.017070055,1.997865796,1.897449996,0.696265143
0.341600001,2.017080069,1.997911692,1.897800002,0.69634546
0.341800004,2.017090082,1.997957468,1.898150007,0.696425569
0.342000008,2.017100096,1.998003244,1.898500013,0.696505678
0.342200011,2.017110109,1.998049021,1.898850019,0.696585786
0.342400014,2.017119885,1.998094559,1.899200025,0.696665478
0.342599988,2.017129898,1.998140574,1.899549979,0.696746004
0.342799991,2.017139912,1.99818635,1.899899985,0.696826112
0.342999995,2.017149925,1.998232365,1.900249991,0.696906638
0.343199998,2.017159939,1.998277903,1.900599997,0.69698633
0.343400002,2.017169952,1.998323679,1.900950003,0.697066438
0.343600005,2.017179966,1.998369455,1.901300009,0.697146547
0.343800008,2.01718998,1.998414874,1.901650015,0.69722603
0.344000012,2.017199993,1.99846065,1.90200002,0.697306138
0.344199985,2.017210007,1.998506784,1.902349974,0.697386873
0.344399989,2.01722002,1.998552561,1.90269998,0.697466981
0.344599992,2.017230034,1.998598337,1.903049986,0.69754709
0.344799995,2.017240048,1.998644114,1.903399992,0.697627199
0.344999999,2.017250061,1.99868989,1.903749998,0.697707307
0.345200002,2.017260075,1.998735905,1.904100004,0.697787833
0.345400006,2.017270088,1.998781085,1.90445001,0.697866899
0.345600009,2.017280102,1.9988271,1.904800016,0.697947425
0.345800012,2.017290115,1.998872876,1.905150022,0.698027533
0.345999986,2.017299891,1.998918772,1.905499975,0.69810785
0.346199989,2.017309904,1.998964429,1.905849981,0.698187751
0.346399993,2.017319918,1.999010205,1.906199987,0.698267859
0.346599996,2.017329931,1.999055982,1.906549993,0.698347968
0.3468,2.017339945,1.999101639,1.906899999,0.698427868
0.347000003,2.017349958,1.999147654,1.907250005,0.698508394
0.347200006,2.017359972,1.999193549,1.907600011,0.698588711
0.34740001,2.017369986,1.999239087,1.907950017,0.698668402
0.347600013,2.017379999,1.999284864,1.908300023,0.698748511
0.347799987,2.017390013,1.999330878,1.908649977,0.698829037
0.34799999,2.017400026,1.999376535,1.908999983,0.698908937
0.348199993,2.01741004,1.999421835,1.909349988,0.698988211
0.348399997,2.017420054,1.999467969,1.909699994,0.699068946
0.3486,2.017430067,1.999513984,1.91005,0.699149471
0.348800004,2.017440081,1.99955976,1.910400006,0.69922958
0.349000007,2.017450094,1.999605179,1.910750012,0.699309063
0.34920001,2.017460108,1.999650955,1.911100018,0.699389172
0.349400014,2.017469883,1.999696732,1.911450024,0.69946928
0.349599987,2.017479897,1.999742746,1.911799978,0.699549806
0.349799991,2.01748991,1.999788523,1.912149984,0.699629915
0.349999994,2.017499924,1.999834418,1.91249999,0.699710232
0.350199997,2.017509937,1.999879837,1.912849995,0.699789715
0.350400001,2.017519951,1.999925733,1.913200001,0.699870032
0.350600004,2.017529964,1.999971271,1.913550007,0.699949724
0.350800008,2.017539978,2.000017643,1.913900013,0.700030875
0.351000011,2.017549992,2.000062943,1.914250019,0.700110149
0.351200014,2.017560005,2.000108957,1.914600025,0.700190675
0.351399988,2.017570019,2.000154495,1.914949979,0.700270367
0.351599991,2.017580032,2.00020051,1.915299985,0.700350892
0.351799995,2.017590046,2.000246286,1.915649991,0.700431001
0.351999998,2.01760006,2.000292063,1.915999997,0.70051111
0.352200002,2.017610073,2.000337839,1.916350003,0.700591218
0.352400005,2.017620087,2.000383377,1.916700009,0.70067091
0.352600008,2.0176301,2.000429153,1.917050014,0.700751018
0.352800012,2.017640114,2.000475168,1.91740002,0.700831544
0.352999985,2.017649889,2.000520706,1.917749974,0.700911236
0.353199989,2.017659903,2.000566483,1.91809998,0.700991344
0.353399992,2.017669916,2.000612736,1.918449986,0.701072287
0.353599995,2.01767993,2.000658035,1.918799992,0.701151562
0.353799999,2.017689943,2.00070405,1.919149998,0.701232088
0.354000002,2.017699957,2.000749826,1.919500004,0.701312196
0.354200006,2.017709971,2.000795364,1.91985001,0.701391888
0.354400009,2.017719984,2.000841141,1.920200016,0.701471996
0.354600012,2.017729998,2.000886917,1.920550022,0.701552105
0.354799986,2.017740011,2.000932932,1.920899975,0.701632631
0.354999989,2.017750025,2.000978231,1.921249981,0.701711905
0.355199993,2.017760038,2.001024485,1.921599987,0.701792848
0.355399996,2.017770052,2.001069784,1.921949993,0.701872122
0.355599999,2.017780066,2.001116037,1.922299999,0.701953065
0.355800003,2.017790079,2.001161814,1.922650005,0.702033174
0.356000006,2.017800093,2.00120759,1.923000011,0.702113283
0.35620001,2.017810106,2.001253128,1.923350017,0.702192974
0.356400013,2.017819881,2.001298904,1.923700023,0.702273083
0.356599987,2.017829895,2.001344919,1.924049977,0.702353609
0.35679999,2.017839909,2.001390457,1.924399982,0.7024333
0.356999993,2.017849922,2.001435995,1.924749988,0.702512991
0.357199997,2.017859936,2.00148201,1.925099994,0.702593517
0.3574,2.017869949,2.001527786,1.92545,0.702673626
0.357600004,2.017879963,2.00157404,1.925800006,0.702754569
0.357800007,2.017889977,2.001619339,1.926150012,0.702833843
0.35800001,2.01789999,2.001665592,1.926500018,0.702914786
0.358200014,2.017910004,2.001710653,1.926850024,0.702993643
0.358399987,2.017920017,2.001756668,1.927199978,0.703074169
0.358599991,2.017930031,2.001802445,1.927549984,0.703154278
0.358799994,2.017940044,2.001848221,1.92789999,0.703234386
0.358999997,2.017950058,2.001893997,1.928249995,0.703314495
0.359200001,2.017960072,2.001939774,1.928600001,0.703394604
0.359400004,2.017970085,2.00198555,1.928950007,0.703474712
0.359600008,2.017980099,2.002031088,1.929300013,0.703554404
0.359800011,2.017990112,2.002077103,1.929650019,0.70363493
0.360000014,2.017999888,2.002123117,1.930000025,0.703715455
0.360199988,2.018009901,2.002168655,1.930349979,0.703795147
0.360399991,2.018019915,2.002214432,1.930699985,0.703875256
0.360599995,2.018029928,2.002260208,1.931049991,0.703955364
0.360799998,2.018039942,2.002305985,1.931399997,0.704035473
0.361000001,2.018049955,2.002351999,1.931750002,0.704115999
0.361200005,2.018059969,2.002397537,1.932100008,0.70419569
0.361400008,2.018069983,2.002443552,1.932450014,0.704276216
0.361600012,2.018079996,2.002489328,1.93280002,0.704356325
0.361799985,2.01809001,2.002534866,1.933149974,0.704436016
0.361999989,2.018100023,2.002580404,1.93349998,0.704515708
0.362199992,2.018110037,2.002626419,1.933849986,0.704596233
0.362399995,2.01812005,2.002672195,1.934199992,0.704676342
0.362599999,2.018130064,2.00271821,1.934549998,0.704756868
0.362800002,2.018140078,2.002763987,1.934900004,0.704836977
0.363000006,2.018150091,2.002809525,1.93525001,0.704916668
0.363200009,2.018160105,2.002855301,1.935600016,0.704996777
0.363400012,2.018170118,2.002901077,1.935950022,0.705076885
0.363599986,2.018179894,2.002946854,1.936299975,0.705156994
0.363799989,2.018189907,2.00299263,1.936649981,0.705237103
0.363999993,2.018199921,2.003038406,1.936999987,0.705317211
0.364199996,2.018209934,2.003084183,1.937349993,0.70539732
0.364399999,2.018219948,2.003129721,1.937699999,0.705477011
0.364600003,2.018229961,2.003175736,1.938050005,0.705557537
0.364800006,2.018239975,2.00322175,1.938400011,0.705638063
0.36500001,2.018249989,2.003267527,1.938750017,0.705718172
0.365200013,2.018260002,2.003313065,1.939100023,0.705797863
0.365399987,2.018270016,2.003359079,1.939449976,0.705878389
0.36559999,2.018280029,2.003405094,1.939799982,0.705958915
0.365799993,2.018290043,2.003450632,1.940149988,0.706038606
0.365999997,2.018300057,2.003495932,1.940499994,0.70611788
0.3662,2.01831007,2.003542185,1.94085,0.706198823
0.366400003,2.018320084,2.003587484,1.941200006,0.706278098
0.366600007,2.018330097,2.003633499,1.941550012,0.706358623
0.36680001,2.018340111,2.003679276,1.941900018,0.706438732
0.367000014,2.018349886,2.003724575,1.942250024,0.706518006
0.367199987,2.0183599,2.003770828,1.942599978,0.706598949
0.367399991,2.018369913,2.003816605,1.942949984,0.706679058
0.367599994,2.018379927,2.003862381,1.943299989,0.706759167
0.367799997,2.01838994,2.003908157,1.943649995,0.706839275
0.368000001,2.018399954,2.003953695,1.944000001,0.706918967
0.368200004,2.018409967,2.00399971,1.944350007,0.706999493
0.368400008,2.018419981,2.004045487,1.944700013,0.707079601
0.368600011,2.018429995,2.004091263,1.945050019,0.70715971
0.368800014,2.018440008,2.004137039,1.945400025,0.707239819
0.368999988,2.018450022,2.004182816,1.945749979,0.707319927
0.369199991,2.018460035,2.004228592,1.946099985,0.707400036
0.369399995,2.018470049,2.004274368,1.946449991,0.707480145
0.369599998,2.018480063,2.004319906,1.946799997,0.707559836
0.369800001,2.018490076,2.004365921,1.947150002,0.707640362
0.370000005,2.01850009,2.004411697,1.947500008,0.70772047
0.370200008,2.018510103,2.004457235,1.947850014,0.707800162
0.370400012,2.018520117,2.00450325,1.94820002,0.707880688
0.370599985,2.018529892,2.00454855,1.948549974,0.707959962
0.370799989,2.018539906,2.004595041,1.94889998,0.708041322
0.370999992,2.018549919,2.004640579,1.949249986,0.708121014
0.371199995,2.018559933,2.004685879,1.949599992,0.708200288
0.371399999,2.018569946,2.004732132,1.949949998,0.708281231
0.371600002,2.01857996,2.004777908,1.950300004,0.70836134
0.371800005,2.018589973,2.004823446,1.950650009,0.708441031
0.372000009,2.018599987,2.004869461,1.951000015,0.708521557
0.372200012,2.018610001,2.004914999,1.951350021,0.708601248
0.372399986,2.018620014,2.004961014,1.951699975,0.708681774
0.372599989,2.018630028,2.00500679,1.952049981,0.708761883
0.372799993,2.018640041,2.005052328,1.952399987,0.708841574
0.372999996,2.018650055,2.005098343,1.952749993,0.7089221
0.373199999,2.018660069,2.005143881,1.953099999,0.709001791
0.373400003,2.018670082,2.005189657,1.953450005,0.7090819
0.373600006,2.018680096,2.005235672,1.953800011,0.709162426
0.37380001,2.018690109,2.005281687,1.954150017,0.709242952
0.374000013,2.018699884,2.005327225,1.954500023,0.709322643
0.374199987,2.018709898,2.00537324,1.954849976,0.709403169
0.37439999,2.018719912,2.005418778,1.955199982,0.709482861
0.374599993,2.018729925,2.005464315,1.955549988,0.709562552
0.374799997,2.018739939,2.005510092,1.955899994,0.709642661
0.375,2.018749952,2.005556345,1.95625,0.709723604
0.375200003,2.018759966,2.005602121,1.956600006,0.709803712
0.375400007,2.01876998,2.005647898,1.956950012,0.709883821
0.37560001,2.018779993,2.005693436,1.957300018,0.709963512
0.375800014,2.018790007,2.005738974,1.957650024,0.710043204
0.375999987,2.01880002,2.005784988,1.957999977,0.71012373
0.376199991,2.018810034,2.005831003,1.958349983,0.710204256
0.376399994,2.018820047,2.005876303,1.958699989,0.71028353
0.376599997,2.018830061,2.005922318,1.959049995,0.710364056
0.376800001,2.018840075,2.005967856,1.959400001,0.710443747
0.377000004,2.018850088,2.00601387,1.959750007,0.710524273
0.377200007,2.018860102,2.006059408,1.960100013,0.710603964
0.377400011,2.018870115,2.006105185,1.960450019,0.710684073
0.377600014,2.01887989,2.006150961,1.960800025,0.710764182
0.377799988,2.018889904,2.006196976,1.961149979,0.710844707
0.377999991,2.018899918,2.006242752,1.961499985,0.710924816
0.378199995,2.018909931,2.006288528,1.961849991,0.711004925
0.378399998,2.018919945,2.006334066,1.962199996,0.711084616
0.378600001,2.018929958,2.006379843,1.962550002,0.711164725
0.378800005,2.018939972,2.006425858,1.962900008,0.711245251
0.379000008,2.018949986,2.006471634,1.963250014,0.711325359
0.379200012,2.018959999,2.00651741,1.96360002,0.711405468
0.379400015,2.018970013,2.006562948,1.963950026,0.711485159
0.379599989,2.018980026,2.006608486,1.96429998,0.711564851
0.379799992,2.01899004,2.006654501,1.964649986,0.711645377
0.379999995,2.019000053,2.006700277,1.964999992,0.711725485
0.380199999,2.019010067,2.006746054,1.965349998,0.711805594
0.380400002,2.019020081,2.00679183,1.965700004,0.711885703
0.380600005,2.019030094,2.006837845,1.966050009,0.711966228
0.380800009,2.019040108,2.006883621,1.966400015,0.712046337
0.381000012,2.019049883,2.006929636,1.966750021,0.712126863
0.381199986,2.019059897,2.006975174,1.967099975,0.712206554
0.381399989,2.01906991,2.007020712,1.967449981,0.712286246
0.381599993,2.019079924,2.007066488,1.967799987,0.712366355
0.381799996,2.019089937,2.007112503,1.968149993,0.71244688
0.381999999,2.019099951,2.007158041,1.968499999,0.712526572
0.382200003,2.019109964,2.007204056,1.968850005,0.712607098
0.382400006,2.019119978,2.007249832,1.969200011,0.712687206
0.382600009,2.019129992,2.00729537,1.969550016,0.712766898
0.382800013,2.019140005,2.007341147,1.969900022,0.712847006
0.382999986,2.019150019,2.007386684,1.970249976,0.712926698
0.38319999,2.019160032,2.007432699,1.970599982,0.713007224
0.383399993,2.019170046,2.007478714,1.970949988,0.71308775
0.383599997,2.019180059,2.007524729,1.971299994,0.713168275
0.3838,2.019190073,2.007570028,1.97165,0.71324755
0.384000003,2.019200087,2.007615805,1.972000006,0.713327658
0.384200007,2.0192101,2.007661581,1.972350012,0.713407767
0.38440001,2.019220114,2.007707357,1.972700018,0.713487875
0.384600014,2.019229889,2.007753134,1.973050024,0.713567984
0.384799987,2.019239903,2.007798672,1.973399977,0.713647675
0.384999991,2.019249916,2.007844687,1.973749983,0.713728201
0.385199994,2.01925993,2.00789094,1.974099989,0.713809144
0.385399997,2.019269943,2.007936239,1.974449995,0.713888419
0.385600001,2.019279957,2.007981777,1.974800001,0.71396811
0.385800004,2.01928997,2.008027554,1.975150007,0.714048219
0.386000007,2.019299984,2.008073568,1.975500013,0.714128745
0.386200011,2.019309998,2.008119106,1.975850019,0.714208436
0.386400014,2.019320011,2.008165121,1.976200025,0.714288962
0.386599988,2.019330025,2.008210897,1.976549978,0.71436907
0.386799991,2.019340038,2.008256674,1.976899984,0.714449179
0.386999995,2.019350052,2.00830245,1.97724999,0.714529288
0.387199998,2.019360066,2.008348227,1.977599996,0.714609396
0.387400001,2.019370079,2.008393765,1.977950002,0.714689088
0.387600005,2.019380093,2.008440018,1.978300008,0.714770031
0.387800008,2.019390106,2.008485556,1.978650014,0.714849722
0.388000011,2.019399881,2.008531094,1.97900002,0.714929414
0.388200015,2.019409895,2.008577108,1.979350026,0.71500994
0.388399988,2.019419909,2.008622646,1.97969998,0.715089631
0.388599992,2.019429922,2.008668423,1.980049986,0.71516974
0.388799995,2.019439936,2.008714676,1.980399992,0.715250683
0.388999999,2.019449949,2.008760214,1.980749998,0.715330374
0.389200002,2.019459963,2.00880599,1.981100004,0.715410483
0.389400005,2.019469976,2.008851767,1.981450009,0.715490592
0.389600009,2.01947999,2.008897543,1.981800015,0.7155707
0.389800012,2.019490004,2.008943081,1.982150021,0.715650392
0.389999986,2.019500017,2.008989096,1.982499975,0.715730917
0.390199989,2.019510031,2.009035111,1.982849981,0.715811443
0.390399993,2.019520044,2.009080648,1.983199987,0.715891135
0.390599996,2.019530058,2.009126425,1.983549993,0.715971243
0.390799999,2.019540072,2.009172201,1.983899999,0.716051352
0.391000003,2.019550085,2.009217978,1.984250005,0.716131461
0.391200006,2.019560099,2.009263754,1.984600011,0.716211569
0.391400009,2.019570112,2.00930953,1.984950016,0.716291678
0.391600013,2.019579887,2.009355307,1.985300022,0.716371787
0.391799986,2.019589901,2.009401321,1.985649976,0.716452312
0.39199999,2.019599915,2.009446859,1.985999982,0.716532004
0.392199993,2.019609928,2.009492397,1.986349988,0.716611695
0.392399997,2.019619942,2.009538174,1.986699994,0.716691804
0.3926,2.019629955,2.009584189,1.98705,0.71677233
0.392800003,2.019639969,2.009629965,1.987400006,0.716852438
0.393000007,2.019649983,2.009675503,1.987750012,0.71693213
0.39320001,2.019659996,2.009721756,1.988100018,0.717013073
0.393400013,2.01967001,2.009767056,1.988450023,0.717092347
0.393599987,2.019680023,2.009812832,1.988799977,0.717172456
0.39379999,2.019690037,2.009858608,1.989149983,0.717252564
0.393999994,2.01970005,2.009904623,1.989499989,0.71733309
0.394199997,2.019710064,2.009950161,1.989849995,0.717412782
0.394400001,2.019720078,2.009995937,1.990200001,0.71749289
0.394600004,2.019730091,2.010041714,1.990550007,0.717572999
0.394800007,2.019740105,2.01008749,1.990900013,0.717653108
0.395000011,2.019750118,2.010133266,1.991250019,0.717733216
0.395200014,2.019759893,2.010179281,1.991600025,0.717813742
0.395399988,2.019769907,2.010224819,1.991949978,0.717893434
0.395599991,2.019779921,2.010270596,1.992299984,0.717973542
0.395799995,2.019789934,2.01031661,1.99264999,0.718054068
0.395999998,2.019799948,2.010362148,1.992999996,0.71813376
0.396200001,2.019809961,2.010407925,1.993350002,0.718213868
0.396400005,2.019819975,2.010453463,1.993700008,0.71829356
0.396600008,2.019829989,2.010499716,1.994050014,0.718374503
0.396800011,2.019840002,2.010545254,1.99440002,0.718454194
0.397000015,2.019850016,2.01059103,1.994750026,0.718534303
0.397199988,2.019860029,2.010637045,1.99509998,0.718614829
0.397399992,2.019870043,2.010682583,1.995449986,0.71869452
0.397599995,2.019880056,2.010728598,1.995799991,0.718775046
0.397799999,2.01989007,2.010774136,1.996149997,0.718854737
0.398000002,2.019900084,2.01082015,1.996500003,0.718935263
0.398200005,2.019910097,2.010865927,1.996850009,0.719015372
0.398400009,2.019920111,2.010911226,1.997200015,0.719094646
0.398600012,2.019929886,2.010957241,1.997550021,0.719175172
0.398799986,2.019939899,2.011003256,1.997899975,0.719255698
0.398999989,2.019949913,2.011049032,1.998249981,0.719335806
0.399199992,2.019959927,2.011094809,1.998599987,0.719415915
0.399399996,2.01996994,2.011140585,1.998949993,0.719496024
0.399599999,2.019979954,2.011186123,1.999299999,0.719575715
0.399800003,2.019989967,2.011232138,1.999650005,0.719656241
0.400000006,2.019999981,2.011277437,2.000000011,0.719735515


==> Figures/toy_1d/toy_1d_resflow_withoutActNorm_abridged.csv <==
x_sample,y_sample,y_pred
-2.0000000000,0.0000000000,-0.0473435521
-1.9967999458,0.0001600000,-0.0467958450
-1.9936000109,0.0003200000,-0.0462480783
-1.9903999567,0.0004800000,-0.0457004905
-1.9872000217,0.0006400000,-0.0451528430
-1.9839999676,0.0008000000,-0.0446052551
-1.9808000326,0.0009600000,-0.0440575480
-1.9775999784,0.0011200000,-0.0435099602
-1.9744000435,0.0012800000,-0.0429624319
-1.9711999893,0.0014400000,-0.0424146652
-1.9680000544,0.0016000000,-0.0418671370
-1.9648000002,0.0017600000,-0.0413194895
-1.9615999460,0.0019200000,-0.0407719612
-1.9584000111,0.0020800000,-0.0402243137
-1.9551999569,0.0022400001,-0.0396766663
-1.9520000219,0.0024000001,-0.0391290188
-1.9487999678,0.0025599999,-0.0385814905
-1.9456000328,0.0027200000,-0.0380337238
-1.9423999786,0.0028800000,-0.0374861956
-1.9392000437,0.0030400001,-0.0369385481
-1.9359999895,0.0031999999,-0.0363908410
-1.9328000546,0.0033600000,-0.0358433127
-1.9296000004,0.0035200000,-0.0352953672
-1.9263999462,0.0036800001,-0.0347479582
-1.9232000113,0.0038399999,-0.0342003703
-1.9199999571,0.0040000002,-0.0336527228
-1.9168000221,0.0041600000,-0.0331050754
-1.9135999680,0.0043199998,-0.0325574875
-1.9104000330,0.0044800001,-0.0320098996
-1.9071999788,0.0046399999,-0.0314621925
-1.9040000439,0.0048000002,-0.0309144855
-1.9007999897,0.0049600000,-0.0303667784
-1.8976000547,0.0051199999,-0.0298191905
-1.8944000006,0.0052800002,-0.0292717218
-1.8911999464,0.0054400000,-0.0287240148
-1.8880000114,0.0055999998,-0.0281764269
-1.8847999573,0.0057600001,-0.0276287794
-1.8816000223,0.0059199999,-0.0270812511
-1.8783999681,0.0060800002,-0.0265336633
-1.8752000332,0.0062400000,-0.0259858370
-1.8719999790,0.0063999998,-0.0254382491
-1.8688000441,0.0065600001,-0.0248906612
-1.8655999899,0.0067199999,-0.0243431330
-1.8624000549,0.0068799998,-0.0237953663
-1.8592000008,0.0070400001,-0.0232477188
-1.8559999466,0.0071999999,-0.0227000713
-1.8528000116,0.0073600002,-0.0221524835
-1.8495999575,0.0075200000,-0.0216049552
-1.8464000225,0.0076799998,-0.0210571885
-1.8431999683,0.0078400001,-0.0205096006
-1.8400000334,0.0080000004,-0.0199620724
-1.8367999792,0.0081599997,-0.0194143653
-1.8336000443,0.0083200000,-0.0188667774
-1.8303999901,0.0084800003,-0.0183191299
-1.8272000551,0.0086399997,-0.0177716017
-1.8240000010,0.0088000000,-0.0172239542
-1.8207999468,0.0089600002,-0.0166761875
-1.8176000118,0.0091199996,-0.0161286592
-1.8143999577,0.0092799999,-0.0155807734
-1.8112000227,0.0094400002,-0.0150333643
-1.8079999685,0.0096000005,-0.0144857764
-1.8048000336,0.0097599998,-0.0139381886
-1.8015999794,0.0099200001,-0.0133905411
-1.7984000444,0.0100800004,-0.0128430724
-1.7951999903,0.0102399997,-0.0122953653
-1.7920000553,0.0104000000,-0.0117478371
-1.7888000011,0.0105600003,-0.0112001896
-1.7855999470,0.0107199997,-0.0106524229
-1.7824000120,0.0108800000,-0.0101047754
-1.7791999578,0.0110400002,-0.0095572472
-1.7760000229,0.0111999996,-0.0090097189
-1.7727999687,0.0113599999,-0.0084620714
-1.7696000338,0.0115200002,-0.0079144239
-1.7663999796,0.0116800005,-0.0073668957
-1.7632000446,0.0118399998,-0.0068193674
-1.7599999905,0.0120000001,-0.0062716603
-1.7568000555,0.0121600004,-0.0057241321
-1.7536000013,0.0123199997,-0.0051763058
-1.7503999472,0.0124800000,-0.0046287775
-1.7472000122,0.0126400003,-0.0040811300
-1.7439999580,0.0127999997,-0.0035334229
-1.7408000231,0.0129600000,-0.0029859543
-1.7375999689,0.0131200003,-0.0024383068
-1.7344000340,0.0132799996,-0.0018906593
-1.7311999798,0.0134399999,-0.0013430715
-1.7280000448,0.0136000002,-0.0007954836
-1.7247999907,0.0137599995,-0.0002478361
-1.7216000557,0.0139199998,0.0002998114
-1.7184000015,0.0140800001,0.0008473992
-1.7151999474,0.0142400004,0.0013951063
-1.7120000124,0.0143999998,0.0019427538
-1.7087999582,0.0145600000,0.0024904013
-1.7056000233,0.0147200003,0.0030379295
-1.7023999691,0.0148799997,0.0035856366
-1.6992000341,0.0150400000,0.0041331649
-1.6959999800,0.0152000003,0.0046806931
-1.6928000450,0.0153599996,0.0052284002
-1.6895999908,0.0155199999,0.0057759881
-1.6864000559,0.0156800002,0.0063236356
-1.6832000017,0.0158399995,0.0068712831
-1.6799999475,0.0160000008,0.0074190497
-1.6768000126,0.0161600001,0.0079665184
-1.6735999584,0.0163199995,0.0085140467
-1.6704000235,0.0164800007,0.0090618134
-1.6671999693,0.0166400000,0.0096093416
-1.6640000343,0.0167999994,0.0101567507
-1.6607999802,0.0169600006,0.0107045174
-1.6576000452,0.0171200000,0.0112522244
-1.6543999910,0.0172799993,0.0117998719
-1.6512000561,0.0174400005,0.0123473406
-1.6480000019,0.0175999999,0.0128949881
-1.6447999477,0.0177599993,0.0134428740
-1.6416000128,0.0179200005,0.0139902830
-1.6383999586,0.0180799998,0.0145378709
-1.6352000237,0.0182399992,0.0150855184
-1.6319999695,0.0184000004,0.0156331062
-1.6288000345,0.0185599998,0.0161806941
-1.6255999804,0.0187199991,0.0167284012
-1.6224000454,0.0188800003,0.0172759891
-1.6191999912,0.0190399997,0.0178236961
-1.6160000563,0.0192000009,0.0183712244
-1.6128000021,0.0193600003,0.0189187527
-1.6095999479,0.0195199996,0.0194662809
-1.6064000130,0.0196800008,0.0200139284
-1.6031999588,0.0198400002,0.0205615759
-1.6000000238,0.0199999996,0.0211092830
-1.5967999697,0.0201600008,0.0216568708
-1.5936000347,0.0203200001,0.0222044587
-1.5903999805,0.0204799995,0.0227522254
-1.5872000456,0.0206400007,0.0232996345
-1.5839999914,0.0208000001,0.0238472223
-1.5808000565,0.0209599994,0.0243948698
-1.5776000023,0.0211200006,0.0249425173
-1.5743999481,0.0212800000,0.0254899859
-1.5712000132,0.0214399993,0.0260376930
-1.5679999590,0.0216000006,0.0265853405
-1.5648000240,0.0217599999,0.0271329880
-1.5615999699,0.0219199993,0.0276805162
-1.5584000349,0.0220800005,0.0282279253
-1.5551999807,0.0222399998,0.0287756920
-1.5520000458,0.0223999992,0.0293232799
-1.5487999916,0.0225600004,0.0298708677
-1.5456000566,0.0227199998,0.0304183960
-1.5424000025,0.0228799991,0.0309662223
-1.5391999483,0.0230400003,0.0315137506
-1.5360000134,0.0231999997,0.0320613384
-1.5327999592,0.0233600009,0.0326088071
-1.5296000242,0.0235200003,0.0331565738
-1.5263999701,0.0236799996,0.0337042212
-1.5232000351,0.0238400009,0.0342517495
-1.5199999809,0.0240000002,0.0347992182
-1.5168000460,0.0241599996,0.0353468657
-1.5135999918,0.0243200008,0.0358946323
-1.5104000568,0.0244800001,0.0364419222
-1.5072000027,0.0246399995,0.0369895101
-1.5039999485,0.0248000007,0.0375372767
-1.5008000135,0.0249600001,0.0380848050
-1.4975999594,0.0251199994,0.0386323929
-1.4944000244,0.0252800006,0.0391799808
-1.4911999702,0.0254400000,0.0397276878
-1.4880000353,0.0255999994,0.0402750969
-1.4847999811,0.0257600006,0.0408228636
-1.4816000462,0.0259199999,0.0413705111
-1.4783999920,0.0260799993,0.0419179201
-1.4752000570,0.0262400005,0.0424654484
-1.4720000029,0.0263999999,0.0430132151
-1.4687999487,0.0265599992,0.0435608029
-1.4656000137,0.0267200004,0.0441085100
-1.4623999596,0.0268799998,0.0446561575
-1.4592000246,0.0270399991,0.0452035666
-1.4559999704,0.0272000004,0.0457512140
-1.4528000355,0.0273599997,0.0462987721
-1.4495999813,0.0275199991,0.0468463898
-1.4464000463,0.0276800003,0.0473940372
-1.4431999922,0.0278399996,0.0479415357
-1.4400000572,0.0280000009,0.0484892130
-1.4368000031,0.0281600002,0.0490366220
-1.4335999489,0.0283199996,0.0495841503
-1.4304000139,0.0284800008,0.0501318872
-1.4271999598,0.0286400001,0.0506795049
-1.4240000248,0.0287999995,0.0512272120
-1.4207999706,0.0289600007,0.0517747700
-1.4176000357,0.0291200001,0.0523223579
-1.4143999815,0.0292799994,0.0528701246
-1.4112000465,0.0294400007,0.0534175336
-1.4079999924,0.0296000000,0.0539652407
-1.4048000574,0.0297599994,0.0545127392
-1.4016000032,0.0299200006,0.0550603569
-1.3983999491,0.0300799999,0.0556080937
-1.3952000141,0.0302399993,0.0561555922
-1.3919999599,0.0304000005,0.0567032993
-1.3888000250,0.0305599999,0.0572507083
-1.3855999708,0.0307199992,0.0577982962
-1.3824000359,0.0308800004,0.0583458841
-1.3791999817,0.0310399998,0.0588935912
-1.3760000467,0.0311999992,0.0594411194
-1.3727999926,0.0313600004,0.0599887371
-1.3696000576,0.0315200016,0.0605362654
-1.3664000034,0.0316799991,0.0610839725
-1.3631999493,0.0318400003,0.0616315603
-1.3600000143,0.0320000015,0.0621791482
-1.3567999601,0.0321599990,0.0627265573
-1.3536000252,0.0323200002,0.0632740557
-1.3503999710,0.0324800014,0.0638217628
-1.3472000360,0.0326399989,0.0643694103
-1.3439999819,0.0328000002,0.0649167895
-1.3408000469,0.0329600014,0.0654645264
-1.3375999928,0.0331199989,0.0660120249
-1.3344000578,0.0332800001,0.0665596724
-1.3312000036,0.0334400013,0.0671073198
-1.3279999495,0.0335999988,0.0676549077
-1.3248000145,0.0337600000,0.0682024956
-1.3215999603,0.0339200012,0.0687500536
-1.3184000254,0.0340799987,0.0692977905
-1.3151999712,0.0342399999,0.0698453188
-1.3120000362,0.0344000012,0.0703930855
-1.3087999821,0.0345599987,0.0709406137
-1.3056000471,0.0347199999,0.0714882016
-1.3023999929,0.0348800011,0.0720357299
-1.2992000580,0.0350399986,0.0725832582
-1.2960000038,0.0351999998,0.0731308460
-1.2927999496,0.0353600010,0.0736784935
-1.2896000147,0.0355199985,0.0742259324
-1.2863999605,0.0356799997,0.0747736394
-1.2832000256,0.0358400010,0.0753212571
-1.2799999714,0.0359999985,0.0758689046
-1.2768000364,0.0361599997,0.0764167905
-1.2735999823,0.0363200009,0.0769647360
-1.2704000473,0.0364799984,0.0775127411
-1.2671999931,0.0366399996,0.0780608654
-1.2640000582,0.0368000008,0.0786090493
-1.2608000040,0.0369599983,0.0791580677
-1.2575999498,0.0371199995,0.0797068775
-1.2544000149,0.0372800007,0.0802558064
-1.2511999607,0.0374399982,0.0808047652
-1.2480000257,0.0375999995,0.0813537836
-1.2447999716,0.0377600007,0.0819025636
-1.2416000366,0.0379199982,0.0824515820
-1.2383999825,0.0380799994,0.0830004811
-1.2352000475,0.0382400006,0.0835497379
-1.2319999933,0.0384000018,0.0841001272
-1.2288000584,0.0385599993,0.0846505761
-1.2256000042,0.0387200005,0.0852010548
-1.2223999500,0.0388800018,0.0857515633
-1.2192000151,0.0390399992,0.0863020122
-1.2159999609,0.0392000005,0.0868524909
-1.2128000259,0.0393600017,0.0874854922
-1.2095999718,0.0395199992,0.0883195400
-1.2064000368,0.0396800004,0.0891536176
-1.2031999826,0.0398400016,0.0899903774
-1.2000000477,0.0399999991,0.0908293724
-1.1967999935,0.0401600003,0.0916682780
-1.1936000586,0.0403200015,0.0925071239
-1.1904000044,0.0404799990,0.0933460593
-1.1871999502,0.0406400003,0.0941850245
-1.1840000153,0.0408000015,0.0950242877
-1.1807999611,0.0409599990,0.0958642960
-1.1776000261,0.0411200002,0.0967051387
-1.1743999720,0.0412800014,0.0975460410
-1.1712000370,0.0414399989,0.0984051824
-1.1679999828,0.0416000001,0.0996769369
-1.1648000479,0.0417600013,0.1023114920
-1.1615999937,0.0419199988,0.1093060970
-1.1584000587,0.0420800000,0.1185361743
-1.1552000046,0.0422400013,0.1281920969
-1.1519999504,0.0423999988,0.1378477514
-1.1488000154,0.0425600000,0.1475029290
-1.1455999613,0.0427200012,0.1571585536
-1.1424000263,0.0428799987,0.1668137312
-1.1391999722,0.0430399999,0.1764692664
-1.1360000372,0.0432000011,0.1861243844
-1.1327999830,0.0433599986,0.1957800388
-1.1296000481,0.0435199998,0.2054358125
-1.1263999939,0.0436800011,0.2150913775
-1.1232000589,0.0438399985,0.2247464359
-1.1200000048,0.0439999998,0.2344017625
-1.1167999506,0.0441600010,0.2440575063
-1.1136000156,0.0443199985,0.2537130415
-1.1103999615,0.0444799997,0.2633686066
-1.1072000265,0.0446400009,0.2730242014
-1.1039999723,0.0447999984,0.2826793790
-1.1008000374,0.0449599996,0.2923347950
-1.0975999832,0.0451200008,0.3019903302
-1.0944000483,0.0452799983,0.3116457462
-1.0911999941,0.0454399996,0.3213013411
-1.0880000591,0.0456000008,0.3309563398
-1.0848000050,0.0457599983,0.3406120539
-1.0815999508,0.0459199995,0.3502673507
-1.0784000158,0.0460800007,0.3599227667
-1.0751999617,0.0462399982,0.3695786595
-1.0720000267,0.0463999994,0.3792340755
-1.0687999725,0.0465600006,0.3888896704
-1.0656000376,0.0467200018,0.3985448480
-1.0623999834,0.0468799993,0.4082002640
-1.0592000484,0.0470400006,0.4178552628
-1.0559999943,0.0472000018,0.4275108576
-1.0528000593,0.0473599993,0.4371663332
-1.0496000051,0.0475200005,0.4468221068
-1.0463999510,0.0719999969,0.4564778805
-1.0432000160,0.1360000074,0.4661329389
-1.0399999619,0.2000000030,0.4757884741
-1.0368000269,0.2639999986,0.4854439497
-1.0335999727,0.3280000091,0.4950994849
-1.0304000378,0.3919999897,0.5047545433
-1.0271999836,0.4560000002,0.5144101977
-1.0240000486,0.5199999809,0.5240654945
-1.0207999945,0.5839999914,0.5337213278
-1.0176000595,0.6480000019,0.5433765650
-1.0144000053,0.7120000124,0.5530318022
-1.0111999512,0.7760000229,0.5626879930
-1.0080000162,0.8399999738,0.5723434687
-1.0047999620,0.9039999843,0.5819989443
-1.0016000271,0.9679999948,0.5916539431
-0.9983999729,1.0000799894,0.6013095379
-0.9951999784,1.0002399683,0.6109648943
-0.9919999838,1.0003999472,0.6206204295
-0.9887999892,1.0005600452,0.6302761436
-0.9855999947,1.0007200241,0.6399317980
-0.9824000001,1.0008800030,0.6495872140
-0.9792000055,1.0010399818,0.6592423916
-0.9760000110,1.0011999607,0.6688976884
-0.9728000164,1.0013600588,0.6785538197
-0.9696000218,1.0015200377,0.6882087588
-0.9664000273,1.0016800165,0.6978641748
-0.9631999731,1.0018399954,0.7075200677
-0.9599999785,1.0019999743,0.7171753049
-0.9567999840,1.0021599531,0.7268310189
-0.9535999894,1.0023200512,0.7364863753
-0.9503999949,1.0024800301,0.7461422086
-0.9472000003,1.0026400089,0.7557979226
-0.9440000057,1.0027999878,0.7654529810
-0.9408000112,1.0029599667,0.7751064897
-0.9376000166,1.0031199455,0.7847573757
-0.9344000220,1.0032800436,0.7944077849
-0.9312000275,1.0034400225,0.8040534854
-0.9279999733,1.0036000013,0.8136987090
-0.9247999787,1.0037599802,0.8233439326
-0.9215999842,1.0039199591,0.8329887986
-0.9183999896,1.0040800571,0.8426342010
-0.9151999950,1.0042400360,0.8522794843
-0.9120000005,1.0044000149,0.8619245291
-0.9088000059,1.0045599937,0.8715696335
-0.9056000113,1.0047199726,0.8812148571
-0.9024000168,1.0048799515,0.8907973170
-0.8992000222,1.0050400496,0.9000157714
-0.8960000277,1.0052000284,0.9072902203
-0.8927999735,1.0053600073,0.9083133340
-0.8895999789,1.0055199862,0.9093286991
-0.8863999844,1.0056799650,0.9103445411
-0.8831999898,1.0058399439,0.9113590717
-0.8799999952,1.0060000420,0.9123746753
-0.8768000007,1.0061600208,0.9133899212
-0.8736000061,1.0063199997,0.9144046307
-0.8704000115,1.0064799786,0.9154203534
-0.8672000170,1.0066399574,0.9164354205
-0.8640000224,1.0068000555,0.9174511433
-0.8608000278,1.0069600344,0.9184662104
-0.8575999737,1.0071200132,0.9194810987
-0.8543999791,1.0072799921,0.9204955697
-0.8511999846,1.0074399710,0.9215103984
-0.8479999900,1.0075999498,0.9225249290
-0.8447999954,1.0077600479,0.9235388041
-0.8416000009,1.0079200268,0.9245532155
-0.8384000063,1.0080800056,0.9255677462
-0.8352000117,1.0082399845,0.9265820980
-0.8320000172,1.0083999634,0.9275961518
-0.8288000226,1.0085599422,0.9286108017
-0.8256000280,1.0087200403,0.9296250343
-0.8223999739,1.0088800192,0.9306389093
-0.8191999793,1.0090399981,0.9316527843
-0.8159999847,1.0091999769,0.9326661229
-0.8127999902,1.0093599558,0.9336799979
-0.8095999956,1.0095200539,0.9346931577
-0.8064000010,1.0096800327,0.9357067943
-0.8032000065,1.0098400116,0.9367201924
-0.8000000119,1.0099999905,0.9377332330
-0.7968000174,1.0101599693,0.9387464523
-0.7936000228,1.0103199482,0.9397602081
-0.7904000282,1.0104800463,0.9407736063
-0.7871999741,1.0106400251,0.9417867064
-0.7839999795,1.0108000040,0.9428000450
-0.7807999849,1.0109599829,0.9438134432
-0.7775999904,1.0111199617,0.9448267817
-0.7743999958,1.0112799406,0.9458405972
-0.7712000012,1.0114400387,0.9468533993
-0.7680000067,1.0116000175,0.9478669763
-0.7648000121,1.0117599964,0.9488801956
-0.7616000175,1.0119199753,0.9498936534
-0.7584000230,1.0120799541,0.9509071112
-0.7552000284,1.0122400522,0.9519203901
-0.7519999743,1.0124000311,0.9529333711
-0.7487999797,1.0125600100,0.9539470673
-0.7455999851,1.0127199888,0.9549602866
-0.7423999906,1.0128799677,0.9559734464
-0.7391999960,1.0130399466,0.9569872618
-0.7360000014,1.0132000446,0.9580003619
-0.7328000069,1.0133600235,0.9590139985
-0.7296000123,1.0135200024,0.9600270987
-0.7264000177,1.0136799812,0.9610405564
-0.7232000232,1.0138399601,0.9620538354
-0.7200000286,1.0140000582,0.9630671144
-0.7167999744,1.0141600370,0.9640806317
-0.7135999799,1.0143200159,0.9650936723
-0.7103999853,1.0144799948,0.9661073685
-0.7071999907,1.0146399736,0.9671208262
-0.7039999962,1.0147999525,0.9681342840
-0.7008000016,1.0149600506,0.9691473842
-0.6976000071,1.0151200294,0.9701607823
-0.6944000125,1.0152800083,0.9711742401
-0.6912000179,1.0154399872,0.9721873403
-0.6880000234,1.0155999660,0.9732005000
-0.6848000288,1.0157599449,0.9742138982
-0.6815999746,1.0159200430,0.9752275348
-0.6783999801,1.0160800219,0.9762405157
-0.6751999855,1.0162400007,0.9772540331
-0.6719999909,1.0163999796,0.9782676101
-0.6687999964,1.0165599585,0.9792807102
-0.6656000018,1.0167200565,0.9802939296
-0.6624000072,1.0168800354,0.9813076854
-0.6592000127,1.0170400143,0.9823209047
-0.6560000181,1.0171999931,0.9833341241
-0.6528000236,1.0173599720,0.9843472838
-0.6496000290,1.0175199509,0.9853609800
-0.6463999748,1.0176800489,0.9863739610
-0.6431999803,1.0178400278,0.9873874784
-0.6399999857,1.0180000067,0.9884008765
-0.6367999911,1.0181599855,0.9894145131
-0.6335999966,1.0183199644,0.9904277325
-0.6304000020,1.0184799433,0.9914408922
-0.6272000074,1.0186400414,0.9924541712
-0.6240000129,1.0188000202,0.9934676290
-0.6208000183,1.0189599991,0.9944810867
-0.6176000237,1.0191199780,0.9954941869
-0.6144000292,1.0192799568,0.9965078831
-0.6111999750,1.0194400549,0.9975214601
-0.6079999804,1.0196000338,0.9985346198
-0.6047999859,1.0197600126,0.9995477796
-0.6015999913,1.0199199915,1.0005612373
-0.5983999968,1.0200799704,1.0015743971
-0.5952000022,1.0202399492,1.0025875568
-0.5920000076,1.0204000473,1.0036011934
-0.5888000131,1.0205600262,1.0046145916
-0.5856000185,1.0207200050,1.0056278706
-0.5824000239,1.0208799839,1.0066411495
-0.5792000294,1.0210399628,1.0076546669
-0.5759999752,1.0211999416,1.0086684227
-0.5727999806,1.0213600397,1.0096817017
-0.5695999861,1.0215200186,1.0106948614
-0.5663999915,1.0216799974,1.0117082596
-0.5631999969,1.0218399763,1.0127217770
-0.5600000024,1.0219999552,1.0137350559
-0.5568000078,1.0221600533,1.0147483349
-0.5536000133,1.0223200321,1.0157616138
-0.5504000187,1.0224800110,1.0167747736
-0.5472000241,1.0226399899,1.0177884102
-0.5440000296,1.0227999687,1.0188018084
-0.5407999754,1.0229599476,1.0198149681
-0.5375999808,1.0231200457,1.0208283663
-0.5343999863,1.0232800245,1.0218417645
-0.5311999917,1.0234400034,1.0228552818
-0.5279999971,1.0235999823,1.0238686800
-0.5248000026,1.0237599611,1.0248820782
-0.5216000080,1.0239200592,1.0258953571
-0.5184000134,1.0240800381,1.0269086361
-0.5152000189,1.0242400169,1.0279216766
-0.5120000243,1.0243999958,1.0289354324
-0.5088000298,1.0245599747,1.0299487114
-0.5055999756,1.0247199535,1.0309619904
-0.5023999810,1.0248800516,1.0319755077
-0.4991999865,1.0250400305,1.0329885483
-0.4959999919,1.0252000093,1.0340018272
-0.4927999973,1.0253599882,1.0350153446
-0.4896000028,1.0255199671,1.0360288620
-0.4864000082,1.0256799459,1.0370421410
-0.4832000136,1.0258400440,1.0380556583
-0.4799999893,1.0260000229,1.0390688181
-0.4767999947,1.0261600018,1.0400823355
-0.4736000001,1.0263199806,1.0410953760
-0.4704000056,1.0264799595,1.0421091318
-0.4672000110,1.0266400576,1.0431224108
-0.4639999866,1.0268000364,1.0441358089
-0.4607999921,1.0269600153,1.0451492071
-0.4575999975,1.0271199942,1.0461622477
-0.4544000030,1.0272799730,1.0471756458
-0.4512000084,1.0274399519,1.0481892824
-0.4480000138,1.0276000500,1.0492022038
-0.4447999895,1.0277600288,1.0502158403
-0.4415999949,1.0279200077,1.0512293577
-0.4384000003,1.0280799866,1.0522426367
-0.4352000058,1.0282399654,1.0532560349
-0.4320000112,1.0283999443,1.0542691946
-0.4287999868,1.0285600424,1.0552825928
-0.4255999923,1.0287200212,1.0562958717
-0.4223999977,1.0288800001,1.0573095083
-0.4192000031,1.0290399790,1.0583224297
-0.4160000086,1.0291999578,1.0593359470
-0.4128000140,1.0293600559,1.0603493452
-0.4095999897,1.0295200348,1.0613626242
-0.4063999951,1.0296800137,1.0623760223
-0.4032000005,1.0298399925,1.0633893013
-0.4000000060,1.0299999714,1.0644024611
-0.3968000114,1.0301599503,1.0654159784
-0.3935999870,1.0303200483,1.0664293766
-0.3903999925,1.0304800272,1.0674426556
-0.3871999979,1.0306400061,1.0684564114
-0.3840000033,1.0307999849,1.0694696903
-0.3808000088,1.0309599638,1.0704829693
-0.3776000142,1.0311199427,1.0714962482
-0.3743999898,1.0312800407,1.0725096464
-0.3711999953,1.0314400196,1.0735229254
-0.3680000007,1.0315999985,1.0745364428
-0.3648000062,1.0317599773,1.0755497217
-0.3616000116,1.0319199562,1.0765631199
-0.3583999872,1.0320800543,1.0775762796
-0.3551999927,1.0322400331,1.0785896778
-0.3519999981,1.0324000120,1.0796029568
-0.3488000035,1.0325599909,1.0806164742
-0.3456000090,1.0327199697,1.0816298723
-0.3424000144,1.0328799486,1.0826432705
-0.3391999900,1.0330400467,1.0836565495
-0.3359999955,1.0332000256,1.0846701860
-0.3328000009,1.0333600044,1.0856834650
-0.3296000063,1.0335199833,1.0866968632
-0.3264000118,1.0336799622,1.0877101421
-0.3231999874,1.0338399410,1.0887236595
-0.3199999928,1.0340000391,1.0897367001
-0.3167999983,1.0341600180,1.0907502174
-0.3136000037,1.0343199968,1.0917633772
-0.3104000092,1.0344799757,1.0927766562
-0.3072000146,1.0346399546,1.0937900543
-0.3039999902,1.0348000526,1.0948033333
-0.3007999957,1.0349600315,1.0958168507
-0.2976000011,1.0351200104,1.0968301296
-0.2944000065,1.0352799892,1.0978435278
-0.2912000120,1.0354399681,1.0988570452
-0.2879999876,1.0355999470,1.0998702049
-0.2847999930,1.0357600451,1.1008834839
-0.2815999985,1.0359200239,1.1018970013
-0.2784000039,1.0360800028,1.1029105186
-0.2752000093,1.0362399817,1.1039237976
-0.2720000148,1.0363999605,1.1049370766
-0.2687999904,1.0365600586,1.1059505939
-0.2655999959,1.0367200375,1.1069639921
-0.2624000013,1.0368800163,1.1079772711
-0.2592000067,1.0370399952,1.1089907885
-0.2560000122,1.0371999741,1.1100038290
-0.2527999878,1.0373599529,1.1110171080
-0.2495999932,1.0375200510,1.1120307446
-0.2463999987,1.0376800299,1.1130439043
-0.2432000041,1.0378400087,1.1140573025
-0.2399999946,1.0379999876,1.1150708199
-0.2368000001,1.0381599665,1.1160839796
-0.2336000055,1.0383199453,1.1170972586
-0.2303999960,1.0384800434,1.1181106567
-0.2272000015,1.0386400223,1.1191241741
-0.2240000069,1.0388000011,1.1201374531
-0.2207999974,1.0389599800,1.1211510897
-0.2176000029,1.0391199589,1.1221642494
-0.2143999934,1.0392800570,1.1231777668
-0.2111999989,1.0394400358,1.1241908073
-0.2080000043,1.0396000147,1.1252043247
-0.2047999948,1.0397599936,1.1262176037
-0.2016000003,1.0399199724,1.1272310019
-0.1984000057,1.0400799513,1.1282441616
-0.1951999962,1.0402400494,1.1292577982
-0.1920000017,1.0404000282,1.1302710772
-0.1888000071,1.0405600071,1.1312844753
-0.1855999976,1.0407199860,1.1322979927
-0.1824000031,1.0408799648,1.1333111525
-0.1791999936,1.0410399437,1.1343245506
-0.1759999990,1.0412000418,1.1353378296
-0.1728000045,1.0413600206,1.1363511086
-0.1695999950,1.0415199995,1.1373647451
-0.1664000005,1.0416799784,1.1383780241
-0.1632000059,1.0418399572,1.1394197941
-0.1599999964,1.0420000553,1.1426219940
-0.1568000019,1.0421600342,1.1495598555
-0.1536000073,1.0423200130,1.1585592031
-0.1503999978,1.0424799919,1.1676352024
-0.1472000033,1.0426399708,1.1767147779
-0.1439999938,1.0427999496,1.1858440638
-0.1407999992,1.0429600477,1.1949733496
-0.1376000047,1.0431200266,1.2041027546
-0.1343999952,1.0432800055,1.2132320404
-0.1312000006,1.0434399843,1.2223615646
-0.1280000061,1.0435999632,1.2314907312
-0.1247999966,1.0437599421,1.2406203747
-0.1216000021,1.0439200401,1.2497494221
-0.1184000000,1.0440800190,1.2588788271
-0.1151999980,1.0442399979,1.2680082321
-0.1120000035,1.0443999767,1.2771372795
-0.1088000014,1.0445599556,1.2862668037
-0.1055999994,1.0447200537,1.2953958511
-0.1023999974,1.0448800325,1.3045253754
-0.0992000028,1.0450400114,1.3136548996
-0.0960000008,1.0451999903,1.3227840662
-0.0927999988,1.0453599691,1.3319134712
-0.0895999968,1.0455199480,1.3410427570
-0.0864000022,1.0456800461,1.3501720428
-0.0832000002,1.0458400249,1.3593013287
-0.0799999982,1.0460000038,1.3684308529
-0.0768000036,1.0461599827,1.3775599003
-0.0736000016,1.0463199615,1.3866896629
-0.0703999996,1.0464799404,1.3958189487
-0.0671999976,1.0466400385,1.4049483538
-0.0640000030,1.0468000174,1.4140779972
-0.0608000010,1.0469599962,1.4232076406
-0.0575999990,1.0471199751,1.4323375225
-0.0544000007,1.0472799540,1.4414675236
-0.0511999987,1.0474400520,1.4505972862
-0.0480000004,1.0476000309,1.4597272873
-0.0447999984,1.1039999723,1.4688569307
-0.0416000001,1.1679999828,1.4779868126
-0.0384000018,1.2319999933,1.4871168137
-0.0351999998,1.2960000038,1.4962464571
-0.0320000015,1.3600000143,1.5053763390
-0.0287999995,1.4240000248,1.5145062208
-0.0255999994,1.4880000353,1.5236358643
-0.0223999992,1.5520000458,1.5327658653
-0.0192000009,1.6160000563,1.5418958664
-0.0160000008,1.6799999475,1.5510253906
-0.0127999997,1.7439999580,1.5601555109
-0.0096000005,1.8079999685,1.5692852736
-0.0063999998,1.8719999790,1.5784151554
-0.0031999999,1.9359999895,1.5875449181
0.0000000000,2.0000000000,1.5966746807
0.0031999999,2.0001599789,1.6058044434
0.0063999998,2.0003199577,1.6149343252
0.0096000005,2.0004799366,1.6240640879
0.0127999997,2.0006399155,1.6331940889
0.0160000008,2.0007998943,1.6423237324
0.0192000009,2.0009601116,1.6514539719
0.0223999992,2.0011200905,1.6605833769
0.0255999994,2.0012800694,1.6697134972
0.0287999995,2.0014400482,1.6788434982
0.0320000015,2.0016000271,1.6879730225
0.0351999998,2.0017600060,1.6971027851
0.0384000018,2.0019199848,1.7062327862
0.0416000001,2.0020799637,1.7153623104
0.0447999984,2.0022399426,1.7244923115
0.0480000004,2.0023999214,1.7336221933
0.0511999987,2.0025599003,1.7427518368
0.0544000007,2.0027201176,1.7518820763
0.0575999990,2.0028800964,1.7610117197
0.0608000010,2.0030400753,1.7701413631
0.0640000030,2.0032000542,1.7792713642
0.0671999976,2.0033600330,1.7884008884
0.0703999996,2.0035200119,1.7975287437
0.0736000016,2.0036799908,1.8066563606
0.0768000036,2.0038399696,1.8157836199
0.0799999982,2.0039999485,1.8249111176
0.0832000002,2.0041599274,1.8340384960
0.0864000022,2.0043199062,1.8431659937
0.0895999968,2.0044798851,1.8522931337
0.0927999988,2.0046401024,1.8614130020
0.0960000008,2.0048000813,1.8705266714
0.0992000028,2.0049600601,1.8796137571
0.1023999974,2.0051200390,1.8886864185
0.1055999994,2.0052800179,1.8977100849
0.1088000014,2.0054399967,1.9063019753
0.1120000035,2.0055999756,1.9130098820
0.1151999980,2.0057599545,1.9163634777
0.1184000000,2.0059199333,1.9178767204
0.1216000021,2.0060799122,1.9188876152
0.1247999966,2.0062398911,1.9198977947
0.1280000061,2.0064001083,1.9208827019
0.1312000006,2.0065600872,1.9218435287
0.1343999952,2.0067200661,1.9228043556
0.1376000047,2.0068800449,1.9237647057
0.1407999992,2.0070400238,1.9247252941
0.1439999938,2.0072000027,1.9256857634
0.1472000033,2.0073599815,1.9266465902
0.1503999978,2.0075199604,1.9276068211
0.1536000073,2.0076799393,1.9285672903
0.1568000019,2.0078399181,1.9295277596
0.1599999964,2.0079998970,1.9304881096
0.1632000059,2.0081601143,1.9314483404
0.1664000005,2.0083200932,1.9324085712
0.1695999950,2.0084800720,1.9333684444
0.1728000045,2.0086400509,1.9343285561
0.1759999990,2.0088000298,1.9352886677
0.1791999936,2.0089600086,1.9362487793
0.1824000031,2.0091199875,1.9372084141
0.1855999976,2.0092799664,1.9381678104
0.1888000071,2.0094399452,1.9391274452
0.1920000017,2.0095999241,1.9400866032
0.1951999962,2.0097599030,1.9410461187
0.1984000057,2.0099198818,1.9420052767
0.2016000003,2.0100800991,1.9429644346
0.2047999948,2.0102400780,1.9439237118
0.2080000043,2.0104000568,1.9448827505
0.2111999989,2.0105600357,1.9458419085
0.2143999934,2.0107200146,1.9468009472
0.2176000029,2.0108799934,1.9477601051
0.2207999974,2.0110399723,1.9487192631
0.2240000069,2.0111999512,1.9496784210
0.2272000015,2.0113599300,1.9506375790
0.2303999960,2.0115199089,1.9515964985
0.2336000055,2.0116798878,1.9525554180
0.2368000001,2.0118401051,1.9535145760
0.2399999946,2.0120000839,1.9544738531
0.2432000041,2.0121600628,1.9554328918
0.2463999987,2.0123200417,1.9563919306
0.2495999932,2.0124800205,1.9573509693
0.2527999878,2.0126399994,1.9583101273
0.2560000122,2.0127999783,1.9592690468
0.2592000067,2.0129599571,1.9602280855
0.2624000013,2.0131199360,1.9611871243
0.2655999959,2.0132799149,1.9621461630
0.2687999904,2.0134398937,1.9631049633
0.2720000148,2.0136001110,1.9640638828
0.2752000093,2.0137600899,1.9650231600
0.2784000039,2.0139200687,1.9659821987
0.2815999985,2.0140800476,1.9669412374
0.2847999930,2.0142400265,1.9679000378
0.2879999876,2.0144000053,1.9688591957
0.2912000120,2.0145599842,1.9698182344
0.2944000065,2.0147199631,1.9707772732
0.2976000011,2.0148799419,1.9717363119
0.3007999957,2.0150399208,1.9726952314
0.3039999902,2.0151998997,1.9736542702
0.3072000146,2.0153601170,1.9746134281
0.3104000092,2.0155200958,1.9755723476
0.3136000037,2.0156800747,1.9765312672
0.3167999983,2.0158400536,1.9774904251
0.3199999928,2.0160000324,1.9784492254
0.3231999874,2.0161600113,1.9794082642
0.3264000118,2.0163199902,1.9803674221
0.3296000063,2.0164799690,1.9813265800
0.3328000009,2.0166399479,1.9822854996
0.3359999955,2.0167999268,1.9832446575
0.3391999900,2.0169599056,1.9842034578
0.3424000144,2.0171198845,1.9851627350
0.3456000090,2.0172801018,1.9861216545
0.3488000035,2.0174400806,1.9870805740
0.3519999981,2.0176000595,1.9880397320
0.3551999927,2.0177600384,1.9889985323
0.3583999872,2.0179200172,1.9899578094
0.3616000116,2.0180799961,1.9909167290
0.3648000062,2.0182399750,1.9918756485
0.3680000007,2.0183999538,1.9928348064
0.3711999953,2.0185599327,1.9937938452
0.3743999898,2.0187199116,1.9947527647
0.3776000142,2.0188798904,1.9957118034
0.3808000088,2.0190401077,1.9966709614
0.3840000033,2.0192000866,1.9976298809
0.3871999979,2.0193600655,1.9985888004
0.3903999925,2.0195200443,1.9995479584
0.3935999870,2.0196800232,2.0005068779
0.3968000114,2.0198400021,2.0014657974
0.4000000060,2.0199999809,2.0024251938
0.4032000005,2.0201599598,2.0033841133
0.4063999951,2.0203199387,2.0043430328
0.4095999897,2.0204799175,2.0053019524
0.4128000140,2.0206398964,2.0062611103
0.4160000086,2.0208001137,2.0072200298
0.4192000031,2.0209600925,2.0081791878
0.4223999977,2.0211200714,2.0091383457
0.4255999923,2.0212800503,2.0100972652
0.4287999868,2.0214400291,2.0110561848
0.4320000112,2.0216000080,2.0120148659
0.4352000058,2.0217599869,2.0129742622
0.4384000003,2.0219199657,2.0139331818
0.4415999949,2.0220799446,2.0148923397
0.4447999895,2.0222399235,2.0158514977
0.4480000138,2.0223999023,2.0168101788
0.4512000084,2.0225598812,2.0177690983
0.4544000030,2.0227200985,2.0187282562
0.4575999975,2.0228800774,2.0196871758
0.4607999921,2.0230400562,2.0206460953
0.4639999866,2.0232000351,2.0216054916
0.4672000110,2.0233600140,2.0225644112
0.4704000056,2.0235199928,2.0235233307
0.4736000001,2.0236799717,2.0244824886
0.4767999947,2.0238399506,2.0254416466
0.4799999893,2.0239999294,2.0264005661
0.4832000136,2.0241599083,2.0273599625
0.4864000082,2.0243198872,2.0283188820
0.4896000028,2.0244801044,2.0292778015
0.4927999973,2.0246400833,2.0302367210
0.4959999919,2.0248000622,2.0311961174
0.4991999865,2.0249600410,2.0321552753
0.5023999810,2.0251200199,2.0331141949
0.5055999756,2.0252799988,2.0340733528
0.5088000298,2.0254399776,2.0350322723
0.5120000243,2.0255999565,2.0359914303
0.5152000189,2.0257599354,2.0369503498
0.5184000134,2.0259199142,2.0379095078
0.5216000080,2.0260798931,2.0388684273
0.5248000026,2.0262401104,2.0398275852
0.5279999971,2.0264000893,2.0407867432
0.5311999917,2.0265600681,2.0417456627
0.5343999863,2.0267200470,2.0427048206
0.5375999808,2.0268800259,2.0436637402
0.5407999754,2.0270400047,2.0446228981
0.5440000296,2.0271999836,2.0455820560
0.5472000241,2.0273599625,2.0465409756
0.5504000187,2.0275199413,2.0475001335
0.5536000133,2.0276799202,2.0484590530
0.5568000078,2.0278398991,2.0494182110
0.5600000024,2.0280001163,2.0503773689
0.5631999969,2.0281600952,2.0513362885
0.5663999915,2.0283200741,2.0522954464
0.5695999861,2.0284800529,2.0532546043
0.5727999806,2.0286400318,2.0542135239
0.5759999752,2.0288000107,2.0551724434
0.5792000294,2.0289599895,2.0561316013
0.5824000239,2.0291199684,2.0570907593
0.5856000185,2.0292799473,2.0580496788
0.5888000131,2.0294399261,2.0590088367
0.5920000076,2.0295999050,2.0599679947
0.5952000022,2.0297598839,2.0609269142
0.5983999968,2.0299201012,2.0618863106
0.6015999913,2.0300800800,2.0628452301
0.6047999859,2.0302400589,2.0638041496
0.6079999804,2.0304000378,2.0647633076
0.6111999750,2.0305600166,2.0657224655
0.6144000292,2.0307199955,2.0666813850
0.6176000237,2.0308799744,2.0676405430
0.6208000183,2.0310399532,2.0685994625
0.6240000129,2.0311999321,2.0695586205
0.6272000074,2.0313599110,2.0705175400
0.6304000020,2.0315198898,2.0714766979
0.6335999966,2.0316801071,2.0724358559
0.6367999911,2.0318400860,2.0733947754
0.6399999857,2.0320000648,2.0743541718
0.6431999803,2.0321600437,2.0753130913
0.6463999748,2.0323200226,2.0762720108
0.6496000290,2.0324800014,2.0772314072
0.6528000236,2.0326399803,2.0781903267
0.6560000181,2.0327999592,2.0791492462
0.6592000127,2.0329599380,2.0801084042
0.6624000072,2.0331199169,2.0810675621
0.6656000018,2.0332798958,2.0820264816
0.6687999964,2.0334401131,2.0829856396
0.6719999909,2.0336000919,2.0839447975
0.6751999855,2.0337600708,2.0849039555
0.6783999801,2.0339200497,2.0858628750
0.6815999746,2.0340800285,2.0868217945
0.6848000288,2.0342400074,2.0877809525
0.6880000234,2.0343999863,2.0887401104
0.6912000179,2.0345599651,2.0896990299
0.6944000125,2.0347199440,2.0906581879
0.6976000071,2.0348799229,2.0916173458
0.7008000016,2.0350399017,2.0925762653
0.7039999962,2.0352001190,2.0935354233
0.7071999907,2.0353600979,2.0944945812
0.7103999853,2.0355200768,2.0954539776
0.7135999799,2.0356800556,2.0964131355
0.7167999744,2.0358400345,2.0973727703
0.7200000286,2.0360000134,2.0983319283
0.7232000232,2.0361599922,2.0992913246
0.7264000177,2.0363199711,2.1002511978
0.7296000123,2.0364799500,2.1012115479
0.7328000069,2.0366399288,2.1021721363
0.7360000014,2.0367999077,2.1031327248
0.7391999960,2.0369598866,2.1040930748
0.7423999906,2.0371201038,2.1050536633
0.7455999851,2.0372800827,2.1060140133
0.7487999797,2.0374400616,2.1069746017
0.7519999743,2.0376000404,2.1079351902
0.7552000284,2.0377600193,2.1088955402
0.7584000230,2.0379199982,2.1098561287
0.7616000175,2.0380799770,2.1108164787
0.7648000121,2.0382399559,2.1117770672
0.7680000067,2.0383999348,2.1127376556
0.7712000012,2.0385599136,2.1136982441
0.7743999958,2.0387198925,2.1146585941
0.7775999904,2.0388801098,2.1156191826
0.7807999849,2.0390400887,2.1165795326
0.7839999795,2.0392000675,2.1175403595
0.7871999741,2.0393600464,2.1185007095
0.7904000282,2.0395200253,2.1194620132
0.7936000228,2.0396800041,2.1204230785
0.7968000174,2.0398399830,2.1213841438
0.8000000119,2.0399999619,2.1223454475
0.8032000065,2.0401599407,2.1233065128
0.8064000010,2.0403199196,2.1242675781
0.8095999956,2.0404798985,2.1252288818
0.8127999902,2.0406401157,2.1262099743
0.8159999847,2.0408000946,2.1272280216
0.8191999793,2.0409600735,2.1282782555
0.8223999739,2.0411200523,2.1293289661
0.8256000280,2.0412800312,2.1304326057
0.8288000226,2.0414400101,2.1323239803
0.8320000172,2.0415999889,2.1346445084
0.8352000117,2.0417599678,2.1390085220
0.8384000063,2.0419199467,2.1459424496
0.8416000009,2.0420799255,2.1540460587
0.8447999954,2.0422399044,2.1630132198
0.8479999900,2.0423998833,2.1719813347
0.8511999846,2.0425601006,2.1809532642
0.8543999791,2.0427200794,2.1899375916
0.8575999737,2.0428800583,2.1989212036
0.8608000278,2.0430400372,2.2079057693
0.8640000224,2.0432000160,2.2168903351
0.8672000170,2.0433599949,2.2258744240
0.8704000115,2.0435199738,2.2348589897
0.8736000061,2.0436799526,2.2438430786
0.8768000007,2.0438399315,2.2528276443
0.8799999952,2.0439999104,2.2618122101
0.8831999898,2.0441598892,2.2707970142
0.8863999844,2.0443201065,2.2797818184
0.8895999789,2.0444800854,2.2887663841
0.8927999735,2.0446400642,2.2977511883
0.8960000277,2.0448000431,2.3067362309
0.8992000222,2.0449600220,2.3157210350
0.9024000168,2.0451200008,2.3247058392
0.9056000113,2.0452799797,2.3336906433
0.9088000059,2.0454399586,2.3426752090
0.9120000005,2.0455999374,2.3516597748
0.9151999950,2.0457599163,2.3606448174
0.9183999896,2.0459198952,2.3696293831
0.9215999842,2.0460801125,2.3786144257
0.9247999787,2.0462400913,2.3875987530
0.9279999733,2.0464000702,2.3965840340
0.9312000275,2.0465600491,2.4055690765
0.9344000220,2.0467200279,2.4145531654
0.9376000166,2.0468800068,2.4235382080
0.9408000112,2.0470399857,2.4325227737
0.9440000057,2.0471999645,2.4415075779
0.9472000003,2.0473599434,2.4504921436
0.9503999949,2.0475199223,2.4594774246
0.9535999894,2.0720000267,2.4684617519
0.9567999840,2.1359999180,2.4774465561
0.9599999785,2.2000000477,2.4864315987
0.9631999731,2.2639999390,2.4954159260
0.9664000273,2.3280000687,2.5044007301
0.9696000218,2.3919999599,2.5133852959
0.9728000164,2.4560000896,2.5223703384
0.9760000110,2.5199999809,2.5313546658
0.9792000055,2.5840001106,2.5403399467
0.9824000001,2.6480000019,2.5493247509
0.9855999947,2.7119998932,2.5583093166
0.9887999892,2.7760000229,2.5672941208
0.9919999838,2.8399999142,2.5762789249
0.9951999784,2.9040000439,2.5852634907
0.9983999729,2.9679999352,2.5942482948
1.0016000271,3.0000801086,2.6032333374
1.0047999620,3.0002400875,2.6122179031
1.0080000162,3.0004000664,2.6212024689
1.0111999512,3.0005600452,2.6301875114
1.0144000053,3.0007200241,2.6391723156
1.0176000595,3.0008800030,2.6481573582
1.0207999945,3.0010399818,2.6571416855
1.0240000486,3.0011999607,2.6661267281
1.0271999836,3.0013599396,2.6751110554
1.0304000378,3.0015199184,2.6840958595
1.0335999727,3.0016798973,2.6930804253
1.0368000269,3.0018401146,2.7020654678
1.0399999619,3.0020000935,2.7110500336
1.0432000160,3.0021600723,2.7200350761
1.0463999510,3.0023200512,2.7290196419
1.0496000051,3.0024800301,2.7380046844
1.0528000593,3.0026400089,2.7469894886
1.0559999943,3.0027999878,2.7559738159
1.0592000484,3.0029599667,2.7649590969
1.0623999834,3.0031199455,2.7739436626
1.0656000376,3.0032799244,2.7829289436
1.0687999725,3.0034399033,2.7919135094
1.0720000267,3.0035998821,2.8008980751
1.0751999617,3.0037600994,2.8098826408
1.0784000158,3.0039200783,2.8188676834
1.0815999508,3.0040800571,2.8278520107
1.0848000050,3.0042400360,2.8368368149
1.0880000591,3.0044000149,2.8458223343
1.0911999941,3.0045599937,2.8548018932
1.0944000483,3.0047199726,2.8637804985
1.0975999832,3.0048799515,2.8727588654
1.1008000374,3.0050399303,2.8817377090
1.1039999723,3.0051999092,2.8907170296
1.1072000265,3.0053598881,2.8996953964
1.1103999615,3.0055201054,2.9086737633
1.1136000156,3.0056800842,2.9176526070
1.1167999506,3.0058400631,2.9256496429
1.1200000048,3.0060000420,2.9305510521
1.1232000589,3.0061600208,2.9324541092
1.1263999939,3.0063199997,2.9333319664
1.1296000481,3.0064799786,2.9341986179
1.1327999830,3.0066399574,2.9350600243
1.1360000372,3.0067999363,2.9359195232
1.1391999722,3.0069599152,2.9367570877
1.1424000263,3.0071198940,2.9375686646
1.1455999613,3.0072801113,2.9383757114
1.1488000154,3.0074400902,2.9391827583
1.1519999504,3.0076000690,2.9399895668
1.1552000046,3.0077600479,2.9407968521
1.1584000587,3.0079200268,2.9416036606
1.1615999937,3.0080800056,2.9424104691
1.1648000479,3.0082399845,2.9432163239
1.1679999828,3.0083999634,2.9440217018
1.1712000370,3.0085599422,2.9448275566
1.1743999720,3.0087199211,2.9456315041
1.1776000261,3.0088799000,2.9464349747
1.1807999611,3.0090401173,2.9472379684
1.1840000153,3.0092000961,2.9480409622
1.1871999502,3.0093600750,2.9488444328
1.1904000044,3.0095200539,2.9496474266
1.1936000586,3.0096800327,2.9504494667
1.1967999935,3.0098400116,2.9512515068
1.2000000477,3.0099999905,2.9520537853
1.2031999826,3.0101599693,2.9528560638
1.2064000368,3.0103199482,2.9536578655
1.2095999718,3.0104799271,2.9544599056
1.2128000259,3.0106399059,2.9552621841
1.2159999609,3.0107998848,2.9560642242
1.2192000151,3.0109601021,2.9568662643
1.2223999500,3.0111200809,2.9576683044
1.2256000042,3.0112800598,2.9584703445
1.2288000584,3.0114400387,2.9592726231
1.2319999933,3.0116000175,2.9600746632
1.2352000475,3.0117599964,2.9608767033
1.2383999825,3.0119199753,2.9616789818
1.2416000366,3.0120799541,2.9624810219
1.2447999716,3.0122399330,2.9632830620
1.2480000257,3.0123999119,2.9640851021
1.2511999607,3.0125598907,2.9648871422
1.2544000149,3.0127201080,2.9656891823
1.2575999498,3.0128800869,2.9664912224
1.2608000040,3.0130400658,2.9672935009
1.2640000582,3.0132000446,2.9680957794
1.2671999931,3.0133600235,2.9688973427
1.2704000473,3.0135200024,2.9696993828
1.2735999823,3.0136799812,2.9705016613
1.2768000364,3.0138399601,2.9713037014
1.2799999714,3.0139999390,2.9721059799
1.2832000256,3.0141599178,2.9729080200
1.2863999605,3.0143198967,2.9737102985
1.2896000147,3.0144801140,2.9745123386
1.2927999496,3.0146400928,2.9753141403
1.2960000038,3.0148000717,2.9761161804
1.2992000580,3.0149600506,2.9769184589
1.3023999929,3.0151200294,2.9777207375
1.3056000471,3.0152800083,2.9785225391
1.3087999821,3.0154399872,2.9793248177
1.3120000362,3.0155999660,2.9801268578
1.3151999712,3.0157599449,2.9809288979
1.3184000254,3.0159199238,2.9817309380
1.3215999603,3.0160799026,2.9825329781
1.3248000145,3.0162398815,2.9833352566
1.3279999495,3.0164000988,2.9841375351
1.3312000036,3.0165600777,2.9849393368
1.3344000578,3.0167200565,2.9857411385
1.3375999928,3.0168800354,2.9865431786
1.3408000469,3.0170400143,2.9873456955
1.3439999819,3.0171999931,2.9881477356
1.3472000360,3.0173599720,2.9889497757
1.3503999710,3.0175199509,2.9897518158
1.3536000252,3.0176799297,2.9905540943
1.3567999601,3.0178399086,2.9913561344
1.3600000143,3.0179998875,2.9921581745
1.3631999493,3.0181601048,2.9929602146
1.3664000034,3.0183200836,2.9937620163
1.3696000576,3.0184800625,2.9945642948
1.3727999926,3.0186400414,2.9953665733
1.3760000467,3.0188000202,2.9961686134
1.3791999817,3.0189599991,2.9969706535
1.3824000359,3.0191199780,2.9977726936
1.3855999708,3.0192799568,2.9985747337
1.3888000250,3.0194399357,2.9993767738
1.3919999599,3.0195999146,3.0001788139
1.3952000141,3.0197598934,3.0009813309
1.3983999491,3.0199201107,3.0017833710
1.4016000032,3.0200800896,3.0025851727
1.4048000574,3.0202400684,3.0033872128
1.4079999924,3.0204000473,3.0041892529
1.4112000465,3.0205600262,3.0049915314
1.4143999815,3.0207200050,3.0057935715
1.4176000357,3.0208799839,3.0065956116
1.4207999706,3.0210399628,3.0073976517
1.4240000248,3.0211999416,3.0081996918
1.4271999598,3.0213599205,3.0090017319
1.4304000139,3.0215198994,3.0098037720
1.4335999489,3.0216801167,3.0106060505
1.4368000031,3.0218400955,3.0114083290
1.4400000572,3.0220000744,3.0122103691
1.4431999922,3.0221600533,3.0130121708
1.4464000463,3.0223200321,3.0138144493
1.4495999813,3.0224800110,3.0146164894
1.4528000355,3.0226399899,3.0154185295
1.4559999704,3.0227999687,3.0162205696
1.4592000246,3.0229599476,3.0170226097
1.4623999596,3.0231199265,3.0178246498
1.4656000137,3.0232799053,3.0186266899
1.4687999487,3.0234398842,3.0194287300
1.4720000029,3.0236001015,3.0202310085
1.4752000570,3.0237600803,3.0210328102
1.4783999920,3.0239200592,3.0218350887
1.4816000462,3.0240800381,3.0226371288
1.4847999811,3.0242400169,3.0234394073
1.4880000353,3.0243999958,3.0242414474
1.4911999702,3.0245599747,3.0250434875
1.4944000244,3.0247199535,3.0258455276
1.4975999594,3.0248799324,3.0266478062
1.5008000135,3.0250399113,3.0274498463
1.5039999485,3.0251998901,3.0282516479
1.5072000027,3.0253601074,3.0290539265
1.5104000568,3.0255200863,3.0298562050
1.5135999918,3.0256800652,3.0306580067
1.5168000460,3.0258400440,3.0314602852
1.5199999809,3.0260000229,3.0322623253
1.5232000351,3.0261600018,3.0330646038
1.5263999701,3.0263199806,3.0338661671
1.5296000242,3.0264799595,3.0346684456
1.5327999592,3.0266399384,3.0354704857
1.5360000134,3.0267999172,3.0362725258
1.5391999483,3.0269598961,3.0370748043
1.5424000025,3.0271201134,3.0378768444
1.5456000566,3.0272800922,3.0386791229
1.5487999916,3.0274400711,3.0394811630
1.5520000458,3.0276000500,3.0402832031
1.5551999807,3.0277600288,3.0410852432
1.5584000349,3.0279200077,3.0418872833
1.5615999699,3.0280799866,3.0426893234
1.5648000240,3.0282399654,3.0434916019
1.5679999590,3.0283999443,3.0442936420
1.5712000132,3.0285599232,3.0450956821
1.5743999481,3.0287199020,3.0458977222
1.5776000023,3.0288798809,3.0467000008
1.5808000565,3.0290400982,3.0475020409
1.5839999914,3.0292000771,3.0483040810
1.5872000456,3.0293600559,3.0491063595
1.5903999805,3.0295200348,3.0499083996
1.5936000347,3.0296800137,3.0507106781
1.5967999697,3.0298399925,3.0515127182
1.6000000238,3.0299999714,3.0523147583
1.6031999588,3.0301599503,3.0531167984
1.6064000130,3.0303199291,3.0539190769
1.6095999479,3.0304799080,3.0547208786
1.6128000021,3.0306398869,3.0555231571
1.6160000563,3.0308001041,3.0563254356
1.6191999912,3.0309600830,3.0571274757
1.6224000454,3.0311200619,3.0579297543
1.6255999804,3.0312800407,3.0587320328
1.6288000345,3.0314400196,3.0595340729
1.6319999695,3.0315999985,3.0603361130
1.6352000237,3.0317599773,3.0611383915
1.6383999586,3.0319199562,3.0619404316
1.6416000128,3.0320799351,3.0627422333
1.6447999477,3.0322399139,3.0635447502
1.6480000019,3.0323998928,3.0643467903
1.6512000561,3.0325601101,3.0651488304
1.6543999910,3.0327200890,3.0659508705
1.6576000452,3.0328800678,3.0667533875
1.6607999802,3.0330400467,3.0675551891
1.6640000343,3.0332000256,3.0683574677
1.6671999693,3.0333600044,3.0691595078
1.6704000235,3.0335199833,3.0699617863
1.6735999584,3.0336799622,3.0707638264
1.6768000126,3.0338399410,3.0715661049
1.6799999475,3.0339999199,3.0723681450
1.6832000017,3.0341598988,3.0731701851
1.6864000559,3.0343201160,3.0739724636
1.6895999908,3.0344800949,3.0747745037
1.6928000450,3.0346400738,3.0755765438
1.6959999800,3.0348000526,3.0763788223
1.6992000341,3.0349600315,3.0771808624
1.7023999691,3.0351200104,3.0779829025
1.7056000233,3.0352799892,3.0787851810
1.7087999582,3.0354399681,3.0795874596
1.7120000124,3.0355999470,3.0803899765
1.7151999474,3.0357599258,3.0811924934
1.7184000015,3.0359199047,3.0819945335
1.7216000557,3.0360798836,3.0827975273
1.7247999907,3.0362401009,3.0836002827
1.7280000448,3.0364000797,3.0844030380
1.7311999798,3.0365600586,3.0852055550
1.7344000340,3.0367200375,3.0860087872
1.7375999689,3.0368800163,3.0868120193
1.7408000231,3.0370399952,3.0876147747
1.7439999580,3.0371999741,3.0884177685
1.7472000122,3.0373599529,3.0892210007
1.7503999472,3.0375199318,3.0900239944
1.7536000013,3.0376799107,3.0908274651
1.7568000555,3.0378398895,3.0916309357
1.7599999905,3.0380001068,3.0924339294
1.7632000446,3.0381600857,3.0932378769
1.7663999796,3.0383200645,3.0940413475
1.7696000338,3.0384800434,3.0948448181
1.7727999687,3.0386400223,3.0956482887
1.7760000229,3.0388000011,3.0964517593
1.7791999578,3.0389599800,3.0972552299
1.7824000120,3.0391199589,3.0980589390
1.7855999470,3.0392799377,3.0988621712
1.7888000011,3.0394399166,3.0996658802
1.7920000553,3.0395998955,3.1004693508
1.7951999903,3.0397601128,3.1012730598
1.7984000444,3.0399200916,3.1020765305
1.8015999794,3.0400800705,3.1028800011
1.8048000336,3.0402400494,3.1036834717
1.8079999685,3.0404000282,3.1044871807
1.8112000227,3.0405600071,3.1052994728
1.8143999577,3.0407199860,3.1061503887
1.8176000118,3.0408799648,3.1070013046
1.8207999468,3.0410399437,3.1078519821
1.8240000010,3.0411999226,3.1087028980
1.8272000551,3.0413599014,3.1095540524
1.8303999901,3.0415201187,3.1104059219
1.8336000443,3.0416800976,3.1112587452
1.8367999792,3.0418400764,3.1121122837
1.8400000334,3.0420000553,3.1129655838
1.8431999683,3.0421600342,3.1138193607
1.8464000225,3.0423200130,3.1146872044
1.8495999575,3.0424799919,3.1155688763
1.8528000116,3.0426399708,3.1164779663
1.8559999466,3.0427999496,3.1174139977
1.8592000008,3.0429599285,3.1184475422
1.8624000549,3.0431199074,3.1195526123
1.8655999899,3.0432798862,3.1213250160
1.8688000441,3.0434401035,3.1235663891
1.8719999790,3.0436000824,3.1276280880
1.8752000332,3.0437600613,3.1324534416
1.8783999681,3.0439200401,3.1372952461
1.8816000223,3.0440800190,3.1422557831
1.8847999573,3.0442399979,3.1473581791
1.8880000114,3.0443999767,3.1524610519
1.8911999464,3.0445599556,3.1575636864
1.8944000006,3.0447199345,3.1626660824
1.8976000547,3.0448799133,3.1677689552
1.9007999897,3.0450398922,3.1728711128
1.9040000439,3.0452001095,3.1779739857
1.9071999788,3.0453600883,3.1830763817
1.9104000330,3.0455200672,3.1881790161
1.9135999680,3.0456800461,3.1932816505
1.9168000221,3.0458400249,3.1983842850
1.9199999571,3.0460000038,3.2034873962
1.9232000113,3.0461599827,3.2085907459
1.9263999462,3.0463199615,3.2136936188
1.9296000004,3.0464799404,3.2187972069
1.9328000546,3.0466399193,3.2239003181
1.9359999895,3.0467998981,3.2290039062
1.9392000437,3.0469601154,3.2341074944
1.9423999786,3.0471200943,3.2392106056
1.9456000328,3.0472800732,3.2443141937
1.9487999678,3.0474400520,3.2494173050
1.9520000219,3.0476000309,3.2545208931
1.9551999569,3.1040000916,3.2596240044
1.9584000111,3.1679999828,3.2647275925
1.9615999460,3.2320001125,3.2698307037
1.9648000002,3.2960000038,3.2749338150
1.9680000544,3.3599998951,3.2800378799
1.9711999893,3.4240000248,3.2851412296
1.9744000435,3.4879999161,3.2902450562
1.9775999784,3.5520000458,3.2953486443
1.9808000326,3.6159999371,3.3004527092
1.9839999676,3.6800000668,3.3055565357
1.9872000217,3.7439999580,3.3106603622
1.9903999567,3.8080000877,3.3157639503
1.9936000109,3.8719999790,3.3208680153
1.9967999458,3.9360001087,3.3259716034
2.0000000000,4.0000000000,3.3310751915

==> Figures/toy_1d/toy_1d_resflow_withoutActNorm_magnified.csv <==
x_sample,y_sample,y_pred,x_sample_mag,y_pred_mag
0.0012,2.000060082,1.600098372,1.3021,0.00017215
0.0014,2.000070095,1.600668907,1.30245,0.001170588
0.0016,2.000080109,1.601239562,1.3028,0.002169233
0.0018,2.000089884,1.601810455,1.30315,0.003168297
0.002,2.000099897,1.602381229,1.3035,0.004167151
0.0022,2.000109911,1.602951646,1.30385,0.00516538
0.0024,2.000119925,1.603522301,1.3042,0.006164026
0.0026,2.000129938,1.604092836,1.30455,0.007162464
0.0028,2.000139952,1.604663372,1.3049,0.008160901
0.003,2.000149965,1.605234027,1.30525,0.009159547
0.0032,2.000159979,1.605804443,1.3056,0.010157776
0.0034,2.000169992,1.606375456,1.30595,0.011157048
0.0036,2.000180006,1.606945992,1.3063,0.012155485
0.0038,2.00019002,1.607516527,1.30665,0.013153923
0.004,2.000200033,1.608087063,1.307,0.01415236
0.0042,2.000210047,1.60865736,1.30735,0.01515038
0.0044,2.00022006,1.609228253,1.3077,0.016149443
0.0046,2.000230074,1.609798908,1.30805,0.017148089
0.0048,2.000240088,1.610369444,1.3084,0.018146527
0.005,2.000250101,1.61093998,1.30875,0.019144964
0.0052,2.000260115,1.611510873,1.3091,0.020144027
0.0054,2.00026989,1.612081289,1.30945,0.021142256
0.0056,2.000279903,1.612651587,1.3098,0.022140276
0.0058,2.000289917,1.613222599,1.31015,0.023139548
0.006,2.000299931,1.613793135,1.3105,0.024137986
0.0062,2.000309944,1.614363909,1.31085,0.02513684
0.0064,2.000319958,1.614934325,1.3112,0.026135069
0.0066,2.000329971,1.61550498,1.31155,0.027133715
0.0068,2.000339985,1.616075635,1.3119,0.028132361
0.007,2.000349999,1.61664629,1.31225,0.029131007
0.0072,2.000360012,1.617216945,1.3126,0.030129653
0.0074,2.000370026,1.617787123,1.31295,0.031127465
0.0076,2.000380039,1.618358135,1.3133,0.032126737
0.0078,2.000390053,1.61892879,1.31365,0.033125383
0.008,2.000400066,1.619499326,1.314000001,0.03412382
0.0082,2.00041008,1.620069742,1.31435,0.035122049
0.0084,2.000420094,1.620640516,1.314699999,0.036120904
0.0086,2.000430107,1.621211052,1.315050001,0.037119341
0.0088,2.000439882,1.621781588,1.3154,0.038117778
0.009,2.000449896,1.622352362,1.315749999,0.039116633
0.0092,2.000459909,1.62292254,1.3161,0.040114444
0.0094,2.000469923,1.623493671,1.31645,0.041113925
0.009600001,2.000479937,1.624064088,1.316800001,0.042112154
0.0098,2.00048995,1.624634743,1.31715,0.0431108
0.01,2.000499964,1.625205278,1.3175,0.044109237
0.0102,2.000509977,1.625775814,1.317850001,0.045107675
0.0104,2.000519991,1.626346588,1.3182,0.046106529
0.0106,2.000530005,1.626917243,1.318549999,0.047105175
0.0108,2.000540018,1.627487779,1.318900001,0.048103613
0.011,2.000550032,1.628058434,1.31925,0.049102259
0.0112,2.000560045,1.628628969,1.319599999,0.050100696
0.0114,2.000570059,1.629199505,1.31995,0.051099134
0.0116,2.000580072,1.629770279,1.3203,0.052097988
0.0118,2.000590086,1.630340695,1.320650001,0.053096217
0.012,2.0006001,1.630911589,1.321,0.05409528
0.0122,2.000610113,1.631482244,1.32135,0.055093926
0.0124,2.000619888,1.63205266,1.321700001,0.056092155
0.0126,2.000629902,1.632623673,1.32205,0.057091427
0.0128,2.000639916,1.633194089,1.322399999,0.058089656
0.013,2.000649929,1.633764625,1.322750001,0.059088093
0.0132,2.000659943,1.634335041,1.3231,0.060086322
0.0134,2.000669956,1.634905934,1.323449999,0.061085385
0.0136,2.00067997,1.63547647,1.3238,0.062083822
0.0138,2.000689983,1.636047125,1.32415,0.063082469
0.014,2.000699997,1.636617661,1.324500001,0.064080906
0.0142,2.000710011,1.637188196,1.32485,0.065079343
0.0144,2.000720024,1.637758732,1.3252,0.066077781
0.0146,2.000730038,1.638329506,1.325550001,0.067076635
0.0148,2.000740051,1.63890028,1.3259,0.06807549
0.015,2.000750065,1.639470935,1.326249999,0.069074136
0.0152,2.000760078,1.640041351,1.326600001,0.070072365
0.0154,2.000770092,1.640612125,1.32695,0.071071219
0.0156,2.000780106,1.6411829,1.327299999,0.072070074
0.015799999,2.000790119,1.641753316,1.327649999,0.073068303
0.016000001,2.000799894,1.642323732,1.328000001,0.074066532
0.0162,2.000809908,1.642894268,1.328350001,0.075064969
0.0164,2.000819922,1.643465042,1.3287,0.076063824
0.0166,2.000829935,1.644035935,1.329049999,0.077062887
0.016799999,2.000839949,1.644606352,1.329399999,0.078061116
0.017000001,2.000849962,1.645176888,1.329750002,0.079059553
0.017200001,2.000859976,1.645747423,1.330100001,0.080057991
0.0174,2.000869989,1.646318317,1.33045,0.081057054
0.0176,2.000880003,1.646888971,1.3308,0.0820557
0.0178,2.000890017,1.647459745,1.331149999,0.083054554
0.017999999,2.00090003,1.648030162,1.331499999,0.084052783
0.018200001,2.000910044,1.648600578,1.331850001,0.085051012
0.0184,2.000920057,1.649171591,1.332200001,0.086050284
0.0186,2.000930071,1.649741888,1.33255,0.087048304
0.0188,2.000940085,1.650312185,1.332899999,0.088046324
0.018999999,2.000950098,1.65088284,1.333249999,0.08904497
0.019200001,2.000960112,1.651453972,1.333600002,0.090044451
0.019400001,2.000969887,1.652024269,1.333950001,0.091042471
0.0196,2.0009799,1.652594805,1.3343,0.092040908
0.0198,2.000989914,1.65316546,1.33465,0.093039554
0.02,2.000999928,1.653736115,1.334999999,0.0940382
0.020199999,2.001009941,1.65430665,1.335349999,0.095036638
0.020400001,2.001019955,1.654877424,1.335700001,0.096035492
0.0206,2.001029968,1.65544796,1.336050001,0.09703393
0.0208,2.001039982,1.656018615,1.3364,0.098032576
0.021,2.001049995,1.656589389,1.336749999,0.09903143
0.021199999,2.001060009,1.657160044,1.337099999,0.100030076
0.021400001,2.001070023,1.65773046,1.337450002,0.101028305
0.021600001,2.001080036,1.658301115,1.337800001,0.102026951
0.0218,2.00109005,1.658871651,1.33815,0.103025389
0.022,2.001100063,1.659442425,1.3385,0.104024243
0.0222,2.001110077,1.66001296,1.338849999,0.105022681
0.022399999,2.001120091,1.660583377,1.339199999,0.10602091
0.022600001,2.001130104,1.661154032,1.339550001,0.107019556
0.0228,2.001140118,1.661725044,1.339900001,0.108018828
0.023,2.001149893,1.662295461,1.34025,0.109017056
0.0232,2.001159906,1.662865877,1.340599999,0.110015285
0.023399999,2.00116992,1.663436651,1.340949999,0.11101414
0.023600001,2.001179934,1.664007306,1.341300002,0.112012786
0.023800001,2.001189947,1.664577961,1.341650001,0.113011432
0.024,2.001199961,1.665148616,1.342,0.114010078
0.0242,2.001209974,1.665719032,1.34235,0.115008307
0.0244,2.001219988,1.666289568,1.342699999,0.116006744
0.024599999,2.001230001,1.666860342,1.343049999,0.117005599
0.024800001,2.001240015,1.667431116,1.343400001,0.118004453
0.025,2.001250029,1.668001294,1.343750001,0.119002265
0.0252,2.001260042,1.668572187,1.3441,0.120001328
0.0254,2.001270056,1.669142723,1.344449999,0.120999765
0.025599999,2.001280069,1.669713497,1.344799999,0.12199862
0.025800001,2.001290083,1.670283914,1.345150002,0.122996849
0.026000001,2.001300097,1.670854688,1.345500001,0.123995703
0.0262,2.00131011,1.671425104,1.34585,0.124993932
0.0264,2.001319885,1.67199564,1.3462,0.12599237
0.0266,2.001329899,1.672566414,1.346549999,0.126991224
0.026799999,2.001339912,1.673137188,1.346899999,0.127990079
0.027000001,2.001349926,1.673707724,1.347250001,0.128988516
0.0272,2.00135994,1.674278259,1.347600001,0.129986954
0.0274,2.001369953,1.674848914,1.34795,0.1309856
0.0276,2.001379967,1.675419331,1.348299999,0.131983829
0.027799999,2.00138998,1.675990224,1.348649999,0.132982892
0.028000001,2.001399994,1.67656076,1.349000002,0.133981329
0.028200001,2.001410008,1.677131176,1.349350001,0.134979558
0.0284,2.001420021,1.67770195,1.3497,0.135978413
0.0286,2.001430035,1.678272605,1.35005,0.136977059
0.0288,2.001440048,1.678843498,1.350399999,0.137976122
0.028999999,2.001450062,1.679414034,1.350749999,0.138974559
0.029200001,2.001460075,1.67998457,1.351100001,0.139972997
0.0294,2.001470089,1.680555224,1.351450001,0.140971643
0.0296,2.001480103,1.681125522,1.3518,0.141969663
0.0298,2.001490116,1.681696177,1.352149999,0.142968309
0.029999999,2.001499891,1.682266712,1.352499999,0.143966746
0.030200001,2.001509905,1.682837486,1.352850002,0.144965601
0.030400001,2.001519918,1.683407903,1.353200001,0.14596383
0.0306,2.001529932,1.683978558,1.35355,0.146962476
0.0308,2.001539946,1.684549332,1.3539,0.14796133
0.031,2.001549959,1.685119867,1.354249999,0.148959768
0.031199999,2.001559973,1.685690641,1.354599999,0.149958622
0.031399999,2.001569986,1.686261177,1.354949998,0.15095706
0.031599999,2.00158,1.686831832,1.355299997,0.151955706
0.031800002,2.001590014,1.68740201,1.355650003,0.152953518
0.032000002,2.001600027,1.687973023,1.356000003,0.153952789
0.032200001,2.001610041,1.688543558,1.356350002,0.154951227
0.032400001,2.001620054,1.689114213,1.356700001,0.155949873
0.032600001,2.001630068,1.689684868,1.357050001,0.156948519
0.0328,2.001640081,1.690255642,1.3574,0.157947373
0.033,2.001650095,1.69082582,1.35775,0.158945185
0.0332,2.001660109,1.691396594,1.358099999,0.15994404
0.033399999,2.001669884,1.691967368,1.358449998,0.160942894
0.033599999,2.001679897,1.692537785,1.358799998,0.161941123
0.033799999,2.001689911,1.693108439,1.359149997,0.162939769
0.034000002,2.001699925,1.693679333,1.359500003,0.163938832
0.034200002,2.001709938,1.694249868,1.359850003,0.16493727
0.034400001,2.001719952,1.694820285,1.360200002,0.165935498
0.034600001,2.001729965,1.695391059,1.360550001,0.166934353
0.034800001,2.001739979,1.695961475,1.360900001,0.167932582
0.035,2.001749992,1.69653225,1.36125,0.168931437
0.0352,2.001760006,1.697102785,1.3616,0.169929874
0.0354,2.00177002,1.697673321,1.361949999,0.170928311
0.035599999,2.001780033,1.698243976,1.362299998,0.171926957
0.035799999,2.001790047,1.698814631,1.362649998,0.172925603
0.035999999,2.00180006,1.699385405,1.362999997,0.173924458
0.036200002,2.001810074,1.69995594,1.363350003,0.174922895
0.036400002,2.001820087,1.700526476,1.363700003,0.175921333
0.036600001,2.001830101,1.70109725,1.364050002,0.176920187
0.036800001,2.001840115,1.701667905,1.364400001,0.177918834
0.037000001,2.00184989,1.702238441,1.364750001,0.178917271
0.0372,2.001859903,1.702809334,1.3651,0.179916334
0.0374,2.001869917,1.70337987,1.36545,0.180914772
0.0376,2.001879931,1.703949928,1.365799999,0.181912375
0.037799999,2.001889944,1.704521179,1.366149998,0.182912064
0.037999999,2.001899958,1.705091715,1.366499998,0.183910501
0.038199998,2.001909971,1.705662251,1.366849997,0.184908938
0.038400002,2.001919985,1.706232786,1.367200003,0.185907376
0.038600002,2.001929998,1.706803441,1.367550003,0.186906022
0.038800001,2.001940012,1.707373858,1.367900002,0.187904251
0.039000001,2.001950026,1.707944632,1.368250001,0.188903105
0.039200001,2.001960039,1.708515167,1.368600001,0.189901543
0.0394,2.001970053,1.709085822,1.36895,0.190900189
0.0396,2.001980066,1.709656239,1.3693,0.191898418
0.039799999,2.00199008,1.710226774,1.369649999,0.192896855
0.039999999,2.002000094,1.710797668,1.369999998,0.193895918
0.040199999,2.002010107,1.711368203,1.370349998,0.194894356
0.040399998,2.002019882,1.711938739,1.370699997,0.195892793
0.040600002,2.002029896,1.712509751,1.371050003,0.196892065
0.040800002,2.002039909,1.713080049,1.371400003,0.197890085
0.041000001,2.002049923,1.713650823,1.371750002,0.19888894
0.041200001,2.002059937,1.714221239,1.372100001,0.199887168
0.041400001,2.00206995,1.714792013,1.372450001,0.200886023
0.0416,2.002079964,1.71536231,1.3728,0.201884043
0.0418,2.002089977,1.715932846,1.37315,0.202882481
0.041999999,2.002099991,1.71650362,1.373499999,0.203881335
0.042199999,2.002110004,1.717074394,1.373849998,0.20488019
0.042399999,2.002120018,1.71764493,1.374199998,0.205878627
0.042599998,2.002130032,1.718215704,1.374549997,0.206877482
0.042800002,2.002140045,1.71878624,1.374900003,0.207875919
0.043000002,2.002150059,1.719356895,1.375250003,0.208874565
0.043200001,2.002160072,1.719927549,1.375600002,0.209873211
0.043400001,2.002170086,1.720498085,1.375950001,0.210871649
0.0436,2.0021801,1.721068621,1.376300001,0.211870086
0.0438,2.002190113,1.721639276,1.37665,0.212868732
0.044,2.002199888,1.722209811,1.377,0.21386717
0.044199999,2.002209902,1.722780705,1.377349999,0.214866233
0.044399999,2.002219915,1.72335124,1.377699998,0.21586467
0.044599999,2.002229929,1.723921776,1.378049998,0.216863108
0.044799998,2.002239943,1.724492312,1.378399997,0.217861545
0.045000002,2.002249956,1.725063086,1.378750003,0.2188604
0.045200001,2.00225997,1.725633621,1.379100002,0.219858837
0.045400001,2.002269983,1.726204157,1.379450002,0.220857275
0.045600001,2.002279997,1.726774693,1.379800001,0.221855712
0.0458,2.002290011,1.727345347,1.380150001,0.222854358
0.046,2.002300024,1.727915883,1.3805,0.223852795
0.0462,2.002310038,1.728486538,1.380849999,0.224851441
0.046399999,2.002320051,1.729057312,1.381199999,0.225850296
0.046599999,2.002330065,1.729627848,1.381549998,0.226848733
0.046799999,2.002340078,1.730198503,1.381899998,0.227847379
0.046999998,2.002350092,1.730769038,1.382249997,0.228845817
0.047200002,2.002360106,1.731339574,1.382600003,0.229844254
0.047400001,2.002370119,1.731910229,1.382950002,0.2308429
0.047600001,2.002379894,1.732481122,1.383300002,0.231841964
0.047800001,2.002389908,1.733051539,1.383650001,0.232840192
0.048,2.002399921,1.733622193,1.384000001,0.233838838
0.0482,2.002409935,1.734192848,1.38435,0.234837484
0.0484,2.002419949,1.734763622,1.384699999,0.235836339
0.048599999,2.002429962,1.73533392,1.385049999,0.236834359
0.048799999,2.002439976,1.735904813,1.385399998,0.237833422
0.048999999,2.002449989,1.736475468,1.385749998,0.238832068
0.049199998,2.002460003,1.737046003,1.386099997,0.239830506
0.049400002,2.002470017,1.737616539,1.386450003,0.240828943
0.049600001,2.00248003,1.738187194,1.386800002,0.241827589
0.049800001,2.002490044,1.73875761,1.387150002,0.242825818
0.050000001,2.002500057,1.739328623,1.387500001,0.24382509
0.0502,2.002510071,1.739898801,1.387850001,0.244822901
0.0504,2.002520084,1.740469694,1.3882,0.245821965
0.0506,2.002530098,1.74104023,1.388549999,0.246820402
0.050799999,2.002540112,1.741610766,1.388899999,0.24781884
0.050999999,2.002549887,1.742181063,1.389249998,0.24881686
0.051199999,2.0025599,1.742751837,1.389599998,0.249815714
0.051399998,2.002569914,1.74332273,1.389949997,0.250814778
0.051600002,2.002579927,1.743893266,1.390300003,0.251813215
0.051800001,2.002589941,1.74446404,1.390650002,0.25281207
0.052000001,2.002599955,1.745034576,1.391000002,0.253810507
0.052200001,2.002609968,1.74560523,1.391350001,0.254809153
0.0524,2.002619982,1.746175766,1.391700001,0.25580759
0.0526,2.002629995,1.74674654,1.39205,0.256806445
0.0528,2.002640009,1.747316837,1.392399999,0.257804465
0.052999999,2.002650023,1.747887611,1.392749999,0.25880332
0.053199999,2.002660036,1.748458386,1.393099998,0.259802175
0.053399999,2.00267005,1.749028921,1.393449998,0.260800612
0.053599998,2.002680063,1.749599576,1.393799997,0.261799258
0.053800002,2.002690077,1.750169992,1.394150003,0.262797487
0.054000001,2.00270009,1.750740409,1.394500002,0.263795716
0.054200001,2.002710104,1.751311302,1.394850002,0.264794779
0.054400001,2.002720118,1.751882076,1.395200001,0.265793634
0.0546,2.002729893,1.752452374,1.395550001,0.266791654
0.0548,2.002739906,1.753022909,1.3959,0.267790091
0.055,2.00274992,1.753593922,1.396249999,0.268789363
0.055199999,2.002759934,1.754164457,1.396599999,0.2697878
0.055399999,2.002769947,1.754734993,1.396949998,0.270786238
0.055599999,2.002779961,1.755305529,1.397299998,0.271784675
0.055799998,2.002789974,1.755876184,1.397649997,0.272783321
0.056000002,2.002799988,1.756446838,1.398000003,0.273781967
0.056200001,2.002810001,1.757017374,1.398350002,0.274780405
0.056400001,2.002820015,1.75758791,1.398700002,0.275778842
0.056600001,2.002830029,1.758158684,1.399050001,0.276777697
0.0568,2.002840042,1.7587291,1.399400001,0.277775925
0.057,2.002850056,1.759299755,1.39975,0.278774571
0.0572,2.002860069,1.759870291,1.400099999,0.279773009
0.057399999,2.002870083,1.760441065,1.400449999,0.280771863
0.057599999,2.002880096,1.76101172,1.400799998,0.281770509
0.057799999,2.00289011,1.761582136,1.401149998,0.282768738
0.057999998,2.002899885,1.762153029,1.401499997,0.283767801
0.058200002,2.002909899,1.762723446,1.401850003,0.28476603
0.058400001,2.002919912,1.76329422,1.402200002,0.285764885
0.058600001,2.002929926,1.763864756,1.402550002,0.286763322
0.058800001,2.00293994,1.764435172,1.402900001,0.287761551
0.059,2.002949953,1.765005946,1.403250001,0.288760406
0.0592,2.002959967,1.765576482,1.4036,0.289758843
0.0594,2.00296998,1.766147137,1.403949999,0.290757489
0.059599999,2.002979994,1.766717911,1.404299999,0.291756344
0.059799999,2.002990007,1.767288566,1.404649998,0.29275499
0.059999999,2.003000021,1.767858982,1.404999998,0.293753219
0.060199998,2.003010035,1.768429518,1.405349997,0.294751656
0.060400002,2.003020048,1.769000292,1.405700003,0.295750511
0.060600001,2.003030062,1.769570828,1.406050002,0.296748948
0.060800001,2.003040075,1.770141363,1.406400002,0.297747385
0.061000001,2.003050089,1.770712256,1.406750001,0.298746449
0.0612,2.003060103,1.771282911,1.407100001,0.299745095
0.0614,2.003070116,1.771853447,1.40745,0.300743532
0.0616,2.003079891,1.772423863,1.407799999,0.301741761
0.061799999,2.003089905,1.772994518,1.408149999,0.302740407
0.061999999,2.003099918,1.773565292,1.408499998,0.303739262
0.062199999,2.003109932,1.774136066,1.408849998,0.304738116
0.062399998,2.003119946,1.774706364,1.409199997,0.305736136
0.062600002,2.003129959,1.775277138,1.409550003,0.306734991
0.062799998,2.003139973,1.775847554,1.409899996,0.30773322
0.063000001,2.003149986,1.776418209,1.410250002,0.308731866
0.063199997,2.00316,1.776989222,1.410599995,0.309731138
0.0634,2.003170013,1.777559876,1.410950001,0.310729784
0.063600004,2.003180027,1.778130055,1.411300006,0.311727595
0.0638,2.003190041,1.778700829,1.411649999,0.31272645
0.064000003,2.003200054,1.779271364,1.412000005,0.313724887
0.064199999,2.003210068,1.779842138,1.412349998,0.314723742
0.064400002,2.003220081,1.780412674,1.412700004,0.31572218
0.064599998,2.003230095,1.78098321,1.413049997,0.316720617
0.064800002,2.003240109,1.781553865,1.413400003,0.317719263
0.064999998,2.003249884,1.782124519,1.413749996,0.318717909
0.065200001,2.003259897,1.782695174,1.414100002,0.319716555
0.065399997,2.003269911,1.783265472,1.414449995,0.320714575
0.0656,2.003279924,1.783836126,1.414800001,0.321713221
0.065800004,2.003289938,1.7844069,1.415150006,0.322712076
0.066,2.003299952,1.784977317,1.415499999,0.323710305
0.066200003,2.003309965,1.785548091,1.415850005,0.324709159
0.066399999,2.003319979,1.786118984,1.416199998,0.325708222
0.066600002,2.003329992,1.786689282,1.416550004,0.326706243
0.066799998,2.003340006,1.787259936,1.416899997,0.327704889
0.067000002,2.00335002,1.787830472,1.417250003,0.328703326
0.067199998,2.003360033,1.788400888,1.417599996,0.329701555
0.067400001,2.003370047,1.788971186,1.417950002,0.330699575
0.067599997,2.00338006,1.789541721,1.418299995,0.331698012
0.0678,2.003390074,1.790111899,1.418650001,0.332695824
0.068000004,2.003400087,1.790682793,1.419000006,0.333694887
0.0682,2.003410101,1.791253328,1.419349999,0.334693325
0.068400003,2.003420115,1.791823864,1.419700005,0.335691762
0.068599999,2.00342989,1.792394161,1.420049998,0.336689782
0.068800002,2.003439903,1.792964459,1.420400004,0.337687802
0.068999998,2.003449917,1.793534994,1.420749997,0.33868624
0.069200002,2.00345993,1.79410553,1.421100003,0.339684677
0.069399998,2.003469944,1.794675946,1.421449996,0.340682906
0.069600001,2.003479958,1.795246482,1.421800002,0.341681343
0.069799997,2.003489971,1.795817137,1.422149995,0.342679989
0.07,2.003499985,1.796387672,1.422500001,0.343678427
0.070200004,2.003509998,1.796958208,1.422850006,0.344676864
0.0704,2.003520012,1.797528744,1.423199999,0.345675301
0.070600003,2.003530026,1.798099041,1.423550005,0.346673322
0.070799999,2.003540039,1.798669577,1.423899998,0.347671759
0.071000002,2.003550053,1.799239874,1.424250004,0.348669779
0.071199998,2.003560066,1.79981029,1.424599997,0.349668008
0.071400002,2.00357008,1.800380945,1.424950003,0.350666654
0.071599998,2.003580093,1.800951242,1.425299996,0.351664674
0.071800001,2.003590107,1.801521778,1.425650002,0.352663112
0.071999997,2.003599882,1.802092075,1.425999995,0.353661132
0.0722,2.003609896,1.802662611,1.426350001,0.354659569
0.072400004,2.003619909,1.803232908,1.426700006,0.355657589
0.0726,2.003629923,1.803803563,1.427049999,0.356656235
0.072800003,2.003639936,1.80437398,1.427400005,0.357654464
0.072999999,2.00364995,1.804944515,1.427749998,0.358652902
0.073200002,2.003659964,1.805515289,1.428100004,0.359651756
0.073399998,2.003669977,1.806085825,1.428449997,0.360650194
0.073600002,2.003679991,1.806656361,1.428800003,0.361648631
0.073799998,2.003690004,1.807226658,1.429149996,0.362646651
0.074000001,2.003700018,1.807797074,1.429500002,0.36364488
0.074199997,2.003710032,1.808367491,1.429849995,0.364643109
0.0744,2.003720045,1.808937788,1.430200001,0.365641129
0.074600004,2.003730059,1.809508324,1.430550006,0.366639566
0.0748,2.003740072,1.810078621,1.430899999,0.367637587
0.075000003,2.003750086,1.810649157,1.431250005,0.368636024
0.075199999,2.003760099,1.811219692,1.431599998,0.369634461
0.075400002,2.003770113,1.811790228,1.431950004,0.370632899
0.075599998,2.003779888,1.812360883,1.432299997,0.371631545
0.075800002,2.003789902,1.812931538,1.432650003,0.372630191
0.075999998,2.003799915,1.813501835,1.432999996,0.373628211
0.076200001,2.003809929,1.814072371,1.433350002,0.374626648
0.076399997,2.003819943,1.814642668,1.433699995,0.375624669
0.0766,2.003829956,1.815213203,1.434050001,0.376623106
0.076800004,2.00383997,1.81578362,1.434400006,0.377621335
0.077,2.003849983,1.816354156,1.434749999,0.378619772
0.077200003,2.003859997,1.81692481,1.435100005,0.379618418
0.077399999,2.00387001,1.817495108,1.435449998,0.380616438
0.077600002,2.003880024,1.818065643,1.435800004,0.381614876
0.077799998,2.003890038,1.818636179,1.436149997,0.382613313
0.078000002,2.003900051,1.819206715,1.436500003,0.383611751
0.078199998,2.003910065,1.819776893,1.436849996,0.384609562
0.078400001,2.003920078,1.820347548,1.437200002,0.385608208
0.078599997,2.003930092,1.820917845,1.437549995,0.386606228
0.0788,2.003940105,1.821488619,1.437900001,0.387605083
0.079000004,2.003950119,1.822058797,1.438250006,0.388602895
0.0792,2.003959894,1.822629333,1.438599999,0.389601332
0.079400003,2.003969908,1.823200107,1.438950005,0.390600187
0.079599999,2.003979921,1.823770285,1.439299998,0.391597998
0.079800002,2.003989935,1.824340582,1.439650004,0.392596018
0.079999998,2.003999949,1.824911118,1.439999997,0.393594456
0.080200002,2.004009962,1.825481772,1.440350003,0.394593102
0.080399998,2.004019976,1.826051951,1.440699996,0.395590913
0.080600001,2.004029989,1.826622725,1.441050002,0.396589768
0.080799997,2.004040003,1.82719326,1.441399995,0.397588205
0.081,2.004050016,1.827763557,1.44175,0.398586225
0.081200004,2.00406003,1.828334212,1.442100006,0.399584872
0.0814,2.004070044,1.82890451,1.442449999,0.400582892
0.081600003,2.004080057,1.829474807,1.442800005,0.401580912
0.081799999,2.004090071,1.830045342,1.443149998,0.402579349
0.082000002,2.004100084,1.830615878,1.443500004,0.403577787
0.082199998,2.004110098,1.831186056,1.443849997,0.404575598
0.082400002,2.004120112,1.831756592,1.444200003,0.405574036
0.082599998,2.004129887,1.832327128,1.444549996,0.406572473
0.082800001,2.0041399,1.832897902,1.444900002,0.407571328
0.082999997,2.004149914,1.833468199,1.445249994,0.408569348
0.0832,2.004159927,1.834038496,1.4456,0.409567368
0.083400004,2.004169941,1.83460927,1.445950006,0.410566223
0.0836,2.004179955,1.835179329,1.446299999,0.411563826
0.083800003,2.004189968,1.835749865,1.446650005,0.412562263
0.083999999,2.004199982,1.836320639,1.446999998,0.413561118
0.084200002,2.004209995,1.836891174,1.447350004,0.414559555
0.084399998,2.004220009,1.837461233,1.447699997,0.415557158
0.084600002,2.004230022,1.838032007,1.448050003,0.416556013
0.084799998,2.004240036,1.838602424,1.448399996,0.417554241
0.085000001,2.00425005,1.839172602,1.448750002,0.418552053
0.085199997,2.004260063,1.839743376,1.449099994,0.419550908
0.0854,2.004270077,1.840313673,1.44945,0.420548928
0.085600004,2.00428009,1.840884209,1.449800006,0.421547365
0.0858,2.004290104,1.841454744,1.450149999,0.422545803
0.086000003,2.004300118,1.84202528,1.450500005,0.42354424
0.086199999,2.004309893,1.842595339,1.450849998,0.424541843
0.086400002,2.004319906,1.843165994,1.451200004,0.425540489
0.086599998,2.00432992,1.843736649,1.451549997,0.426539135
0.086800002,2.004339933,1.844306827,1.451900003,0.427536947
0.086999998,2.004349947,1.844877482,1.452249996,0.428535593
0.087200001,2.004359961,1.845447779,1.452600002,0.429533613
0.087399997,2.004369974,1.846018314,1.452949994,0.43053205
0.0876,2.004379988,1.846588612,1.4533,0.43153007
0.087800004,2.004390001,1.847159267,1.453650006,0.432528716
0.088,2.004400015,1.847729921,1.453999999,0.433527362
0.088200003,2.004410029,1.848300099,1.454350005,0.434525174
0.088399999,2.004420042,1.848870516,1.454699998,0.435523403
0.088600002,2.004430056,1.849441052,1.455050004,0.43652184
0.088799998,2.004440069,1.850011587,1.455399997,0.437520277
0.089000002,2.004450083,1.850581884,1.455750003,0.438518298
0.089199998,2.004460096,1.851152659,1.456099996,0.439517152
0.089400001,2.00447011,1.851722837,1.456450002,0.440514964
0.089599997,2.004479885,1.852293134,1.456799994,0.441512984
0.0898,2.004489899,1.852863431,1.45715,0.442511004
0.090000004,2.004499912,1.853434205,1.457500006,0.443509859
0.0902,2.004509926,1.854004741,1.457849999,0.444508296
0.090400003,2.004519939,1.8545748,1.458200005,0.445505899
0.090599999,2.004529953,1.855144978,1.458549998,0.446503711
0.090800002,2.004539967,1.855714321,1.458900004,0.447500062
0.090999998,2.00454998,1.85628438,1.459249997,0.448497665
0.091200002,2.004559994,1.856853962,1.459600003,0.449494433
0.091399998,2.004570007,1.857424021,1.459949996,0.450492036
0.091600001,2.004580021,1.857993603,1.460300002,0.451488805
0.091799997,2.004590035,1.858563423,1.460649994,0.452485991
0.092,2.004600048,1.85913372,1.461,0.453484011
0.092200004,2.004610062,1.859703541,1.461350006,0.454481196
0.0924,2.004620075,1.860273361,1.461699999,0.455478382
0.092600003,2.004630089,1.860843182,1.462050005,0.456475568
0.092799999,2.004640102,1.861413002,1.462399998,0.457472754
0.093000002,2.004650116,1.861983299,1.462750004,0.458470774
0.093199998,2.004659891,1.862553001,1.463099997,0.459467751
0.093400002,2.004669905,1.863122821,1.463450003,0.460464937
0.093599998,2.004679918,1.863692761,1.463799996,0.461462331
0.093800001,2.004689932,1.864262581,1.464150001,0.462459517
0.093999997,2.004699945,1.86483264,1.464499994,0.463457119
0.0942,2.004709959,1.865402579,1.46485,0.464454514
0.094400004,2.004719973,1.865972042,1.465200006,0.465451074
0.0946,2.004729986,1.866542578,1.465549999,0.466449511
0.094800003,2.00474,1.867112279,1.465900005,0.467446488
0.094999999,2.004750013,1.86768198,1.466249998,0.468443465
0.095200002,2.004760027,1.868250847,1.466600004,0.469438982
0.095399998,2.004770041,1.868819833,1.466949997,0.470434707
0.095600002,2.004780054,1.869388819,1.467300003,0.471430433
0.095799997,2.004790068,1.869957686,1.467649995,0.47242595
0.096000001,2.004800081,1.870526671,1.468000001,0.473421675
0.096199997,2.004810095,1.871095538,1.468349994,0.474417192
0.0964,2.004820108,1.871665001,1.4687,0.475413752
0.096600004,2.004829884,1.872233748,1.469050006,0.47640906
0.0968,2.004839897,1.872802615,1.469399999,0.477404577
0.097000003,2.004849911,1.873371363,1.469750005,0.478399885
0.097199999,2.004859924,1.873940468,1.470099998,0.479395819
0.097400002,2.004869938,1.874508381,1.470450004,0.480389667
0.097599998,2.004879952,1.875076532,1.470799997,0.481383932
0.097800002,2.004889965,1.875644207,1.471150003,0.482377362
0.097999997,2.004899979,1.876210928,1.471499995,0.483369124
0.098200001,2.004909992,1.876778364,1.471850001,0.484362137
0.098399997,2.004920006,1.877345324,1.472199994,0.485354316
0.0986,2.004930019,1.877912521,1.47255,0.486346912
0.098800004,2.004940033,1.878479481,1.472900006,0.487339091
0.099,2.004950047,1.879046321,1.473249999,0.488331062
0.099200003,2.00496006,1.879613757,1.473600005,0.489324075
0.099399999,2.004970074,1.880180597,1.473949998,0.490316045
0.099600002,2.004980087,1.880747557,1.474300004,0.491308224
0.099799998,2.004990101,1.881314635,1.474649997,0.492300612
0.100000002,2.005000114,1.881881952,1.475000003,0.493293417
0.100199997,2.00500989,1.882448554,1.475349995,0.49428497
0.100400001,2.005019903,1.883015752,1.475700001,0.495277566
0.100599997,2.005029917,1.883583069,1.476049994,0.49627037
0.1008,2.00503993,1.884150028,1.4764,0.497262549
0.101000004,2.005049944,1.884717226,1.476750006,0.498255146
0.1012,2.005059958,1.885284305,1.477099999,0.499247533
0.101400003,2.005069971,1.885851264,1.477450005,0.500239712
0.101599999,2.005079985,1.886418343,1.477799998,0.5012321
0.101800002,2.005089998,1.88698554,1.478150004,0.502224696
0.101999998,2.005100012,1.8875525,1.478499997,0.503216875
0.102200002,2.005110025,1.888119459,1.478850003,0.504209054
0.102399997,2.005120039,1.888686419,1.479199995,0.505201232
0.102600001,2.005130053,1.889253616,1.479550001,0.506193829
0.102799997,2.005140066,1.889820695,1.479899994,0.507186216
0.103,2.00515008,1.890387535,1.48025,0.508178186
0.103200004,2.005160093,1.890954971,1.480600006,0.5091712
0.103399999,2.005170107,1.891521692,1.480949999,0.510162962
0.103600003,2.005179882,1.89208889,1.481300005,0.511155558
0.103799999,2.005189896,1.892653465,1.481649998,0.512143564
0.104000002,2.005199909,1.893217921,1.482000004,0.513131362
0.104199998,2.005209923,1.893782854,1.482349997,0.514119995
0.104400002,2.005219936,1.894347549,1.482700003,0.51510821
0.104599997,2.00522995,1.894911766,1.483049995,0.516095591
0.104800001,2.005239964,1.895476699,1.483400001,0.517084223
0.104999997,2.005249977,1.896041274,1.483749994,0.51807223
0.1052,2.005259991,1.89660573,1.4841,0.519060028
0.105400004,2.005270004,1.897170544,1.484450006,0.520048451
0.105599999,2.005280018,1.897710085,1.484799999,0.520992649
0.105800003,2.005290031,1.898246884,1.485150005,0.521932048
0.105999999,2.005300045,1.898783684,1.485499998,0.522871447
0.106200002,2.005310059,1.899320841,1.485850004,0.523811471
0.106399998,2.005320072,1.899858117,1.486199997,0.524751705
0.106600002,2.005330086,1.900394917,1.486550003,0.525691104
0.106799997,2.005340099,1.900932074,1.486899995,0.526631129
0.107000001,2.005350113,1.901468754,1.487250001,0.527570319
0.107199997,2.005359888,1.902005911,1.487599994,0.528510344
0.1074,2.005369902,1.902543068,1.48795,0.529450369
0.107600004,2.005379915,1.903080106,1.488300006,0.530390185
0.107799999,2.005389929,1.903616905,1.488649999,0.531329584
0.108000003,2.005399942,1.904153585,1.489000005,0.532268774
0.108199999,2.005409956,1.904690743,1.489349998,0.533208799
0.108400002,2.00541997,1.9052279,1.489700004,0.534148824
0.108599998,2.005429983,1.905764699,1.490049997,0.535088223
0.108800001,2.005439997,1.906301975,1.490400002,0.536028457
0.108999997,2.00545001,1.906838775,1.490749995,0.536967856
0.109200001,2.005460024,1.907375932,1.491100001,0.53790788
0.109399997,2.005470038,1.907912731,1.491449994,0.53884728
0.1096,2.005480051,1.90844965,1.4918,0.539786887
0.109800004,2.005490065,1.908986569,1.492150006,0.540726495
0.109999999,2.005500078,1.909523845,1.492499999,0.541666728
0.110200003,2.005510092,1.910060406,1.492850005,0.54260571
0.110399999,2.005520105,1.910484076,1.493199998,0.543347132
0.110600002,2.005530119,1.910799861,1.493550004,0.543899757
0.110799998,2.005539894,1.911115408,1.493899997,0.544451964
0.111000001,2.005549908,1.911431074,1.494250002,0.54500438
0.111199997,2.005559921,1.911746979,1.494599995,0.545557213
0.111400001,2.005569935,1.912062764,1.494950001,0.546109837
0.111599997,2.005579948,1.91237855,1.495299994,0.546662462
0.1118,2.005589962,1.912694454,1.49565,0.547215295
0.112000004,2.005599976,1.913009882,1.496000006,0.547767294
0.112199999,2.005609989,1.913325667,1.496349999,0.548319918
0.112400003,2.005620003,1.913641691,1.496700005,0.54887296
0.112599999,2.005630016,1.913957119,1.497049998,0.549424958
0.112800002,2.00564003,1.91424799,1.497400004,0.549933982
0.112999998,2.005650044,1.914507628,1.497749997,0.550388348
0.113200001,2.005660057,1.91475606,1.498100002,0.550823104
0.113399997,2.005670071,1.915003896,1.498449995,0.551256818
0.113600001,2.005680084,1.915250063,1.498800001,0.55168761
0.113799997,2.005690098,1.91545701,1.499149994,0.552049768
0.114,2.005700111,1.915586948,1.4995,0.55227716
0.114200003,2.005709887,1.915716291,1.499850006,0.552503508
0.114399999,2.0057199,1.915845633,1.500199999,0.552729857
0.114600003,2.005729914,1.915975332,1.500550005,0.552956832
0.114799999,2.005739927,1.916104555,1.500899998,0.553182971
0.115000002,2.005749941,1.916234255,1.501250004,0.553409946
0.115199998,2.005759955,1.916363478,1.501599997,0.553636086
0.115400001,2.005769968,1.916492939,1.501950002,0.553862643
0.115599997,2.005779982,1.916621923,1.502299995,0.554088366
0.115800001,2.005789995,1.916751862,1.502650001,0.554315758
0.115999997,2.005800009,1.916881084,1.502999994,0.554541898
0.1162,2.005810022,1.917010546,1.50335,0.554768455
0.116400003,2.005820036,1.917140007,1.503700006,0.554995012
0.116599999,2.00583005,1.91726923,1.504049999,0.555221152
0.116800003,2.005840063,1.917371035,1.504400005,0.555399311
0.116999999,2.005850077,1.917434216,1.504749998,0.555509877
0.117200002,2.00586009,1.917497635,1.505100004,0.555620861
0.117399998,2.005870104,1.917560816,1.505449997,0.555731428
0.117600001,2.005880117,1.917623997,1.505800002,0.555841994
0.117799997,2.005889893,1.917687297,1.506149995,0.55595277
0.118000001,2.005899906,1.917750359,1.506500001,0.556063128
0.118199997,2.00590992,1.917813778,1.506849994,0.556174111
0.1184,2.005919933,1.91787672,1.5072,0.556284261
0.118600003,2.005929947,1.917939663,1.507550006,0.55639441
0.118799999,2.005939961,1.918003082,1.507899999,0.556505394
0.119000003,2.005949974,1.918066263,1.508250005,0.556615961
0.119199999,2.005959988,1.918129683,1.508599998,0.556726944
0.119400002,2.005970001,1.918192625,1.508950004,0.556837094
0.119599998,2.005980015,1.918256044,1.509299997,0.556948078
0.119800001,2.005990028,1.918318987,1.509650002,0.557058227
0.119999997,2.006000042,1.918382168,1.509999995,0.557168794
0.120200001,2.006010056,1.918445587,1.510350001,0.557279778
0.120399997,2.006020069,1.91850853,1.510699994,0.557389927
0.1206,2.006030083,1.918571711,1.51105,0.557500494
0.120800003,2.006040096,1.918634892,1.511400006,0.55761106
0.120999999,2.00605011,1.918698072,1.511749999,0.557721627
0.121200003,2.006059885,1.918761015,1.512100005,0.557831776
0.121399999,2.006069899,1.918824554,1.512449998,0.557942969
0.121600002,2.006079912,1.918887615,1.512800004,0.558053327
0.121799998,2.006089926,1.918951035,1.513149997,0.55816431
0.122000001,2.006099939,1.919014216,1.513500002,0.558274877
0.122199997,2.006109953,1.919077396,1.513849995,0.558385444
0.122400001,2.006119967,1.919140339,1.514200001,0.558495593
0.122599997,2.00612998,1.919203401,1.514549994,0.558605951
0.1228,2.006139994,1.919266939,1.5149,0.558717144
0.123000003,2.006150007,1.91933012,1.515250006,0.55882771
0.123199999,2.006160021,1.919393301,1.515599999,0.558938277
0.123400003,2.006170034,1.919456482,1.515950005,0.559048843
0.123599999,2.006180048,1.919519424,1.516299998,0.559158993
0.123800002,2.006190062,1.919582963,1.516650004,0.559270185
0.123999998,2.006200075,1.919645786,1.516999997,0.559380126
0.124200001,2.006210089,1.919708967,1.517350002,0.559490693
0.124399997,2.006220102,1.919772387,1.517699995,0.559601677
0.124600001,2.006230116,1.919834852,1.518050001,0.559710991
0.124799997,2.006239891,1.919897795,1.518399994,0.559821141
0.125,2.006249905,1.919960141,1.51875,0.559930247
0.125200003,2.006259918,1.920022726,1.519100006,0.560039771
0.125400007,2.006269932,1.920084953,1.519450012,0.560148668
0.125599995,2.006279945,1.920147181,1.519799992,0.560257566
0.125799999,2.006289959,1.92020905,1.520149998,0.560365838
0.126000002,2.006299973,1.920271158,1.520500004,0.560474527
0.126200005,2.006309986,1.920332909,1.520850009,0.56058259
0.126399994,2.00632,1.920394182,1.521199989,0.560689819
0.126599997,2.006330013,1.920455098,1.521549995,0.560796422
0.126800001,2.006340027,1.920516253,1.521900001,0.560903442
0.127000004,2.00635004,1.920577407,1.522250007,0.561010462
0.127200007,2.006360054,1.920638323,1.522600013,0.561117065
0.127399996,2.006370068,1.920699358,1.522949993,0.561223877
0.127599999,2.006380081,1.920760751,1.523299999,0.561331314
0.127800003,2.006390095,1.920821548,1.523650005,0.561437708
0.128000006,2.006400108,1.920882702,1.524000011,0.561544728
0.128199995,2.006409884,1.920943141,1.524349991,0.561650497
0.128399998,2.006419897,1.921003342,1.524699996,0.561755848
0.128600001,2.006429911,1.921063304,1.525050002,0.561860782
0.128800005,2.006439924,1.921123266,1.525400008,0.561965716
0.128999993,2.006449938,1.921183348,1.525749988,0.562070858
0.129199997,2.006459951,1.921243429,1.526099994,0.562176001
0.1294,2.006469965,1.921303392,1.52645,0.562280935
0.129600003,2.006479979,1.921363354,1.526800006,0.562385869
0.129800007,2.006489992,1.921423435,1.527150012,0.562491012
0.129999995,2.006500006,1.921483278,1.527499992,0.562595737
0.130199999,2.006510019,1.921543479,1.527849998,0.562701088
0.130400002,2.006520033,1.921603441,1.528200004,0.562806022
0.130600005,2.006530047,1.921663642,1.528550009,0.562911373
0.130799994,2.00654006,1.921723366,1.528899989,0.56301589
0.130999997,2.006550074,1.921783686,1.529249995,0.56312145
0.131200001,2.006560087,1.921843529,1.529600001,0.563226175
0.131400004,2.006570101,1.92190361,1.529950007,0.563331318
0.131600007,2.006580114,1.921963692,1.530300013,0.56343646
0.131799996,2.00658989,1.922023535,1.530649993,0.563541186
0.131999999,2.006599903,1.922083974,1.530999999,0.563646954
0.132200003,2.006609917,1.922143817,1.531350005,0.56375168
0.132400006,2.00661993,1.922203779,1.531700011,0.563856614
0.132599995,2.006629944,1.922264099,1.53204999,0.563962173
0.132799998,2.006639957,1.922323942,1.532399996,0.564066899
0.133000001,2.006649971,1.922384143,1.532750002,0.56417225
0.133200005,2.006659985,1.922443986,1.533100008,0.564276975
0.133399993,2.006669998,1.922504067,1.533449988,0.564382118
0.133599997,2.006680012,1.92256403,1.533799994,0.564487052
0.1338,2.006690025,1.92262423,1.53415,0.564592403
0.134000003,2.006700039,1.922683954,1.534500006,0.56469692
0.134200007,2.006710053,1.922744393,1.534850012,0.564802688
0.134399995,2.006720066,1.922804356,1.535199992,0.564907622
0.134599999,2.00673008,1.922864318,1.535549998,0.565012556
0.134800002,2.006740093,1.92292428,1.535900004,0.56511749
0.135000005,2.006750107,1.922984362,1.536250009,0.565222633
0.135199994,2.006759882,1.923044443,1.536599989,0.565327775
0.135399997,2.006769896,1.923104286,1.536949995,0.565432501
0.135600001,2.006779909,1.923164606,1.537300001,0.565538061
0.135800004,2.006789923,1.92322433,1.537650007,0.565642577
0.136000007,2.006799936,1.92328465,1.538000013,0.565748137
0.136199996,2.00680995,1.923344374,1.538349993,0.565852654
0.136399999,2.006819964,1.923404694,1.538699999,0.565958214
0.136600003,2.006829977,1.923464537,1.539050005,0.566062939
0.136800006,2.006839991,1.923524618,1.539400011,0.566168082
0.136999995,2.006850004,1.92358458,1.53974999,0.566273016
0.137199998,2.006860018,1.923644543,1.540099996,0.56637795
0.137400001,2.006870031,1.923704743,1.540450002,0.566483301
0.137600005,2.006880045,1.923764706,1.540800008,0.566588235
0.137799993,2.006890059,1.923824906,1.541149988,0.566693586
0.137999997,2.006900072,1.923884869,1.541499994,0.56679852
0.1382,2.006910086,1.923944712,1.54185,0.566903245
0.138400003,2.006920099,1.924005032,1.542200006,0.567008805
0.138600007,2.006930113,1.924064875,1.542550012,0.567113531
0.138799995,2.006939888,1.924124956,1.542899992,0.567218673
0.138999999,2.006949902,1.924185038,1.543249998,0.567323816
0.139200002,2.006959915,1.924245119,1.543600004,0.567428958
0.139400005,2.006969929,1.924305201,1.543950009,0.567534101
0.139599994,2.006979942,1.924365282,1.544299989,0.567639244
0.139799997,2.006989956,1.924425364,1.544649995,0.567744386
0.140000001,2.00699997,1.924485087,1.545000001,0.567848903
0.140200004,2.007009983,1.924545288,1.545350007,0.567954254
0.140400007,2.007019997,1.924605131,1.545700013,0.568058979
0.140599996,2.00703001,1.924665213,1.546049993,0.568164122
0.140799999,2.007040024,1.924725294,1.546399999,0.568269265
0.141000003,2.007050037,1.924785256,1.546750005,0.568374199
0.141200006,2.007060051,1.924845457,1.547100011,0.56847955
0.141399995,2.007070065,1.924905658,1.54744999,0.568584901
0.141599998,2.007080078,1.924965262,1.547799996,0.568689209
0.141800001,2.007090092,1.925025821,1.548150002,0.568795186
0.142000005,2.007100105,1.925085545,1.548500008,0.568899703
0.142199993,2.007110119,1.925145745,1.548849988,0.569005054
0.142399997,2.007119894,1.925205588,1.549199994,0.56910978
0.1426,2.007129908,1.925265551,1.54955,0.569214714
0.142800003,2.007139921,1.925325632,1.549900006,0.569319856
0.143000007,2.007149935,1.925385594,1.550250012,0.56942479
0.143199995,2.007159948,1.925445795,1.550599992,0.569530141
0.143399999,2.007169962,1.925505877,1.550949997,0.569635284
0.143600002,2.007179976,1.925565958,1.551300003,0.569740427
0.143800005,2.007189989,1.92562604,1.551650009,0.569845569
0.143999994,2.007200003,1.925685763,1.551999989,0.569950086
0.144199997,2.007210016,1.925745964,1.552349995,0.570055437
0.144400001,2.00722003,1.925805807,1.552700001,0.570160162
0.144600004,2.007230043,1.925865889,1.553050007,0.570265305
0.144800007,2.007240057,1.92592597,1.553400013,0.570370448
0.144999996,2.007250071,1.925986052,1.553749993,0.57047559
0.145199999,2.007260084,1.926046133,1.554099999,0.570580733
0.145400003,2.007270098,1.926106095,1.554450005,0.570685667
0.145600006,2.007280111,1.926166058,1.554800011,0.570790601
0.145799995,2.007289887,1.926226258,1.55514999,0.570895952
0.145999998,2.0072999,1.926286221,1.555499996,0.571000886
0.146200001,2.007309914,1.926346064,1.555850002,0.571105611
0.146400005,2.007319927,1.926406264,1.556200008,0.571210963
0.146599993,2.007329941,1.926466346,1.556549988,0.571316105
0.146799997,2.007339954,1.926526427,1.556899994,0.571421248
0.147,2.007349968,1.92658639,1.55725,0.571526182
0.147200003,2.007359982,1.92664659,1.557600006,0.571631533
0.147400007,2.007369995,1.926706433,1.557950012,0.571736258
0.147599995,2.007380009,1.926766396,1.558299991,0.571841192
0.147799999,2.007390022,1.926826716,1.558649997,0.571946752
0.148000002,2.007400036,1.926886439,1.559000003,0.572051269
0.148200005,2.007410049,1.92694664,1.559350009,0.57215662
0.148399994,2.007420063,1.927006483,1.559699989,0.572261345
0.148599997,2.007430077,1.927066565,1.560049995,0.572366488
0.148800001,2.00744009,1.927126527,1.560400001,0.572471422
0.149000004,2.007450104,1.927186728,1.560750007,0.572576773
0.149200007,2.007460117,1.927246571,1.561100013,0.572681499
0.149399996,2.007469893,1.927306771,1.561449993,0.57278685
0.149599999,2.007479906,1.927366614,1.561799999,0.572891575
0.149800003,2.00748992,1.927426815,1.562150005,0.572996926
0.150000006,2.007499933,1.927486897,1.562500011,0.573102069
0.150199994,2.007509947,1.927546859,1.56284999,0.573207003
0.150399998,2.00751996,1.927606821,1.563199996,0.573311937
0.150600001,2.007529974,1.927666903,1.563550002,0.573417079
0.150800005,2.007539988,1.927726865,1.563900008,0.573522013
0.150999993,2.007550001,1.927786946,1.564249988,0.573627156
0.151199997,2.007560015,1.927847147,1.564599994,0.573732507
0.1514,2.007570028,1.92790699,1.56495,0.573837233
0.151600003,2.007580042,1.927967191,1.565300006,0.573942584
0.151800007,2.007590056,1.928027153,1.565650012,0.574047518
0.151999995,2.007600069,1.928087354,1.565999991,0.574152869
0.152199999,2.007610083,1.928147316,1.566349997,0.574257803
0.152400002,2.007620096,1.928207159,1.566700003,0.574362528
0.152600005,2.00763011,1.928267002,1.567050009,0.574467254
0.152799994,2.007639885,1.928327203,1.567399989,0.574572605
0.152999997,2.007649899,1.928387165,1.567749995,0.574677539
0.153200001,2.007659912,1.928447247,1.568100001,0.574782682
0.153400004,2.007669926,1.928507328,1.568450007,0.574887824
0.153600007,2.007679939,1.92856729,1.568800013,0.574992758
0.153799996,2.007689953,1.928627253,1.569149993,0.575097692
0.153999999,2.007699966,1.928687334,1.569499999,0.575202835
0.154200003,2.00770998,1.928747177,1.569850005,0.57530756
0.154400006,2.007719994,1.928807259,1.57020001,0.575412703
0.154599994,2.007730007,1.928867459,1.57054999,0.575518054
0.154799998,2.007740021,1.928927422,1.570899996,0.575622988
0.155000001,2.007750034,1.928987503,1.571250002,0.57572813
0.155200005,2.007760048,1.929047465,1.571600008,0.575833064
0.155399993,2.007770062,1.929107428,1.571949988,0.575937998
0.155599996,2.007780075,1.929167509,1.572299994,0.576043141
0.1558,2.007790089,1.929227591,1.57265,0.576148284
0.156000003,2.007800102,1.929287434,1.573000006,0.576253009
0.156200007,2.007810116,1.929347515,1.573350012,0.576358151
0.156399995,2.007819891,1.929407597,1.573699991,0.576463294
0.156599999,2.007829905,1.92946744,1.574049997,0.576568019
0.156800002,2.007839918,1.92952776,1.574400003,0.576673579
0.157000005,2.007849932,1.929587603,1.574750009,0.576778305
0.157199994,2.007859945,1.929647684,1.575099989,0.576883447
0.157399997,2.007869959,1.929707766,1.575449995,0.57698859
0.157600001,2.007879973,1.929767609,1.575800001,0.577093315
0.157800004,2.007889986,1.92982769,1.576150007,0.577198458
0.158000007,2.0079,1.929887891,1.576500013,0.577303809
0.158199996,2.007910013,1.929947853,1.576849993,0.577408743
0.158399999,2.007920027,1.930007696,1.577199998,0.577513468
0.158600003,2.00793004,1.930067778,1.577550004,0.577618611
0.158800006,2.007940054,1.930127859,1.57790001,0.577723753
0.158999994,2.007950068,1.930187941,1.57824999,0.577828896
0.159199998,2.007960081,1.930248022,1.578599996,0.577934039
0.159400001,2.007970095,1.930307865,1.578950002,0.578038764
0.159600005,2.007980108,1.930367947,1.579300008,0.578143907
0.159799993,2.007989883,1.930428267,1.579649988,0.578249466
0.159999996,2.007999897,1.93048811,1.579999994,0.578354192
0.1602,2.008009911,1.930548072,1.58035,0.578459126
0.160400003,2.008019924,1.930608034,1.580700006,0.57856406
0.160600007,2.008029938,1.930667877,1.581050012,0.578668785
0.160799995,2.008039951,1.93072784,1.581399991,0.578773719
0.160999999,2.008049965,1.93078804,1.581749997,0.57887907
0.161200002,2.008059979,1.930848122,1.582100003,0.578984213
0.161400005,2.008069992,1.930908203,1.582450009,0.579089355
0.161599994,2.008080006,1.930968285,1.582799989,0.579194498
0.161799997,2.008090019,1.931028247,1.583149995,0.579299432
0.162000001,2.008100033,1.931088448,1.583500001,0.579404783
0.162200004,2.008110046,1.931148291,1.583850007,0.579509509
0.162400007,2.00812006,1.931208253,1.584200013,0.579614443
0.162599996,2.008130074,1.931268454,1.584549992,0.579719794
0.162799999,2.008140087,1.931328297,1.584899998,0.579824519
0.163000003,2.008150101,1.931388378,1.585250004,0.579929662
0.163200006,2.008160114,1.93144834,1.58560001,0.580034596
0.163399994,2.00816989,1.931508422,1.58594999,0.580139738
0.163599998,2.008179903,1.931568384,1.586299996,0.580244672
0.163800001,2.008189917,1.931628466,1.586650002,0.580349815
0.164000005,2.00819993,1.931688428,1.587000008,0.580454749
0.164199993,2.008209944,1.93174839,1.587349988,0.580559683
0.164399996,2.008219957,1.931808353,1.587699994,0.580664617
0.1646,2.008229971,1.931868434,1.58805,0.58076976
0.164800003,2.008239985,1.931928396,1.588400006,0.580874693
0.165000007,2.008249998,1.931988478,1.588750012,0.580979836
0.165199995,2.008260012,1.932048678,1.589099991,0.581085187
0.165399998,2.008270025,1.932108641,1.589449997,0.581190121
0.165600002,2.008280039,1.932168484,1.589800003,0.581294846
0.165800005,2.008290052,1.932228565,1.590150009,0.581399989
0.165999994,2.008300066,1.932288408,1.590499989,0.581504715
0.166199997,2.00831008,1.93234849,1.590849995,0.581609857
0.166400001,2.008320093,1.932408571,1.591200001,0.581715
0.166600004,2.008330107,1.932468534,1.591550007,0.581819934
0.166800007,2.008339882,1.932528496,1.591900013,0.581924868
0.166999996,2.008349896,1.932588577,1.592249992,0.58203001
0.167199999,2.008359909,1.93264842,1.592599998,0.582134736
0.167400003,2.008369923,1.932708502,1.592950004,0.582239878
0.167600006,2.008379936,1.932768703,1.59330001,0.582345229
0.167799994,2.00838995,1.932828426,1.59364999,0.582449746
0.167999998,2.008399963,1.932888627,1.593999996,0.582555097
0.168200001,2.008409977,1.93294847,1.594350002,0.582659823
0.168400005,2.008419991,1.933008552,1.594700008,0.582764965
0.168599993,2.008430004,1.933068395,1.595049988,0.582869691
0.168799996,2.008440018,1.933128595,1.595399994,0.582975042
0.169,2.008450031,1.933188558,1.59575,0.583079976
0.169200003,2.008460045,1.93324852,1.596100005,0.58318491
0.169400007,2.008470058,1.933308482,1.596450011,0.583289844
0.169599995,2.008480072,1.933368444,1.596799991,0.583394778
0.169799998,2.008490086,1.933428526,1.597149997,0.58349992
0.170000002,2.008500099,1.933488607,1.597500003,0.583605063
0.170200005,2.008510113,1.933548451,1.597850009,0.583709788
0.170399994,2.008519888,1.933608532,1.598199989,0.583814931
0.170599997,2.008529902,1.933668613,1.598549995,0.583920073
0.1708,2.008539915,1.933728576,1.598900001,0.584025007
0.171000004,2.008549929,1.933788538,1.599250007,0.584129942
0.171200007,2.008559942,1.933848739,1.599600013,0.584235293
0.171399996,2.008569956,1.933908701,1.599949992,0.584340227
0.171599999,2.008579969,1.933968663,1.600299998,0.584445161
0.171800003,2.008589983,1.934028626,1.600650004,0.584550095
0.172000006,2.008599997,1.934088707,1.60100001,0.584655237
0.172199994,2.00861001,1.93414855,1.60134999,0.584759963
0.172399998,2.008620024,1.934208751,1.601699996,0.584865314
0.172600001,2.008630037,1.934268594,1.602050002,0.584970039
0.172800005,2.008640051,1.934328556,1.602400008,0.585074973
0.172999993,2.008650065,1.934388638,1.602749988,0.585180116
0.173199996,2.008660078,1.934448719,1.603099994,0.585285258
0.1734,2.008670092,1.934508324,1.603449999,0.585389566
0.173600003,2.008680105,1.934568405,1.603800005,0.585494709
0.173800007,2.008690119,1.934628725,1.604150011,0.585600269
0.173999995,2.008699894,1.934688568,1.604499991,0.585704994
0.174199998,2.008709908,1.93474865,1.604849997,0.585810137
0.174400002,2.008719921,1.934808612,1.605200003,0.585915071
0.174600005,2.008729935,1.934868693,1.605550009,0.586020213
0.174799994,2.008739948,1.934928536,1.605899989,0.586124939
0.174999997,2.008749962,1.934988737,1.606249995,0.58623029
0.1752,2.008759975,1.93504858,1.606600001,0.586335015
0.175400004,2.008769989,1.935108781,1.606950007,0.586440367
0.175600007,2.008780003,1.935168743,1.607300013,0.5865453
0.175799996,2.008790016,1.935228705,1.607649992,0.586650234
0.175999999,2.00880003,1.935288668,1.607999998,0.586755168
0.176200002,2.008810043,1.93534863,1.608350004,0.586860103
0.176400006,2.008820057,1.935408592,1.60870001,0.586965036
0.176599994,2.008830071,1.935468555,1.60904999,0.58706997
0.176799998,2.008840084,1.935528755,1.609399996,0.587175322
0.177000001,2.008850098,1.935588598,1.609750002,0.587280047
0.177200005,2.008860111,1.93564868,1.610100008,0.587385189
0.177399993,2.008869886,1.935708523,1.610449988,0.587489915
0.177599996,2.0088799,1.935768724,1.610799994,0.587595266
0.1778,2.008889914,1.935828686,1.611149999,0.5877002
0.178000003,2.008899927,1.935888767,1.611500005,0.587805343
0.178200007,2.008909941,1.93594873,1.611850011,0.587910277
0.178399995,2.008919954,1.936008692,1.612199991,0.588015211
0.178599998,2.008929968,1.936068773,1.612549997,0.588120353
0.178800002,2.008939982,1.936128736,1.612900003,0.588225287
0.179000005,2.008949995,1.936188817,1.613250009,0.58833043
0.179199994,2.008960009,1.936248779,1.613599989,0.588435364
0.179399997,2.008970022,1.936308622,1.613949995,0.588540089
0.1796,2.008980036,1.936368704,1.614300001,0.588645232
0.179800004,2.008990049,1.936428547,1.614650007,0.588749957
0.180000007,2.009000063,1.936488867,1.615000013,0.588855517
0.180199996,2.009010077,1.93654871,1.615349992,0.588960242
0.180399999,2.00902009,1.936608672,1.615699998,0.589065176
0.180600002,2.009030104,1.936668634,1.616050004,0.58917011
0.180800006,2.009040117,1.936728716,1.61640001,0.589275253
0.180999994,2.009049892,1.936788559,1.61674999,0.589379978
0.181199998,2.009059906,1.936848521,1.617099996,0.589484912
0.181400001,2.00906992,1.936908484,1.617450002,0.589589846
0.181600004,2.009079933,1.936968565,1.617800008,0.589694989
0.181799993,2.009089947,1.937028527,1.618149988,0.589799923
0.181999996,2.00909996,1.93708849,1.618499994,0.589904857
0.1822,2.009109974,1.937148333,1.618849999,0.590009582
0.182400003,2.009119988,1.937208414,1.619200005,0.590114725
0.182600007,2.009130001,1.937268257,1.619550011,0.59021945
0.182799995,2.009140015,1.937328339,1.619899991,0.590324593
0.182999998,2.009150028,1.937388301,1.620249997,0.590429527
0.183200002,2.009160042,1.937448263,1.620600003,0.590534461
0.183400005,2.009170055,1.937508345,1.620950009,0.590639603
0.183599994,2.009180069,1.937568188,1.621299989,0.590744328
0.183799997,2.009190083,1.93762815,1.621649995,0.590849263
0.184,2.009200096,1.937688112,1.622000001,0.590954197
0.184200004,2.00921011,1.937748075,1.622350006,0.59105913
0.184400007,2.009219885,1.937808275,1.622700012,0.591164482
0.184599996,2.009229899,1.937867999,1.623049992,0.591268998
0.184799999,2.009239912,1.9379282,1.623399998,0.59137435
0.185000002,2.009249926,1.937987804,1.623750004,0.591478658
0.185200006,2.009259939,1.938048005,1.62410001,0.591584009
0.185399994,2.009269953,1.938107967,1.62444999,0.591688943
0.185599998,2.009279966,1.93816781,1.624799996,0.591793668
0.185800001,2.00928998,1.938228011,1.625150002,0.591899019
0.186000004,2.009299994,1.938287854,1.625500008,0.592003745
0.186199993,2.009310007,1.938347817,1.625849988,0.592108679
0.186399996,2.009320021,1.93840766,1.626199994,0.592213404
0.1866,2.009330034,1.938467741,1.626549999,0.592318547
0.186800003,2.009340048,1.938527703,1.626900005,0.592423481
0.187000006,2.009350061,1.938587666,1.627250011,0.592528415
0.187199995,2.009360075,1.938647509,1.627599991,0.59263314
0.187399998,2.009370089,1.93870759,1.627949997,0.592738283
0.187600002,2.009380102,1.938767672,1.628300003,0.592843425
0.187800005,2.009390116,1.938827515,1.628650009,0.592948151
0.187999994,2.009399891,1.938887477,1.628999989,0.593053085
0.188199997,2.009409905,1.938947439,1.629349995,0.593158019
0.1884,2.009419918,1.939007521,1.629700001,0.593263161
0.188600004,2.009429932,1.939067364,1.630050006,0.593367886
0.188800007,2.009439945,1.939127445,1.630400012,0.593473029
0.188999996,2.009449959,1.939187408,1.630749992,0.593577963
0.189199999,2.009459972,1.939247131,1.631099998,0.59368248
0.189400002,2.009469986,1.939307213,1.631450004,0.593787622
0.189600006,2.00948,1.939367056,1.63180001,0.593892348
0.189799994,2.009490013,1.939427137,1.63214999,0.59399749
0.189999998,2.009500027,1.939487219,1.632499996,0.594102633
0.190200001,2.00951004,1.939547062,1.632850002,0.594207358
0.190400004,2.009520054,1.939607024,1.633200008,0.594312292
0.190599993,2.009530067,1.939666987,1.633549988,0.594417226
0.190799996,2.009540081,1.939727068,1.633899994,0.594522369
0.191,2.009550095,1.939786911,1.634249999,0.594627094
0.191200003,2.009560108,1.939846754,1.634600005,0.59473182
0.191400006,2.009569883,1.939906836,1.634950011,0.594836962
0.191599995,2.009579897,1.939966917,1.635299991,0.594942105
0.191799998,2.009589911,1.94002676,1.635649997,0.59504683
0.192000002,2.009599924,1.940086603,1.636000003,0.595151556
0.192200005,2.009609938,1.940146685,1.636350009,0.595256698
0.192399994,2.009619951,1.940206647,1.636699989,0.595361632
0.192599997,2.009629965,1.940266728,1.637049995,0.595466775
0.1928,2.009639978,1.940326452,1.637400001,0.595571292
0.193000004,2.009649992,1.940386772,1.637750006,0.595676851
0.193200007,2.009660006,1.940446615,1.638100012,0.595781577
0.193399996,2.009670019,1.940506458,1.638449992,0.595886302
0.193599999,2.009680033,1.94056654,1.638799998,0.595991445
0.193800002,2.009690046,1.940626383,1.639150004,0.59609617
0.194000006,2.00970006,1.940686345,1.63950001,0.596201104
0.194199994,2.009710074,1.940746546,1.63984999,0.596306455
0.194399998,2.009720087,1.940806389,1.640199996,0.596411181
0.194600001,2.009730101,1.940866232,1.640550002,0.596515906
0.194800004,2.009740114,1.940926194,1.640900008,0.59662084
0.194999993,2.009749889,1.940986157,1.641249987,0.596725774
0.195199996,2.009759903,1.941046119,1.641599993,0.596830708
0.1954,2.009769917,1.941106081,1.641949999,0.596935642
0.195600003,2.00977993,1.941166043,1.642300005,0.597040576
0.195800006,2.009789944,1.941226006,1.642650011,0.59714551
0.195999995,2.009799957,1.941286087,1.642999991,0.597250652
0.196199998,2.009809971,1.941345811,1.643349997,0.597355169
0.196400002,2.009819984,1.941405773,1.643700003,0.597460103
0.196600005,2.009829998,1.941465855,1.644050009,0.597565246
0.196799994,2.009840012,1.941525817,1.644399989,0.59767018
0.196999997,2.009850025,1.94158566,1.644749995,0.597774905
0.1972,2.009860039,1.941645384,1.645100001,0.597879422
0.197400004,2.009870052,1.941705585,1.645450006,0.597984773
0.197600007,2.009880066,1.941765547,1.645800012,0.598089707
0.197799996,2.00989008,1.94182539,1.646149992,0.598194432
0.197999999,2.009900093,1.941885471,1.646499998,0.598299575
0.198200002,2.009910107,1.941945314,1.646850004,0.5984043
0.198400006,2.009919882,1.942005277,1.64720001,0.598509234
0.198599994,2.009929895,1.942065239,1.64754999,0.598614168
0.198799998,2.009939909,1.94212532,1.647899996,0.598719311
0.199000001,2.009949923,1.942185044,1.648250002,0.598823828
0.199200004,2.009959936,1.942245126,1.648600008,0.59892897
0.199399993,2.00996995,1.942305088,1.648949987,0.599033904
0.199599996,2.009979963,1.942364931,1.649299993,0.599138629
0.1998,2.009989977,1.942425013,1.649649999,0.599243772
0.200000003,2.009999991,1.942484856,1.650000005,0.599348497
0.200200006,2.010010004,1.942544699,1.650350011,0.599453223
0.200399995,2.010020018,1.94260478,1.650699991,0.599558365
0.200599998,2.010030031,1.942664504,1.651049997,0.599662882
0.200800002,2.010040045,1.942724705,1.651400003,0.599768233
0.201000005,2.010050058,1.942784548,1.651750009,0.599872959
0.201199994,2.010060072,1.942844749,1.652099989,0.59997831
0.201399997,2.010070086,1.942904472,1.652449995,0.600082827
0.2016,2.010080099,1.942964435,1.652800001,0.600187761
0.201800004,2.010090113,1.943024516,1.653150006,0.600292903
0.202000007,2.010099888,1.943084359,1.653500012,0.600397629
0.202199996,2.010109901,1.943144321,1.653849992,0.600502562
0.202399999,2.010119915,1.943204403,1.654199998,0.600607705
0.202600002,2.010129929,1.943264246,1.654550004,0.600712431
0.202800006,2.010139942,1.943324208,1.65490001,0.600817365
0.202999994,2.010149956,1.943383932,1.65524999,0.600921881
0.203199998,2.010159969,1.943443894,1.655599996,0.601026815
0.203400001,2.010169983,1.943503857,1.655950002,0.601131749
0.203600004,2.010179997,1.943563938,1.656300008,0.601236892
0.203799993,2.01019001,1.94362402,1.656649987,0.601342034
0.203999996,2.010200024,1.943683982,1.656999993,0.601446968
0.2042,2.010210037,1.943743944,1.657349999,0.601551902
0.204400003,2.010220051,1.943803787,1.657700005,0.601656628
0.204600006,2.010230064,1.94386375,1.658050011,0.601761562
0.204799995,2.010240078,1.943923712,1.658399991,0.601866496
0.204999998,2.010250092,1.943983555,1.658749997,0.601971221
0.205200002,2.010260105,1.944043636,1.659100003,0.602076364
0.205400005,2.010270119,1.944103479,1.659450009,0.602181089
0.205599994,2.010279894,1.944163322,1.659799989,0.602285814
0.205799997,2.010289908,1.944223166,1.660149995,0.60239054
0.206,2.010299921,1.944283247,1.6605,0.602495682
0.206200004,2.010309935,1.944343329,1.660850006,0.602600825
0.206400007,2.010319948,1.944403291,1.661200012,0.602705759
0.206599996,2.010329962,1.944463253,1.661549992,0.602810693
0.206799999,2.010339975,1.944523096,1.661899998,0.602915418
0.207000002,2.010349989,1.944583178,1.662250004,0.603020561
0.207200006,2.010360003,1.944643021,1.66260001,0.603125286
0.207399994,2.010370016,1.944702864,1.66294999,0.603230011
0.207599998,2.01038003,1.944762826,1.663299996,0.603334946
0.207800001,2.010390043,1.944822788,1.663650002,0.603439879
0.208000004,2.010400057,1.944882751,1.664000008,0.603544813
0.208199993,2.01041007,1.944942832,1.664349987,0.603649956
0.208399996,2.010420084,1.945002794,1.664699993,0.60375489
0.2086,2.010430098,1.945062637,1.665049999,0.603859615
0.208800003,2.010440111,1.94512248,1.665400005,0.603964341
0.209000006,2.010449886,1.945182324,1.665750011,0.604069066
0.209199995,2.0104599,1.945242405,1.666099991,0.604174209
0.209399998,2.010469914,1.945302367,1.666449997,0.604279143
0.209600002,2.010479927,1.94536233,1.666800003,0.604384077
0.209800005,2.010489941,1.945422292,1.667150009,0.604489011
0.209999993,2.010499954,1.945482254,1.667499988,0.604593945
0.210199997,2.010509968,1.945542216,1.667849994,0.604698879
0.2104,2.010519981,1.945602059,1.6682,0.604803604
0.210600004,2.010529995,1.945662022,1.668550006,0.604908538
0.210800007,2.010540009,1.945722103,1.668900012,0.60501368
0.210999996,2.010550022,1.945781827,1.669249992,0.605118197
0.211199999,2.010560036,1.945841909,1.669599998,0.60522334
0.211400002,2.010570049,1.945901752,1.669950004,0.605328065
0.211600006,2.010580063,1.945961714,1.67030001,0.605432999
0.211799994,2.010590076,1.946021676,1.67064999,0.605537933
0.211999998,2.01060009,1.946081877,1.670999996,0.605643284
0.212200001,2.010610104,1.946141481,1.671350002,0.605747592
0.212400004,2.010620117,1.946201563,1.671700008,0.605852735
0.212599993,2.010629892,1.946261525,1.672049987,0.605957669
0.212799996,2.010639906,1.946321249,1.672399993,0.606062186
0.213,2.01064992,1.946381331,1.672749999,0.606167328
0.213200003,2.010659933,1.946441293,1.673100005,0.606272262
0.213400006,2.010669947,1.946501374,1.673450011,0.606377405
0.213599995,2.01067996,1.946561337,1.673799991,0.606482339
0.213799998,2.010689974,1.946621299,1.674149997,0.606587273
0.214000002,2.010699987,1.946681261,1.674500003,0.606692207
0.214200005,2.010710001,1.946741104,1.674850009,0.606796932
0.214399993,2.010720015,1.946800947,1.675199988,0.606901658
0.214599997,2.010730028,1.946860671,1.675549994,0.607006174
0.2148,2.010740042,1.946920872,1.6759,0.607111525
0.215000004,2.010750055,1.946980715,1.676250006,0.607216251
0.215200007,2.010760069,1.947040796,1.676600012,0.607321394
0.215399995,2.010770083,1.947100639,1.676949992,0.607426119
0.215599999,2.010780096,1.947160482,1.677299998,0.607530844
0.215800002,2.01079011,1.947220564,1.677650004,0.607635987
0.216000006,2.010799885,1.947280645,1.67800001,0.607741129
0.216199994,2.010809898,1.947340488,1.67834999,0.607845855
0.216399998,2.010819912,1.947400332,1.678699996,0.60795058
0.216600001,2.010829926,1.947460175,1.679050002,0.608055306
0.216800004,2.010839939,1.947520375,1.679400007,0.608160657
0.216999993,2.010849953,1.947580218,1.679749987,0.608265382
0.217199996,2.010859966,1.947640181,1.680099993,0.608370316
0.2174,2.01086998,1.947700024,1.680449999,0.608475041
0.217600003,2.010879993,1.947760105,1.680800005,0.608580184
0.217800006,2.010890007,1.947820067,1.681150011,0.608685118
0.217999995,2.010900021,1.94788003,1.681499991,0.608790052
0.218199998,2.010910034,1.947939992,1.681849997,0.608894986
0.218400002,2.010920048,1.947999835,1.682200003,0.608999711
0.218600005,2.010930061,1.948059797,1.682550009,0.609104645
0.218799993,2.010940075,1.94811976,1.682899988,0.609209579
0.218999997,2.010950089,1.948179483,1.683249994,0.609314096
0.2192,2.010960102,1.948239684,1.6836,0.609419447
0.219400004,2.010970116,1.948299646,1.683950006,0.609524381
0.219600007,2.010979891,1.948359489,1.684300012,0.609629106
0.219799995,2.010989904,1.948419333,1.684649992,0.609733832
0.219999999,2.010999918,1.948479414,1.684999998,0.609838975
0.220200002,2.011009932,1.948539496,1.685350004,0.609944117
0.220400006,2.011019945,1.948599339,1.68570001,0.610048842
0.220599994,2.011029959,1.948659182,1.68604999,0.610153568
0.220799997,2.011039972,1.948719263,1.686399995,0.61025871
0.221000001,2.011049986,1.948779345,1.686750001,0.610363853
0.221200004,2.01106,1.948839068,1.687100007,0.61046837
0.221399993,2.011070013,1.948899269,1.687449987,0.610573721
0.221599996,2.011080027,1.948959112,1.687799993,0.610678446
0.2218,2.01109004,1.949018955,1.688149999,0.610783172
0.222000003,2.011100054,1.949078798,1.688500005,0.610887897
0.222200006,2.011110067,1.94913888,1.688850011,0.61099304
0.222399995,2.011120081,1.949198961,1.689199991,0.611098182
0.222599998,2.011130095,1.949258685,1.689549997,0.611202699
0.222800002,2.011140108,1.949318647,1.689900003,0.611307633
0.223000005,2.011149883,1.94937861,1.690250009,0.611412567
0.223199993,2.011159897,1.949438453,1.690599988,0.611517292
0.223399997,2.01116991,1.949498415,1.690949994,0.611622226
0.2236,2.011179924,1.949558497,1.6913,0.611727369
0.223800004,2.011189938,1.94961834,1.691650006,0.611832094
0.224000007,2.011199951,1.949678421,1.692000012,0.611937237
0.224199995,2.011209965,1.949738145,1.692349992,0.612041754
0.224399999,2.011219978,1.949797988,1.692699998,0.612146479
0.224600002,2.011229992,1.949858189,1.693050004,0.61225183
0.224800006,2.011240006,1.949918151,1.69340001,0.612356764
0.224999994,2.011250019,1.949978113,1.69374999,0.612461698
0.225199997,2.011260033,1.950037956,1.694099995,0.612566423
0.225400001,2.011270046,1.950098038,1.694450001,0.612671566
0.225600004,2.01128006,1.950157881,1.694800007,0.612776291
0.225799993,2.011290073,1.950217724,1.695149987,0.612881017
0.225999996,2.011300087,1.950277567,1.695499993,0.612985742
0.2262,2.011310101,1.950337768,1.695849999,0.613091093
0.226400003,2.011320114,1.95039773,1.696200005,0.613196027
0.226600006,2.011329889,1.950457573,1.696550011,0.613300753
0.226799995,2.011339903,1.950517297,1.696899991,0.613405269
0.226999998,2.011349917,1.950577498,1.697249997,0.613510621
0.227200002,2.01135993,1.950637579,1.697600003,0.613615763
0.227400005,2.011369944,1.950697303,1.697950009,0.61372028
0.227599993,2.011379957,1.950757384,1.698299988,0.613825423
0.227799997,2.011389971,1.950817347,1.698649994,0.613930357
0.228,2.011399984,1.95087719,1.699,0.614035082
0.228200004,2.011409998,1.950937271,1.699350006,0.614140224
0.228400007,2.011420012,1.950997114,1.699700012,0.61424495
0.228599995,2.011430025,1.951057196,1.700049992,0.614350092
0.228799999,2.011440039,1.951117039,1.700399998,0.614454818
0.229000002,2.011450052,1.951176882,1.700750004,0.614559543
0.229200006,2.011460066,1.951236725,1.70110001,0.614664269
0.229399994,2.011470079,1.951297045,1.70144999,0.614769828
0.229599997,2.011480093,1.951356649,1.701799995,0.614874136
0.229800001,2.011490107,1.951416731,1.702150001,0.614979279
0.230000004,2.011499882,1.951476574,1.702500007,0.615084004
0.230199993,2.011509895,1.951536417,1.702849987,0.61518873
0.230399996,2.011519909,1.951596499,1.703199993,0.615293872
0.230599999,2.011529923,1.951656461,1.703549999,0.615398806
0.230800003,2.011539936,1.951716542,1.703900005,0.615503949
0.231000006,2.01154995,1.951776505,1.704250011,0.615608883
0.231199995,2.011559963,1.951836348,1.704599991,0.615713608
0.231399998,2.011569977,1.951896191,1.704949997,0.615818334
0.231600002,2.01157999,1.951956153,1.705300003,0.615923268
0.231800005,2.011590004,1.952016115,1.705650008,0.616028202
0.231999993,2.011600018,1.952076197,1.705999988,0.616133344
0.232199997,2.011610031,1.952135801,1.706349994,0.616237652
0.2324,2.011620045,1.952195644,1.7067,0.616342378
0.232600004,2.011630058,1.952255845,1.707050006,0.616447729
0.232800007,2.011640072,1.952315807,1.707400012,0.616552663
0.232999995,2.011650085,1.95237577,1.707749992,0.616657597
0.233199999,2.011660099,1.952435732,1.708099998,0.616762531
0.233400002,2.011670113,1.952495694,1.708450004,0.616867465
0.233600006,2.011679888,1.952555418,1.70880001,0.616971982
0.233799994,2.011689901,1.95261538,1.70914999,0.617076916
0.233999997,2.011699915,1.952675462,1.709499995,0.617182058
0.234200001,2.011709929,1.952735424,1.709850001,0.617286992
0.234400004,2.011719942,1.952795386,1.710200007,0.617391926
0.234599993,2.011729956,1.952855349,1.710549987,0.61749686
0.234799996,2.011739969,1.952915192,1.710899993,0.617601585
0.234999999,2.011749983,1.952975154,1.711249999,0.617706519
0.235200003,2.011759996,1.953035116,1.711600005,0.617811453
0.235400006,2.01177001,1.953094959,1.711950011,0.617916179
0.235599995,2.011780024,1.953155041,1.712299991,0.618021321
0.235799998,2.011790037,1.953215003,1.712649997,0.618126255
0.236000001,2.011800051,1.953274965,1.713000002,0.618231189
0.236200005,2.011810064,1.953334808,1.713350008,0.618335915
0.236399993,2.011820078,1.95339489,1.713699988,0.618441057
0.236599997,2.011830092,1.953454733,1.714049994,0.618545783
0.2368,2.011840105,1.953514576,1.7144,0.618650508
0.237000004,2.011850119,1.953574538,1.714750006,0.618755442
0.237200007,2.011859894,1.953634501,1.715100012,0.618860376
0.237399995,2.011869907,1.953694344,1.715449992,0.618965101
0.237599999,2.011879921,1.953754544,1.715799998,0.619070453
0.237800002,2.011889935,1.953814387,1.716150004,0.619175178
0.238000006,2.011899948,1.95387435,1.71650001,0.619280112
0.238199994,2.011909962,1.953934431,1.71684999,0.619385254
0.238399997,2.011919975,1.953994274,1.717199995,0.61948998
0.238600001,2.011929989,1.954054117,1.717550001,0.619594705
0.238800004,2.011940002,1.954114199,1.717900007,0.619699848
0.238999993,2.011950016,1.954174042,1.718249987,0.619804573
0.239199996,2.01196003,1.954234123,1.718599993,0.619909716
0.239399999,2.011970043,1.954293966,1.718949999,0.620014441
0.239600003,2.011980057,1.954353809,1.719300005,0.620119166
0.239800006,2.01199007,1.954413891,1.719650011,0.620224309
0.239999995,2.012000084,1.954473853,1.719999991,0.620329243
0.240199998,2.012010098,1.954533815,1.720349997,0.620434177
0.240400001,2.012020111,1.954593658,1.720700002,0.620538902
0.240600005,2.012029886,1.954653502,1.721050008,0.620643628
0.240799993,2.0120399,1.954713464,1.721399988,0.620748562
0.240999997,2.012049913,1.954773426,1.721749994,0.620853496
0.2412,2.012059927,1.954833388,1.7221,0.62095843
0.241400003,2.012069941,1.95489347,1.722450006,0.621063572
0.241600007,2.012079954,1.954953313,1.722800012,0.621168298
0.241799995,2.012089968,1.955013275,1.723149992,0.621273231
0.241999999,2.012099981,1.955073237,1.723499998,0.621378165
0.242200002,2.012109995,1.955133081,1.723850004,0.621482891
0.242400006,2.012120009,1.955193043,1.72420001,0.621587825
0.242599994,2.012130022,1.955253005,1.724549989,0.621692759
0.242799997,2.012140036,1.955313206,1.724899995,0.62179811
0.243000001,2.012150049,1.95537293,1.725250001,0.621902627
0.243200004,2.012160063,1.955432892,1.725600007,0.622007561
0.243399993,2.012170076,1.955492735,1.725949987,0.622112286
0.243599996,2.01218009,1.955552816,1.726299993,0.622217429
0.243799999,2.012190104,1.95561266,1.726649999,0.622322154
0.244000003,2.012200117,1.955672741,1.727000005,0.622427297
0.244200006,2.012209892,1.955732584,1.727350011,0.622532022
0.244399995,2.012219906,1.955792427,1.727699991,0.622636747
0.244599998,2.012229919,1.955852747,1.728049997,0.622742307
0.244800001,2.012239933,1.955912352,1.728400002,0.622846615
0.245000005,2.012249947,1.955972314,1.728750008,0.622951549
0.245199993,2.01225996,1.956032276,1.729099988,0.623056483
0.245399997,2.012269974,1.956092358,1.729449994,0.623161626
0.2456,2.012279987,1.956152201,1.7298,0.623266351
0.245800003,2.012290001,1.956212163,1.730150006,0.623371285
0.246000007,2.012300015,1.956272125,1.730500012,0.623476219
0.246199995,2.012310028,1.956331968,1.730849992,0.623580945
0.246399999,2.012320042,1.956391931,1.731199998,0.623685879
0.246600002,2.012330055,1.956451893,1.731550004,0.623790813
0.246800005,2.012340069,1.956511855,1.731900009,0.623895746
0.246999994,2.012350082,1.956571817,1.732249989,0.62400068
0.247199997,2.012360096,1.956631661,1.732599995,0.624105406
0.247400001,2.01237011,1.956691623,1.732950001,0.62421034
0.247600004,2.012379885,1.956751585,1.733300007,0.624315274
0.247799993,2.012389898,1.956811428,1.733649987,0.624419999
0.247999996,2.012399912,1.95687139,1.733999993,0.624524933
0.248199999,2.012409926,1.956931591,1.734349999,0.624630284
0.248400003,2.012419939,1.956991315,1.734700005,0.624734801
0.248600006,2.012429953,1.957051516,1.735050011,0.624840152
0.248799995,2.012439966,1.95711112,1.735399991,0.62494446
0.248999998,2.01244998,1.957171083,1.735749997,0.625049394
0.249200001,2.012459993,1.957231045,1.736100002,0.625154328
0.249400005,2.012470007,1.957291007,1.736450008,0.625259262
0.249599993,2.012480021,1.957350969,1.736799988,0.625364196
0.249799997,2.012490034,1.957410932,1.737149994,0.62546913
0.25,2.012500048,1.957470894,1.7375,0.625574064
0.250200003,2.012510061,1.957530737,1.737850006,0.62567879
0.250400007,2.012520075,1.957590699,1.738200012,0.625783724
0.25060001,2.012530088,1.957650542,1.738550018,0.625888449
0.250800014,2.012540102,1.957710624,1.738900024,0.625993591
0.250999987,2.012550116,1.957770586,1.739249977,0.626098526
0.251199991,2.012559891,1.957830548,1.739599983,0.62620346
0.251399994,2.012569904,1.957890272,1.739949989,0.626307976
0.251599997,2.012579918,1.957950354,1.740299995,0.626413119
0.251800001,2.012589932,1.958010316,1.740650001,0.626518053
0.252000004,2.012599945,1.958070159,1.741000007,0.626622778
0.252200007,2.012609959,1.958130121,1.741350013,0.626727712
0.252400011,2.012619972,1.958190084,1.741700019,0.626832646
0.252600014,2.012629986,1.958249807,1.742050025,0.626937163
0.252799988,2.012639999,1.958310127,1.742399979,0.627042723
0.252999991,2.012650013,1.95836997,1.742749985,0.627147448
0.253199995,2.012660027,1.958429813,1.743099991,0.627252173
0.253399998,2.01267004,1.958489776,1.743449996,0.627357107
0.253600001,2.012680054,1.958549738,1.743800002,0.627462041
0.253800005,2.012690067,1.9586097,1.744150008,0.627566975
0.254000008,2.012700081,1.958669663,1.744500014,0.627671909
0.254200012,2.012710095,1.958729744,1.74485002,0.627777052
0.254400015,2.012720108,1.958789587,1.745200026,0.627881777
0.254599989,2.012729883,1.95884943,1.74554998,0.627986503
0.254799992,2.012739897,1.958909392,1.745899986,0.628091437
0.254999995,2.01274991,1.958969355,1.746249992,0.628196371
0.255199999,2.012759924,1.959029317,1.746599998,0.628301305
0.255400002,2.012769938,1.959089518,1.746950004,0.628406656
0.255600005,2.012779951,1.959149122,1.747300009,0.628510964
0.255800009,2.012789965,1.959208965,1.747650015,0.628615689
0.256000012,2.012799978,1.959269047,1.748000021,0.628720832
0.256199986,2.012809992,1.959329009,1.748349975,0.628825766
0.256399989,2.012820005,1.959388971,1.748699981,0.6289307
0.256599993,2.012830019,1.959448934,1.749049987,0.629035634
0.256799996,2.012840033,1.959508896,1.749399993,0.629140568
0.256999999,2.012850046,1.959568858,1.749749999,0.629245502
0.257200003,2.01286006,1.95962882,1.750100005,0.629350436
0.257400006,2.012870073,1.959688544,1.750450011,0.629454953
0.257600009,2.012880087,1.959748626,1.750800016,0.629560095
0.257800013,2.012890101,1.959808588,1.751150022,0.629665029
0.257999986,2.012900114,1.959868431,1.751499976,0.629769754
0.25819999,2.012909889,1.959928274,1.751849982,0.62987448
0.258399993,2.012919903,1.959988475,1.752199988,0.629979831
0.258599997,2.012929916,1.960048318,1.752549994,0.630084556
0.2588,2.01293993,1.960108161,1.7529,0.630189282
0.259000003,2.012949944,1.960168123,1.753250006,0.630294216
0.259200007,2.012959957,1.960228086,1.753600012,0.63039915
0.25940001,2.012969971,1.960288048,1.753950018,0.630504084
0.259600014,2.012979984,1.96034801,1.754300024,0.630609018
0.259799987,2.012989998,1.960407853,1.754649977,0.630713743
0.259999991,2.013000011,1.960467815,1.754999983,0.630818677
0.260199994,2.013010025,1.960527659,1.755349989,0.630923402
0.260399997,2.013020039,1.96058774,1.755699995,0.631028545
0.260600001,2.013030052,1.960647583,1.756050001,0.63113327
0.260800004,2.013040066,1.960707545,1.756400007,0.631238204
0.261000007,2.013050079,1.960767508,1.756750013,0.631343138
0.261200011,2.013060093,1.960827589,1.757100019,0.631448281
0.261400014,2.013070107,1.960887432,1.757450025,0.631553006
0.261599988,2.013079882,1.960947275,1.757799978,0.631657732
0.261799991,2.013089895,1.961007118,1.758149984,0.631762457
0.261999995,2.013099909,1.9610672,1.75849999,0.631867599
0.262199998,2.013109922,1.961127281,1.758849996,0.631972742
0.262400001,2.013119936,1.961187124,1.759200002,0.632077468
0.262600005,2.01312995,1.961246967,1.759550008,0.632182193
0.262800008,2.013139963,1.961307168,1.759900014,0.632287544
0.263000011,2.013149977,1.961366892,1.76025002,0.632392061
0.263200015,2.01315999,1.961426854,1.760600026,0.632496995
0.263399988,2.013170004,1.961486816,1.76094998,0.632601929
0.263599992,2.013180018,1.961546779,1.761299986,0.632706863
0.263799995,2.013190031,1.961606741,1.761649992,0.632811797
0.263999999,2.013200045,1.961666584,1.761999998,0.632916522
0.264200002,2.013210058,1.961726546,1.762350004,0.633021456
0.264400005,2.013220072,1.961786509,1.762700009,0.63312639
0.264600009,2.013230085,1.961846471,1.763050015,0.633231324
0.264800012,2.013240099,1.961906433,1.763400021,0.633336258
0.264999986,2.013250113,1.961966276,1.763749975,0.633440983
0.265199989,2.013259888,1.962026358,1.764099981,0.633546126
0.265399993,2.013269901,1.962086201,1.764449987,0.633650851
0.265599996,2.013279915,1.962146163,1.764799993,0.633755785
0.265799999,2.013289928,1.962206125,1.765149999,0.633860719
0.266000003,2.013299942,1.962266088,1.765500005,0.633965653
0.266200006,2.013309956,1.96232605,1.765850011,0.634070587
0.266400009,2.013319969,1.962385774,1.766200016,0.634175104
0.266600013,2.013329983,1.962445974,1.766550022,0.634280455
0.266799986,2.013339996,1.962505817,1.766899976,0.63438518
0.26699999,2.01335001,1.962565541,1.767249982,0.634489697
0.267199993,2.013360024,1.962625742,1.767599988,0.634595049
0.267399997,2.013370037,1.962685585,1.767949994,0.634699774
0.2676,2.013380051,1.962745667,1.7683,0.634804916
0.267800003,2.013390064,1.96280551,1.768650006,0.634909642
0.268000007,2.013400078,1.962865353,1.769000012,0.635014367
0.26820001,2.013410091,1.962925553,1.769350018,0.635119718
0.268400013,2.013420105,1.962985277,1.769700023,0.635224235
0.268599987,2.013430119,1.96304512,1.770049977,0.63532896
0.26879999,2.013439894,1.963104963,1.770399983,0.635433686
0.268999994,2.013449907,1.963165045,1.770749989,0.635538828
0.269199997,2.013459921,1.963225126,1.771099995,0.635643971
0.269400001,2.013469935,1.963284969,1.771450001,0.635748696
0.269600004,2.013479948,1.963344932,1.771800007,0.63585363
0.269800007,2.013489962,1.963404775,1.772150013,0.635958356
0.270000011,2.013499975,1.963464856,1.772500019,0.636063498
0.270200014,2.013509989,1.96352458,1.772850025,0.636168015
0.270399988,2.013520002,1.963584662,1.773199978,0.636273158
0.270599991,2.013530016,1.963644624,1.773549984,0.636378092
0.270799995,2.01354003,1.963704586,1.77389999,0.636483026
0.270999998,2.013550043,1.963764429,1.774249996,0.636587751
0.271200001,2.013560057,1.963824272,1.774600002,0.636692476
0.271400005,2.01357007,1.963884234,1.774950008,0.63679741
0.271600008,2.013580084,1.963944197,1.775300014,0.636902344
0.271800011,2.013590097,1.964004278,1.77565002,0.637007487
0.272000015,2.013600111,1.964063883,1.776000026,0.637111795
0.272199988,2.013609886,1.964123964,1.77634998,0.637216938
0.272399992,2.0136199,1.964184046,1.776699986,0.63732208
0.272599995,2.013629913,1.964243889,1.777049991,0.637426806
0.272799999,2.013639927,1.96430397,1.777399997,0.637531948
0.273000002,2.013649941,1.964363933,1.777750003,0.637636882
0.273200005,2.013659954,1.964423657,1.778100009,0.637741399
0.273400009,2.013669968,1.964483738,1.778450015,0.637846541
0.273600012,2.013679981,1.964543581,1.778800021,0.637951267
0.273799986,2.013689995,1.964603543,1.779149975,0.638056201
0.273999989,2.013700008,1.964663744,1.779499981,0.638161552
0.274199992,2.013710022,1.964723349,1.779849987,0.63826586
0.274399996,2.013720036,1.96478343,1.780199993,0.638371003
0.274599999,2.013730049,1.964843273,1.780549999,0.638475728
0.274800003,2.013740063,1.964903116,1.780900005,0.638580453
0.275000006,2.013750076,1.964963198,1.781250011,0.638685596
0.275200009,2.01376009,1.96502316,1.781600016,0.63879053
0.275400013,2.013770104,1.965083003,1.781950022,0.638895255
0.275599986,2.013780117,1.965142965,1.782299976,0.639000189
0.27579999,2.013789892,1.965202808,1.782649982,0.639104915
0.275999993,2.013799906,1.965262771,1.782999988,0.639209849
0.276199997,2.013809919,1.965322971,1.783349994,0.6393152
0.2764,2.013819933,1.965382814,1.7837,0.639419925
0.276600003,2.013829947,1.965442658,1.784050006,0.639524651
0.276800007,2.01383996,1.96550262,1.784400012,0.639629584
0.27700001,2.013849974,1.96556282,1.784750018,0.639734936
0.277200013,2.013859987,1.965622425,1.785100023,0.639839244
0.277399987,2.013870001,1.965682507,1.785449977,0.639944387
0.27759999,2.013880014,1.96574235,1.785799983,0.640049112
0.277799994,2.013890028,1.965802074,1.786149989,0.640153629
0.277999997,2.013900042,1.965862155,1.786499995,0.640258771
0.278200001,2.013910055,1.965921998,1.786850001,0.640363497
0.278400004,2.013920069,1.965982199,1.787200007,0.640468848
0.278600007,2.013930082,1.966042042,1.787550013,0.640573573
0.278800011,2.013940096,1.966102004,1.787900019,0.640678507
0.279000014,2.01395011,1.966161847,1.788250025,0.640783232
0.279199988,2.013959885,1.966221929,1.788599978,0.640888375
0.279399991,2.013969898,1.966281653,1.788949984,0.640992892
0.279599994,2.013979912,1.966341853,1.78929999,0.641098243
0.279799998,2.013989925,1.966401577,1.789649996,0.64120276
0.280000001,2.013999939,1.966461539,1.790000002,0.641307694
0.280200005,2.014009953,1.966521621,1.790350008,0.641412836
0.280400008,2.014019966,1.966581583,1.790700014,0.64151777
0.280600011,2.01402998,1.966641665,1.79105002,0.641622913
0.280800015,2.014039993,1.966701508,1.791400026,0.641727638
0.280999988,2.014050007,1.966761351,1.79174998,0.641832364
0.281199992,2.01406002,1.966821194,1.792099985,0.641937089
0.281399995,2.014070034,1.966881394,1.792449991,0.64204244
0.281599999,2.014080048,1.966941237,1.792799997,0.642147165
0.281800002,2.014090061,1.967001081,1.793150003,0.642251891
0.282000005,2.014100075,1.967061281,1.793500009,0.642357242
0.282200009,2.014110088,1.967121124,1.793850015,0.642461968
0.282400012,2.014120102,1.967180729,1.794200021,0.642566276
0.282599986,2.014130116,1.96724081,1.794549975,0.642671418
0.282799989,2.014139891,1.967300654,1.794899981,0.642776144
0.282999992,2.014149904,1.967360735,1.795249987,0.642881286
0.283199996,2.014159918,1.967420697,1.795599993,0.64298622
0.283399999,2.014169931,1.96748066,1.795949998,0.643091154
0.283600003,2.014179945,1.967540622,1.796300004,0.643196088
0.283800006,2.014189959,1.967600465,1.79665001,0.643300813
0.284000009,2.014199972,1.967660427,1.797000016,0.643405747
0.284200013,2.014209986,1.96772027,1.797350022,0.643510473
0.284399986,2.014219999,1.967780352,1.797699976,0.643615615
0.28459999,2.014230013,1.967840433,1.798049982,0.643720758
0.284799993,2.014240027,1.967900038,1.798399988,0.643825066
0.284999996,2.01425004,1.967960119,1.798749994,0.643930209
0.2852,2.014260054,1.968019962,1.7991,0.644034934
0.285400003,2.014270067,1.968080044,1.799450006,0.644140077
0.285600007,2.014280081,1.968139887,1.799800012,0.644244802
0.28580001,2.014290094,1.968199968,1.800150018,0.644349945
0.286000013,2.014300108,1.968259811,1.800500023,0.64445467
0.286199987,2.014309883,1.968319893,1.800849977,0.644559813
0.28639999,2.014319897,1.968379736,1.801199983,0.644664538
0.286599994,2.01432991,1.968439817,1.801549989,0.64476968
0.286799997,2.014339924,1.968499661,1.801899995,0.644874406
0.287000001,2.014349937,1.968559504,1.802250001,0.644979131
0.287200004,2.014359951,1.968619466,1.802600007,0.645084065
0.287400007,2.014369965,1.968679309,1.802950013,0.645188791
0.287600011,2.014379978,1.968739271,1.803300019,0.645293725
0.287800014,2.014389992,1.968799353,1.803650025,0.645398867
0.287999988,2.014400005,1.968859196,1.803999978,0.645503592
0.288199991,2.014410019,1.968919158,1.804349984,0.645608527
0.288399994,2.014420033,1.96897912,1.80469999,0.645713461
0.288599998,2.014430046,1.969038963,1.805049996,0.645818186
0.288800001,2.01444006,1.969099045,1.805400002,0.645923328
0.289000005,2.014450073,1.969159007,1.805750008,0.646028262
0.289200008,2.014460087,1.969218969,1.806100014,0.646133196
0.289400011,2.0144701,1.969278693,1.80645002,0.646237713
0.289600015,2.014480114,1.969338775,1.806800026,0.646342856
0.289799988,2.014489889,1.969398618,1.80714998,0.646447581
0.289999992,2.014499903,1.96945858,1.807499985,0.646552515
0.290199995,2.014509916,1.969518423,1.807849991,0.64665724
0.290399998,2.01451993,1.969578385,1.808199997,0.646762174
0.290600002,2.014529944,1.969638348,1.808550003,0.646867108
0.290800005,2.014539957,1.969698429,1.808900009,0.646972251
0.291000009,2.014549971,1.969758272,1.809250015,0.647076976
0.291200012,2.014559984,1.969818234,1.809600021,0.64718191
0.291399986,2.014569998,1.969878197,1.809949975,0.647286844
0.291599989,2.014580011,1.96993804,1.810299981,0.64739157
0.291799992,2.014590025,1.969998002,1.810649987,0.647496504
0.291999996,2.014600039,1.970057964,1.810999992,0.647601438
0.292199999,2.014610052,1.970117807,1.811349998,0.647706163
0.292400003,2.014620066,1.97017777,1.811700004,0.647811097
0.292600006,2.014630079,1.970237851,1.81205001,0.647916239
0.292800009,2.014640093,1.970297813,1.812400016,0.648021173
0.293000013,2.014650106,1.970357895,1.812750022,0.648126316
0.293199986,2.014659882,1.970417619,1.813099976,0.648230833
0.29339999,2.014669895,1.970477581,1.813449982,0.648335767
0.293599993,2.014679909,1.970537424,1.813799988,0.648440492
0.293799996,2.014689922,1.970597506,1.814149994,0.648545635
0.294,2.014699936,1.970657468,1.8145,0.648650569
0.294200003,2.01470995,1.970717311,1.814850005,0.648755294
0.294400007,2.014719963,1.970777273,1.815200011,0.648860228
0.29460001,2.014729977,1.970837236,1.815550017,0.648965162
0.294800013,2.01473999,1.970897198,1.815900023,0.649070096
0.294999987,2.014750004,1.97095716,1.816249977,0.64917503
0.29519999,2.014760017,1.971017122,1.816599983,0.649279964
0.295399994,2.014770031,1.971076965,1.816949989,0.649384689
0.295599997,2.014780045,1.971136808,1.817299995,0.649489415
0.2958,2.014790058,1.971196771,1.817650001,0.649594349
0.296000004,2.014800072,1.971256733,1.818000007,0.649699283
0.296200007,2.014810085,1.971316814,1.818350013,0.649804425
0.296400011,2.014820099,1.971376419,1.818700019,0.649908733
0.296600014,2.014830113,1.97143662,1.819050025,0.650014085
0.296799988,2.014839888,1.971496463,1.819399978,0.65011881
0.296999991,2.014849901,1.971556425,1.819749984,0.650223744
0.297199994,2.014859915,1.971616387,1.82009999,0.650328678
0.297399998,2.014869928,1.971676588,1.820449996,0.650434029
0.297600001,2.014879942,1.971736312,1.820800002,0.650538546
0.297800005,2.014889956,1.971796036,1.821150008,0.650643063
0.298000008,2.014899969,1.971856237,1.821500014,0.650748414
0.298200011,2.014909983,1.97191608,1.82185002,0.650853139
0.298400015,2.014919996,1.971976042,1.822200026,0.650958073
0.298599988,2.01493001,1.972036004,1.822549979,0.651063007
0.298799992,2.014940023,1.972095966,1.822899985,0.651167941
0.298999995,2.014950037,1.972155929,1.823249991,0.651272875
0.299199998,2.014960051,1.972215891,1.823599997,0.651377809
0.299400002,2.014970064,1.972275734,1.823950003,0.651482534
0.299600005,2.014980078,1.972335577,1.824300009,0.65158726
0.299800009,2.014990091,1.972395778,1.824650015,0.651692611
0.300000012,2.015000105,1.972455621,1.825000021,0.651797336
0.300199986,2.015010119,1.972515702,1.825349975,0.651902479
0.300399989,2.015019894,1.972575545,1.825699981,0.652007204
0.300599992,2.015029907,1.972635388,1.826049987,0.65211193
0.300799996,2.015039921,1.972695231,1.826399992,0.652216655
0.300999999,2.015049934,1.972755313,1.826749998,0.652321798
0.301200002,2.015059948,1.972815275,1.827100004,0.652426732
0.301400006,2.015069962,1.972875118,1.82745001,0.652531457
0.301600009,2.015079975,1.972935081,1.827800016,0.652636391
0.301800013,2.015089989,1.972994924,1.828150022,0.652741116
0.301999986,2.015100002,1.973054886,1.828499976,0.65284605
0.30219999,2.015110016,1.973114967,1.828849982,0.652951193
0.302399993,2.015120029,1.97317493,1.829199988,0.653056127
0.302599996,2.015130043,1.973234892,1.829549994,0.653161061
0.3028,2.015140057,1.973294973,1.829899999,0.653266203
0.303000003,2.01515007,1.973354578,1.830250005,0.653370511
0.303200007,2.015160084,1.97341454,1.830600011,0.653475446
0.30340001,2.015170097,1.973474622,1.830950017,0.653580588
0.303600013,2.015180111,1.973534584,1.831300023,0.653685522
0.303799987,2.015189886,1.973594427,1.831649977,0.653790247
0.30399999,2.0151999,1.97365427,1.831999983,0.653894973
0.304199994,2.015209913,1.973714352,1.832349989,0.654000115
0.304399997,2.015219927,1.973774433,1.832699995,0.654105258
0.3046,2.01522994,1.973834276,1.833050001,0.654209983
0.304800004,2.015239954,1.973894119,1.833400007,0.654314709
0.305000007,2.015249968,1.973954201,1.833750013,0.654419851
0.305200011,2.015259981,1.974014044,1.834100018,0.654524577
0.305400014,2.015269995,1.974074006,1.834450024,0.654629511
0.305599988,2.015280008,1.974133968,1.834799978,0.654734445
0.305799991,2.015290022,1.974193811,1.835149984,0.65483917
0.305999994,2.015300036,1.974253774,1.83549999,0.654944104
0.306199998,2.015310049,1.974313617,1.835849996,0.655048829
0.306400001,2.015320063,1.974373579,1.836200002,0.655153763
0.306600004,2.015330076,1.974433541,1.836550008,0.655258697
0.306800008,2.01534009,1.974493742,1.836900014,0.655364049
0.307000011,2.015350103,1.974553466,1.83725002,0.655468565
0.307200015,2.015360117,1.974613428,1.837600026,0.655573499
0.307399988,2.015369892,1.97467339,1.837949979,0.655678433
0.307599992,2.015379906,1.974733234,1.838299985,0.655783159
0.307799995,2.015389919,1.974793196,1.838649991,0.655888092
0.307999998,2.015399933,1.974853158,1.838999997,0.655993027
0.308200002,2.015409946,1.97491324,1.839350003,0.656098169
0.308400005,2.01541996,1.974973083,1.839700009,0.656202894
0.308600009,2.015429974,1.975033045,1.840050015,0.656307828
0.308800012,2.015439987,1.975092888,1.840400021,0.656412554
0.308999986,2.015450001,1.97515285,1.840749975,0.656517488
0.309199989,2.015460014,1.975212812,1.84109998,0.656622422
0.309399992,2.015470028,1.975272536,1.841449986,0.656726939
0.309599996,2.015480042,1.975332737,1.841799992,0.65683229
0.309799999,2.015490055,1.97539258,1.842149998,0.656937015
0.310000002,2.015500069,1.975452542,1.842500004,0.657041949
0.310200006,2.015510082,1.975512385,1.84285001,0.657146674
0.310400009,2.015520096,1.975572348,1.843200016,0.657251608
0.310600013,2.015530109,1.97563231,1.843550022,0.657356542
0.310799986,2.015539885,1.975692272,1.843899976,0.657461476
0.31099999,2.015549898,1.975752115,1.844249982,0.657566202
0.311199993,2.015559912,1.975812197,1.844599988,0.657671344
0.311399996,2.015569925,1.97587204,1.844949994,0.65777607
0.3116,2.015579939,1.975932002,1.845299999,0.657881004
0.311800003,2.015589953,1.975991964,1.845650005,0.657985938
0.312000006,2.015599966,1.976051927,1.846000011,0.658090872
0.31220001,2.01560998,1.976111889,1.846350017,0.658195806
0.312400013,2.015619993,1.976171613,1.846700023,0.658300322
0.312599987,2.015630007,1.976231813,1.847049977,0.658405673
0.31279999,2.01564002,1.976291657,1.847399983,0.658510399
0.312999994,2.015650034,1.976351619,1.847749989,0.658615333
0.313199997,2.015660048,1.976411581,1.848099995,0.658720267
0.3134,2.015670061,1.976471543,1.848450001,0.658825201
0.313600004,2.015680075,1.976531267,1.848800006,0.658929718
0.313800007,2.015690088,1.976591349,1.849150012,0.65903486
0.314000011,2.015700102,1.97665143,1.849500018,0.659140003
0.314200014,2.015710115,1.976711392,1.849850024,0.659244937
0.314399988,2.015719891,1.976771236,1.850199978,0.659349662
0.314599991,2.015729904,1.976831079,1.850549984,0.659454387
0.314799994,2.015739918,1.976891041,1.85089999,0.659559321
0.314999998,2.015749931,1.976951122,1.851249996,0.659664464
0.315200001,2.015759945,1.977010965,1.851600002,0.659769189
0.315400004,2.015769959,1.977070808,1.851950008,0.659873915
0.315600008,2.015779972,1.977130652,1.852300014,0.65997864
0.315800011,2.015789986,1.977190614,1.85265002,0.660083574
0.316000015,2.015799999,1.977250695,1.853000025,0.660188717
0.316199988,2.015810013,1.977310658,1.853349979,0.660293651
0.316399992,2.015820026,1.977370501,1.853699985,0.660398376
0.316599995,2.01583004,1.977430582,1.854049991,0.660503519
0.316799998,2.015840054,1.977490425,1.854399997,0.660608244
0.317000002,2.015850067,1.977550268,1.854750003,0.660712969
0.317200005,2.015860081,1.97761023,1.855100009,0.660817903
0.317400008,2.015870094,1.977670312,1.855450015,0.660923046
0.317600012,2.015880108,1.977730036,1.855800021,0.661027563
0.317799985,2.015889883,1.977790117,1.856149974,0.661132705
0.317999989,2.015899897,1.97784996,1.85649998,0.661237431
0.318199992,2.01590991,1.977909923,1.856849986,0.661342365
0.318399996,2.015919924,1.977970123,1.857199992,0.661447716
0.318599999,2.015929937,1.978029728,1.857549998,0.661552024
0.318800002,2.015939951,1.978089809,1.857900004,0.661657166
0.319000006,2.015949965,1.978149772,1.85825001,0.6617621
0.319200009,2.015959978,1.978209853,1.858600016,0.661867243
0.319400013,2.015969992,1.978269577,1.858950022,0.66197176
0.319599986,2.015980005,1.97832942,1.859299976,0.662076485
0.31979999,2.015990019,1.978389382,1.859649982,0.662181419
0.319999993,2.016000032,1.978449225,1.859999987,0.662286144
0.320199996,2.016010046,1.978509188,1.860349993,0.662391078
0.3204,2.01602006,1.97856915,1.860699999,0.662496013
0.320600003,2.016030073,1.978629232,1.861050005,0.662601155
0.320800006,2.016040087,1.978689194,1.861400011,0.662706089
0.32100001,2.0160501,1.978749156,1.861750017,0.662811023
0.321200013,2.016060114,1.978808999,1.862100023,0.662915748
0.321399987,2.016069889,1.978868961,1.862449977,0.663020682
0.32159999,2.016079903,1.978928924,1.862799983,0.663125616
0.321799994,2.016089916,1.978988886,1.863149989,0.66323055
0.321999997,2.01609993,1.979048848,1.863499995,0.663335484
0.3222,2.016109943,1.97910881,1.863850001,0.663440418
0.322400004,2.016119957,1.979168654,1.864200006,0.663545144
0.322600007,2.016129971,1.979228616,1.864550012,0.663650078
0.32280001,2.016139984,1.979288459,1.864900018,0.663754803
0.323000014,2.016149998,1.979348421,1.865250024,0.663859737
0.323199987,2.016160011,1.979408264,1.865599978,0.663964462
0.323399991,2.016170025,1.979468465,1.865949984,0.664069814
0.323599994,2.016180039,1.979528427,1.86629999,0.664174747
0.323799998,2.016190052,1.97958827,1.866649996,0.664279473
0.324000001,2.016200066,1.979648113,1.867000002,0.664384198
0.324200004,2.016210079,1.979708076,1.867350008,0.664489132
0.324400008,2.016220093,1.979768276,1.867700013,0.664594483
0.324600011,2.016230106,1.979828119,1.868050019,0.664699209
0.324800015,2.016239882,1.979887962,1.868400025,0.664803934
0.324999988,2.016249895,1.979948044,1.868749979,0.664909077
0.325199992,2.016259909,1.980007887,1.869099985,0.665013802
0.325399995,2.016269922,1.980067849,1.869449991,0.665118736
0.325599998,2.016279936,1.980127692,1.869799997,0.665223461
0.325800002,2.016289949,1.980187655,1.870150003,0.665328395
0.326000005,2.016299963,1.980247617,1.870500009,0.665433329
0.326200008,2.016309977,1.98030746,1.870850015,0.665538055
0.326400012,2.01631999,1.980367422,1.871200021,0.665642989
0.326599985,2.016330004,1.980427384,1.871549974,0.665747923
0.326799989,2.016340017,1.980487347,1.87189998,0.665852857
0.326999992,2.016350031,1.98054719,1.872249986,0.665957582
0.327199996,2.016360045,1.980607271,1.872599992,0.666062725
0.327399999,2.016370058,1.980667114,1.872949998,0.66616745
0.327600002,2.016380072,1.980727196,1.873300004,0.666272592
0.327800006,2.016390085,1.980787158,1.87365001,0.666377527
0.328000009,2.016400099,1.980846882,1.874000016,0.666482043
0.328200012,2.016410112,1.980907083,1.874350022,0.666587395
0.328399986,2.016419888,1.980966926,1.874699976,0.66669212
0.328599989,2.016429901,1.981026888,1.875049981,0.666797054
0.328799993,2.016439915,1.98108685,1.875399987,0.666901988
0.328999996,2.016449928,1.981146812,1.875749993,0.667006922
0.3292,2.016459942,1.981206656,1.876099999,0.667111647
0.329400003,2.016469955,1.981266499,1.876450005,0.667216373
0.329600006,2.016479969,1.98132658,1.876800011,0.667321515
0.32980001,2.016489983,1.981386423,1.877150017,0.66742624
0.330000013,2.016499996,1.981446385,1.877500023,0.667531174
0.330199987,2.01651001,1.981506348,1.877849977,0.667636108
0.33039999,2.016520023,1.98156631,1.878199983,0.667741042
0.330599994,2.016530037,1.981626272,1.878549989,0.667845976
0.330799997,2.016540051,1.981686115,1.878899995,0.667950702
0.331,2.016550064,1.981746078,1.87925,0.668055636
0.331200004,2.016560078,1.98180604,1.879600006,0.66816057
0.331400007,2.016570091,1.981866002,1.879950012,0.668265504
0.33160001,2.016580105,1.981925726,1.880300018,0.66837002
0.331800014,2.016590118,1.981985927,1.880650024,0.668475372
0.331999987,2.016599894,1.98204577,1.880999978,0.668580097
0.332199991,2.016609907,1.982105732,1.881349984,0.668685031
0.332399994,2.016619921,1.982165575,1.88169999,0.668789756
0.332599998,2.016629934,1.982225537,1.882049996,0.66889469
0.332800001,2.016639948,1.9822855,1.882400002,0.668999624
0.333000004,2.016649962,1.982345581,1.882750008,0.669104767
0.333200008,2.016659975,1.982405543,1.883100013,0.669209701
0.333400011,2.016669989,1.982465267,1.883450019,0.669314218
0.333600014,2.016680002,1.982525349,1.883800025,0.66941936
0.333799988,2.016690016,1.982585311,1.884149979,0.669524294
0.333999991,2.016700029,1.982645154,1.884499985,0.66962902
0.334199995,2.016710043,1.982704997,1.884849991,0.669733745
0.334399998,2.016720057,1.982764959,1.885199997,0.669838679
0.334600002,2.01673007,1.982824802,1.885550003,0.669943404
0.334800005,2.016740084,1.982884765,1.885900009,0.670048338
0.335000008,2.016750097,1.982944965,1.886250015,0.670153689
0.335200012,2.016760111,1.983004808,1.88660002,0.670258415
0.335399985,2.016769886,1.983064413,1.886949974,0.670362723
0.335599989,2.0167799,1.983124614,1.88729998,0.670468074
0.335799992,2.016789913,1.983184576,1.887649986,0.670573008
0.335999996,2.016799927,1.983244658,1.887999992,0.670678151
0.336199999,2.01680994,1.983304501,1.888349998,0.670782876
0.336400002,2.016819954,1.983364463,1.888700004,0.67088781
0.336600006,2.016829968,1.983424425,1.88905001,0.670992744
0.336800009,2.016839981,1.983484149,1.889400016,0.671097261
0.337000012,2.016849995,1.983544231,1.889750022,0.671202403
0.337199986,2.016860008,1.983604193,1.890099976,0.671307337
0.337399989,2.016870022,1.983664036,1.890449981,0.671412063
0.337599993,2.016880035,1.983724117,1.890799987,0.671517205
0.337799996,2.016890049,1.98378408,1.891149993,0.671622139
0.338,2.016900063,1.983843803,1.891499999,0.671726656
0.338200003,2.016910076,1.983903885,1.891850005,0.671831799
0.338400006,2.01692009,1.983963728,1.892200011,0.671936524
0.33860001,2.016930103,1.98402369,1.892550017,0.672041458
0.338800013,2.016940117,1.984083653,1.892900023,0.672146392
0.338999987,2.016949892,1.984143615,1.893249977,0.672251326
0.33919999,2.016959906,1.984203458,1.893599983,0.672356051
0.339399993,2.016969919,1.98426342,1.893949988,0.672460985
0.339599997,2.016979933,1.984323263,1.894299994,0.672565711
0.3398,2.016989946,1.984383345,1.89465,0.672670853
0.340000004,2.01699996,1.984443307,1.895000006,0.672775787
0.340200007,2.017009974,1.984503269,1.895350012,0.672880721
0.34040001,2.017019987,1.984562993,1.895700018,0.672985238
0.340600014,2.017030001,1.984623313,1.896050024,0.673090798
0.340799987,2.017040014,1.984683037,1.896399978,0.673195314
0.340999991,2.017050028,1.984742999,1.896749984,0.673300248
0.341199994,2.017060041,1.9848032,1.89709999,0.6734056
0.341399998,2.017070055,1.984862924,1.897449996,0.673510116
0.341600001,2.017080069,1.984922886,1.897800002,0.67361505
0.341800004,2.017090082,1.98498261,1.898150007,0.673719567
0.342000008,2.017100096,1.985042691,1.898500013,0.67382471
0.342200011,2.017110109,1.985102654,1.898850019,0.673929644
0.342400014,2.017119885,1.985162735,1.899200025,0.674034786
0.342599988,2.017129898,1.985222578,1.899549979,0.674139512
0.342799991,2.017139912,1.985282421,1.899899985,0.674244237
0.342999995,2.017149925,1.985342503,1.900249991,0.67434938
0.343199998,2.017159939,1.985402346,1.900599997,0.674454105
0.343400002,2.017169952,1.985462427,1.900950003,0.674559247
0.343600005,2.017179966,1.985522151,1.901300009,0.674663764
0.343800008,2.01718998,1.985582113,1.901650015,0.674768698
0.344000012,2.017199993,1.985641956,1.90200002,0.674873424
0.344199985,2.017210007,1.985702157,1.902349974,0.674978775
0.344399989,2.01722002,1.985762119,1.90269998,0.675083709
0.344599992,2.017230034,1.985821962,1.903049986,0.675188434
0.344799995,2.017240048,1.985881925,1.903399992,0.675293368
0.344999999,2.017250061,1.985941768,1.903749998,0.675398093
0.345200002,2.017260075,1.98600173,1.904100004,0.675503028
0.345400006,2.017270088,1.986061692,1.90445001,0.675607961
0.345600009,2.017280102,1.986121655,1.904800016,0.675712895
0.345800012,2.017290115,1.986181617,1.905150022,0.675817829
0.345999986,2.017299891,1.986241579,1.905499975,0.675922763
0.346199989,2.017309904,1.986301422,1.905849981,0.676027489
0.346399993,2.017319918,1.986361384,1.906199987,0.676132423
0.346599996,2.017329931,1.986421347,1.906549993,0.676237357
0.3468,2.017339945,1.98648119,1.906899999,0.676342082
0.347000003,2.017349958,1.986541152,1.907250005,0.676447016
0.347200006,2.017359972,1.986600995,1.907600011,0.676551741
0.34740001,2.017369986,1.986660957,1.907950017,0.676656675
0.347600013,2.017379999,1.9867208,1.908300023,0.676761401
0.347799987,2.017390013,1.986780882,1.908649977,0.676866543
0.34799999,2.017400026,1.986840963,1.908999983,0.676971686
0.348199993,2.01741004,1.986900806,1.909349988,0.677076411
0.348399997,2.017420054,1.98696065,1.909699994,0.677181137
0.3486,2.017430067,1.987020731,1.91005,0.677286279
0.348800004,2.017440081,1.987080574,1.910400006,0.677391005
0.349000007,2.017450094,1.987140656,1.910750012,0.677496147
0.34920001,2.017460108,1.987200379,1.911100018,0.677600664
0.349400014,2.017469883,1.987260342,1.911450024,0.677705598
0.349599987,2.017479897,1.987320185,1.911799978,0.677810323
0.349799991,2.01748991,1.987380385,1.912149984,0.677915674
0.349999994,2.017499924,1.987440229,1.91249999,0.6780204
0.350199997,2.017509937,1.987500191,1.912849995,0.678125334
0.350400001,2.017519951,1.987560034,1.913200001,0.678230059
0.350600004,2.017529964,1.987620235,1.913550007,0.67833541
0.350800008,2.017539978,1.987679958,1.913900013,0.678439927
0.351000011,2.017549992,1.98774004,1.914250019,0.67854507
0.351200014,2.017560005,1.987800002,1.914600025,0.678650004
0.351399988,2.017570019,1.987859964,1.914949979,0.678754938
0.351599991,2.017580032,1.987919807,1.915299985,0.678859663
0.351799995,2.017590046,1.98797977,1.915649991,0.678964597
0.351999998,2.01760006,1.988039732,1.915999997,0.679069531
0.352200002,2.017610073,1.988099575,1.916350003,0.679174256
0.352400005,2.017620087,1.988159418,1.916700009,0.679278982
0.352600008,2.0176301,1.9882195,1.917050014,0.679384124
0.352800012,2.017640114,1.988279462,1.91740002,0.679489058
0.352999985,2.017649889,1.988339305,1.917749974,0.679593784
0.353199989,2.017659903,1.988399267,1.91809998,0.679698718
0.353399992,2.017669916,1.98845911,1.918449986,0.679803443
0.353599995,2.01767993,1.988519311,1.918799992,0.679908794
0.353799999,2.017689943,1.988579035,1.919149998,0.680013311
0.354000002,2.017699957,1.988638997,1.919500004,0.680118245
0.354200006,2.017709971,1.988699079,1.91985001,0.680223388
0.354400009,2.017719984,1.988758922,1.920200016,0.680328113
0.354600012,2.017729998,1.988818765,1.920550022,0.680432838
0.354799986,2.017740011,1.988878965,1.920899975,0.680538189
0.354999989,2.017750025,1.988938808,1.921249981,0.680642915
0.355199993,2.017760038,1.988998532,1.921599987,0.680747432
0.355399996,2.017770052,1.989058614,1.921949993,0.680852574
0.355599999,2.017780066,1.989118576,1.922299999,0.680957508
0.355800003,2.017790079,1.989178419,1.922650005,0.681062233
0.356000006,2.017800093,1.989238501,1.923000011,0.681167376
0.35620001,2.017810106,1.989298224,1.923350017,0.681271893
0.356400013,2.017819881,1.989358187,1.923700023,0.681376827
0.356599987,2.017829895,1.989418268,1.924049977,0.681481969
0.35679999,2.017839909,1.989477992,1.924399982,0.681586486
0.356999993,2.017849922,1.989538074,1.924749988,0.681691629
0.357199997,2.017859936,1.989598036,1.925099994,0.681796563
0.3574,2.017869949,1.989657998,1.92545,0.681901497
0.357600004,2.017879963,1.989717841,1.925800006,0.682006222
0.357800007,2.017889977,1.989777684,1.926150012,0.682110947
0.35800001,2.01789999,1.989837766,1.926500018,0.68221609
0.358200014,2.017910004,1.989897728,1.926850024,0.682321024
0.358399987,2.017920017,1.989957809,1.927199978,0.682426166
0.358599991,2.017930031,1.990017653,1.927549984,0.682530892
0.358799994,2.017940044,1.990077496,1.92789999,0.682635617
0.358999997,2.017950058,1.990137458,1.928249995,0.682740551
0.359200001,2.017960072,1.99019742,1.928600001,0.682845485
0.359400004,2.017970085,1.990257263,1.928950007,0.682950211
0.359600008,2.017980099,1.990317345,1.929300013,0.683055353
0.359800011,2.017990112,1.990377307,1.929650019,0.683160287
0.360000014,2.017999888,1.990437269,1.930000025,0.683265221
0.360199988,2.018009901,1.990497112,1.930349979,0.683369947
0.360399991,2.018019915,1.990556955,1.930699985,0.683474672
0.360599995,2.018029928,1.990617037,1.931049991,0.683579814
0.360799998,2.018039942,1.990676999,1.931399997,0.683684748
0.361000001,2.018049955,1.990736723,1.931750002,0.683789265
0.361200005,2.018059969,1.990796924,1.932100008,0.683894616
0.361400008,2.018069983,1.990856648,1.932450014,0.683999133
0.361600012,2.018079996,1.990916729,1.93280002,0.684104276
0.361799985,2.01809001,1.990976572,1.933149974,0.684209001
0.361999989,2.018100023,1.991036534,1.93349998,0.684313935
0.362199992,2.018110037,1.991096377,1.933849986,0.68441866
0.362399995,2.01812005,1.991156578,1.934199992,0.684524012
0.362599999,2.018130064,1.991216421,1.934549998,0.684628737
0.362800002,2.018140078,1.991276383,1.934900004,0.684733671
0.363000006,2.018150091,1.991336227,1.93525001,0.684838396
0.363200009,2.018160105,1.991396189,1.935600016,0.68494333
0.363400012,2.018170118,1.991456151,1.935950022,0.685048264
0.363599986,2.018179894,1.991516113,1.936299975,0.685153198
0.363799989,2.018189907,1.991575956,1.936649981,0.685257924
0.363999993,2.018199921,1.991635799,1.936999987,0.685362649
0.364199996,2.018209934,1.991696,1.937349993,0.685468
0.364399999,2.018219948,1.991755843,1.937699999,0.685572726
0.364600003,2.018229961,1.991815567,1.938050005,0.685677242
0.364800006,2.018239975,1.991875649,1.938400011,0.685782385
0.36500001,2.018249989,1.991935611,1.938750017,0.685887319
0.365200013,2.018260002,1.991995692,1.939100023,0.685992462
0.365399987,2.018270016,1.992055655,1.939449976,0.686097395
0.36559999,2.018280029,1.992115498,1.939799982,0.686202121
0.365799993,2.018290043,1.99217546,1.940149988,0.686307055
0.365999997,2.018300057,1.992235422,1.940499994,0.686411989
0.3662,2.01831007,1.992295265,1.94085,0.686516714
0.366400003,2.018320084,1.992355347,1.941200006,0.686621857
0.366600007,2.018330097,1.992415309,1.941550012,0.686726791
0.36680001,2.018340111,1.992475271,1.941900018,0.686831725
0.367000014,2.018349886,1.992535234,1.942250024,0.686936659
0.367199987,2.0183599,1.992594838,1.942599978,0.687040967
0.367399991,2.018369913,1.9926548,1.942949984,0.687145901
0.367599994,2.018379927,1.992714882,1.943299989,0.687251043
0.367799997,2.01838994,1.992775083,1.943649995,0.687356395
0.368000001,2.018399954,1.992834806,1.944000001,0.687460911
0.368200004,2.018409967,1.99289465,1.944350007,0.687565637
0.368400008,2.018419981,1.992954493,1.944700013,0.687670362
0.368600011,2.018429995,1.993014693,1.945050019,0.687775713
0.368800014,2.018440008,1.993074536,1.945400025,0.687880439
0.368999988,2.018450022,1.993134499,1.945749979,0.687985373
0.369199991,2.018460035,1.993194342,1.946099985,0.688090098
0.369399995,2.018470049,1.993254304,1.946449991,0.688195032
0.369599998,2.018480063,1.993314505,1.946799997,0.688300383
0.369800001,2.018490076,1.993374109,1.947150002,0.688404691
0.370000005,2.01850009,1.993434072,1.947500008,0.688509625
0.370200008,2.018510103,1.993494034,1.947850014,0.688614559
0.370400012,2.018520117,1.993554115,1.94820002,0.688719702
0.370599985,2.018529892,1.993614197,1.948549974,0.688824844
0.370799989,2.018539906,1.993673921,1.94889998,0.688929361
0.370999992,2.018549919,1.993733883,1.949249986,0.689034295
0.371199995,2.018559933,1.993793845,1.949599992,0.689139229
0.371399999,2.018569946,1.993853688,1.949949998,0.689243954
0.371600002,2.01857996,1.993913651,1.950300004,0.689348888
0.371800005,2.018589973,1.993973494,1.950650009,0.689453614
0.372000009,2.018599987,1.994033575,1.951000015,0.689558756
0.372200012,2.018610001,1.994093537,1.951350021,0.68966369
0.372399986,2.018620014,1.9941535,1.951699975,0.689768624
0.372599989,2.018630028,1.994213343,1.952049981,0.68987335
0.372799993,2.018640041,1.994273305,1.952399987,0.689978284
0.372999996,2.018650055,1.994333148,1.952749993,0.690083009
0.373199999,2.018660069,1.99439323,1.953099999,0.690188152
0.373400003,2.018670082,1.994453192,1.953450005,0.690293086
0.373600006,2.018680096,1.994513035,1.953800011,0.690397811
0.37380001,2.018690109,1.994572997,1.954150017,0.690502745
0.374000013,2.018699884,1.994632959,1.954500023,0.690607679
0.374199987,2.018709898,1.994692802,1.954849976,0.690712404
0.37439999,2.018719912,1.994752765,1.955199982,0.690817338
0.374599993,2.018729925,1.994812727,1.955549988,0.690922272
0.374799997,2.018739939,1.99487257,1.955899994,0.691026998
0.375,2.018749952,1.994932652,1.95625,0.69113214
0.375200003,2.018759966,1.994992495,1.956600006,0.691236866
0.375400007,2.01876998,1.995052576,1.956950012,0.691342008
0.37560001,2.018779993,1.995112419,1.957300018,0.691446733
0.375800014,2.018790007,1.995172381,1.957650024,0.691551667
0.375999987,2.01880002,1.995232344,1.957999977,0.691656601
0.376199991,2.018810034,1.995292306,1.958349983,0.691761535
0.376399994,2.018820047,1.995352268,1.958699989,0.691866469
0.376599997,2.018830061,1.995412111,1.959049995,0.691971195
0.376800001,2.018840075,1.995472074,1.959400001,0.692076129
0.377000004,2.018850088,1.995531917,1.959750007,0.692180854
0.377200007,2.018860102,1.995591879,1.960100013,0.692285788
0.377400011,2.018870115,1.99565196,1.960450019,0.692390931
0.377600014,2.01887989,1.995711803,1.960800025,0.692495656
0.377799988,2.018889904,1.995771647,1.961149979,0.692600381
0.377999991,2.018899918,1.995831728,1.961499985,0.692705524
0.378199995,2.018909931,1.99589181,1.961849991,0.692810667
0.378399998,2.018919945,1.995951653,1.962199996,0.692915392
0.378600001,2.018929958,1.996011496,1.962550002,0.693020117
0.378800005,2.018939972,1.996071339,1.962900008,0.693124843
0.379000008,2.018949986,1.996131539,1.963250014,0.693230194
0.379200012,2.018959999,1.996191382,1.96360002,0.693334919
0.379400015,2.018970013,1.996251345,1.963950026,0.693439853
0.379599989,2.018980026,1.996311188,1.96429998,0.693544578
0.379799992,2.01899004,1.99637115,1.964649986,0.693649513
0.379999995,2.019000053,1.996430993,1.964999992,0.693754238
0.380199999,2.019010067,1.996490955,1.965349998,0.693859172
0.380400002,2.019020081,1.996550798,1.965700004,0.693963897
0.380600005,2.019030094,1.996610761,1.966050009,0.694068831
0.380800009,2.019040108,1.996670961,1.966400015,0.694174182
0.381000012,2.019049883,1.996730804,1.966750021,0.694278908
0.381199986,2.019059897,1.996790886,1.967099975,0.69438405
0.381399989,2.01906991,1.996850729,1.967449981,0.694488776
0.381599993,2.019079924,1.996910572,1.967799987,0.694593501
0.381799996,2.019089937,1.996970654,1.968149993,0.694698644
0.381999999,2.019099951,1.997030497,1.968499999,0.694803369
0.382200003,2.019109964,1.99709034,1.968850005,0.694908094
0.382400006,2.019119978,1.997150421,1.969200011,0.695013237
0.382600009,2.019129992,1.997210503,1.969550016,0.69511838
0.382800013,2.019140005,1.997270107,1.969900022,0.695222688
0.382999986,2.019150019,1.997330189,1.970249976,0.69532783
0.38319999,2.019160032,1.99739027,1.970599982,0.695432973
0.383399993,2.019170046,1.997450113,1.970949988,0.695537698
0.383599997,2.019180059,1.997509956,1.971299994,0.695642424
0.3838,2.019190073,1.997570038,1.97165,0.695747566
0.384000003,2.019200087,1.997629881,1.972000006,0.695852292
0.384200007,2.0192101,1.997689962,1.972350012,0.695957434
0.38440001,2.019220114,1.997749806,1.972700018,0.69606216
0.384600014,2.019229889,1.997809649,1.973050024,0.696166885
0.384799987,2.019239903,1.997869611,1.973399977,0.696271819
0.384999991,2.019249916,1.997929454,1.973749983,0.696376544
0.385199994,2.01925993,1.997989416,1.974099989,0.696481478
0.385399997,2.019269943,1.998049378,1.974449995,0.696586412
0.385600001,2.019279957,1.998109222,1.974800001,0.696691138
0.385800004,2.01928997,1.998169184,1.975150007,0.696796071
0.386000007,2.019299984,1.998229146,1.975500013,0.696901006
0.386200011,2.019309998,1.998289108,1.975850019,0.69700594
0.386400014,2.019320011,1.99834919,1.976200025,0.697111082
0.386599988,2.019330025,1.998409152,1.976549978,0.697216016
0.386799991,2.019340038,1.998469114,1.976899984,0.69732095
0.386999995,2.019350052,1.998528838,1.97724999,0.697425467
0.387199998,2.019360066,1.9985888,1.977599996,0.697530401
0.387400001,2.019370079,1.998648763,1.977950002,0.697635335
0.387600005,2.019380093,1.998708725,1.978300008,0.697740269
0.387800008,2.019390106,1.998768807,1.978650014,0.697845411
0.388000011,2.019399881,1.99882865,1.97900002,0.697950137
0.388200015,2.019409895,1.998888612,1.979350026,0.698055071
0.388399988,2.019419909,1.998948455,1.97969998,0.698159796
0.388599992,2.019429922,1.999008417,1.980049986,0.69826473
0.388799995,2.019439936,1.999068499,1.980399992,0.698369873
0.388999999,2.019449949,1.999128103,1.980749998,0.698474181
0.389200002,2.019459963,1.999188185,1.981100004,0.698579323
0.389400005,2.019469976,1.999248028,1.981450009,0.698684049
0.389600009,2.01947999,1.999308229,1.981800015,0.6987894
0.389800012,2.019490004,1.999368191,1.982150021,0.698894334
0.389999986,2.019500017,1.999428034,1.982499975,0.698999059
0.390199989,2.019510031,1.999487877,1.982849981,0.699103785
0.390399993,2.019520044,1.999547958,1.983199987,0.699208927
0.390599996,2.019530058,1.999607682,1.983549993,0.699313444
0.390799999,2.019540072,1.999667764,1.983899999,0.699418586
0.391000003,2.019550085,1.999727726,1.984250005,0.699523521
0.391200006,2.019560099,1.999787569,1.984600011,0.699628246
0.391400009,2.019570112,1.999847531,1.984950016,0.69973318
0.391600013,2.019579887,1.999907494,1.985300022,0.699838114
0.391799986,2.019589901,1.999967575,1.985649976,0.699943256
0.39199999,2.019599915,2.000027657,1.985999982,0.700048399
0.392199993,2.019609928,2.0000875,1.986349988,0.700153124
0.392399997,2.019619942,2.000147343,1.986699994,0.70025785
0.3926,2.019629955,2.000207186,1.98705,0.700362575
0.392800003,2.019639969,2.000267029,1.987400006,0.7004673
0.393000007,2.019649983,2.00032711,1.987750012,0.700572443
0.39320001,2.019659996,2.000387192,1.988100018,0.700677586
0.393400013,2.01967001,2.000446796,1.988450023,0.700781894
0.393599987,2.019680023,2.000506878,1.988799977,0.700887036
0.39379999,2.019690037,2.000566959,1.989149983,0.700992179
0.393999994,2.01970005,2.000626802,1.989499989,0.701096904
0.394199997,2.019710064,2.000686646,1.989849995,0.70120163
0.394400001,2.019720078,2.000746727,1.990200001,0.701306772
0.394600004,2.019730091,2.00080657,1.990550007,0.701411498
0.394800007,2.019740105,2.000866652,1.990900013,0.70151664
0.395000011,2.019750118,2.000926495,1.991250019,0.701621366
0.395200014,2.019759893,2.000986338,1.991600025,0.701726091
0.395399988,2.019769907,2.001046419,1.991949978,0.701831233
0.395599991,2.019779921,2.001106262,1.992299984,0.701935959
0.395799995,2.019789934,2.001166344,1.99264999,0.702041101
0.395999998,2.019799948,2.001226187,1.992999996,0.702145827
0.396200001,2.019809961,2.00128603,1.993350002,0.702250552
0.396400005,2.019819975,2.001346111,1.993700008,0.702355695
0.396600008,2.019829989,2.001405954,1.994050014,0.70246042
0.396800011,2.019840002,2.001465797,1.99440002,0.702565145
0.397000015,2.019850016,2.001525879,1.994750026,0.702670288
0.397199988,2.019860029,2.001585722,1.99509998,0.702775014
0.397399992,2.019870043,2.001645804,1.995449986,0.702880156
0.397599995,2.019880056,2.001705647,1.995799991,0.702984881
0.397799999,2.01989007,2.001765728,1.996149997,0.703090024
0.398000002,2.019900084,2.001825571,1.996500003,0.703194749
0.398200005,2.019910097,2.001885653,1.996850009,0.703299892
0.398400009,2.019920111,2.001945496,1.997200015,0.703404617
0.398600012,2.019929886,2.002005339,1.997550021,0.703509343
0.398799986,2.019939899,2.002065182,1.997899975,0.703614068
0.398999989,2.019949913,2.002125263,1.998249981,0.703719211
0.399199992,2.019959927,2.002185345,1.998599987,0.703824353
0.399399996,2.01996994,2.002245188,1.998949993,0.703929079
0.399599999,2.019979954,2.002305031,1.999299999,0.704033804
0.399800003,2.019989967,2.002364874,1.999650005,0.704138529
0.400000006,2.019999981,2.002425194,2.000000011,0.704244089

